Numerical Simulation of Polarized Light and Temperature with a Refractive Interface

In this article we propose a numerical algorithm to compute the intensity and polarization of a polychromatic electromagnetic radiation crossing a medium with graded refractive index and modeled by the Vector Radiative Refractive Transfer Equations (VRRTE). Special attention is given to the case where the refractive index has a discontinuity for which the Fresnel conditions are necessary. We assume that the only spatial variable of interest is the altitude (stratified medium). An algorithm based on iterations of the sources is shown to be monotone and convergent. Numerical examples are given with highly varying absorption coefficient kappa and Rayleigh scattering as in the Earth atmosphere. To study the effect of CO2 in the atmosphere kappa is changed in the frequency ranges where CO2 is absorbing.

==> fig/CO2/imean11Z.txt <==
25.4866 32.2978 20.3037
25.4364 31.6817 29.4943
25.3863 25.3514 30.8048
25.3361 25.5279 31.2734
25.2862 29.6482 38.0792
25.236 25.9861 32.5363
25.186 26.0198 32.5894
25.1357 26.0537 32.6428
25.0857 26.0873 32.6959
25.0357 25.5807 31.1615
24.9854 26.1545 32.8024
24.9354 31.7894 34.6863
24.8853 32.9184 20.9849
24.8353 33.0213 15.5388
24.7852 33.1396 12.8652
24.7349 33.4895 11.9772
24.6849 33.2128 12.701
24.6348 33.6007 12.1235
24.5847 33.8292 10.0997
24.5347 33.866 10.0004
24.4846 33.8204 9.15429
24.4343 33.8957 9.40188
24.3843 33.9443 9.41032
24.3343 34.0446 9.88778
24.284 33.6228 9.46191
24.234 33.8105 10.6888
24.184 34.1117 12.8917
24.1338 34.1043 15.8903
24.0836 33.6178 21.0029
24.0336 33.5111 25.3033
23.9835 31.6242 37.1964
23.9334 26.8426 33.9174
23.8833 26.8745 33.9702
23.8332 26.9062 34.023
23.7831 26.3716 32.4345
23.7331 32.8369 35.8395
23.6828 33.1585 32.2718
23.6328 27.0321 34.2339
23.5827 34.0247 23.675
23.5325 32.9166 33.849
23.4824 33.5296 29.5522
23.4324 34.2392 21.5007
23.3823 34.6781 11.4009
23.3321 34.737 11.5172
23.2822 34.7642 11.3595
23.232 34.4414 21.7586
23.182 27.5849 35.3703
23.1317 34.7298 13.5946
23.0817 35.2216 9.94772
23.0316 34.9661 11.1513
22.9815 35.01 21.4851
22.9314 33.9272 29.4449
22.8814 34.931 16.9493
22.8312 35.1202 10.9357
22.7811 35.5324 10.3018
22.7311 35.4614 13.1549
22.6809 34.5737 25.1213
22.6307 27.6326 35.2737
22.5807 33.883 35.7124
22.5306 27.0969 33.6839
22.4805 35.2254 13.0006
22.4304 35.8092 13.9085
22.3804 28.05 36.2932
22.3302 35.5273 10.6636
22.2802 35.8431 9.07264
22.23 35.5478 10.0827
22.1798 36.0355 10.0491
22.1298 35.5038 23.0611
22.0798 27.9374 35.8299
22.0297 35.8057 21.6514
21.9795 35.0236 32.1695
21.9293 35.2643 28.682
21.8793 27.4366 34.3124
21.8291 28.0688 36.0779
21.7791 35.4076 31.4508
21.7291 35.8297 16.5448
21.679 34.6243 36.724
21.6288 36.0232 9.84702
21.5787 36.0347 13.5693
21.5285 36.2316 6.74254
21.4784 36.3455 7.43032
21.4284 36.1395 17.182
21.3783 34.2253 38.6156
21.3282 34.9771 33.5927
21.2781 36.7176 13.5572
21.228 36.2257 23.4447
21.1779 28.3856 36.7037
21.1278 32.8992 42.5172
21.0776 36.876 17.4795
21.0275 37.0734 10.9082
20.9776 36.8676 12.8468
20.9274 36.6151 5.84769
20.8773 37.3926 9.12275
20.8273 36.8218 7.09262
20.7771 36.7924 10.8325
20.727 37.1086 13.3508
20.677 31.1629 42.5404
20.6268 36.6942 27.0291
20.5767 36.3339 27.0971
20.5266 37.0351 7.01069
20.4766 37.6039 8.1633
20.4264 35.6949 34.8861
20.3763 37.3413 8.91128
20.3262 28.7361 37.4696
20.2762 37.5388 10.1281
20.226 37.1834 6.40597
20.1759 37.6373 6.20193
20.1259 37.65 5.96449
20.0758 37.8337 7.60793
20.0256 38.0033 9.09356
19.9755 36.4856 28.5749
19.9253 34.5309 42.6079
19.8753 37.5941 20.4926
19.8251 31.0511 42.6526
19.7751 37.3937 14.397
19.725 28.9306 37.9631
19.6748 37.8084 13.4132
19.6248 37.6362 7.04895
19.5747 37.8718 13.4629
19.5246 37.8549 8.59067
19.4744 38.2517 8.03895
19.4244 37.639 10.5567
19.3743 37.223 22.4218
19.3242 35.4209 41.9066
19.2741 37.8712 20.0987
19.224 37.2527 25.4574
19.1739 37.8512 6.68179
19.1237 38.5803 9.53017
19.0737 38.2168 9.73232
19.0236 33.094 45.0566
18.9735 37.8335 14.5577
18.9234 38.6511 9.20587
18.8733 38.3976 6.12006
18.8232 38.3443 5.25929
18.7731 38.5016 6.76259
18.723 38.6902 8.61371
18.6729 38.2495 12.8502
18.6228 37.9568 14.3346
18.5727 38.5136 5.92286
18.5226 38.5789 6.42688
18.4725 38.0929 15.0519
18.4224 38.66 6.89824
18.3723 38.4899 14.0312
18.3222 37.941 24.8865
18.2721 38.2541 11.5251
18.222 38.294 7.02779
18.1719 38.048 17.9357
18.1219 38.7421 6.65921
18.0717 38.813 7.288
18.0216 37.8402 23.4604
17.9715 38.4728 8.06714
17.9214 38.676 9.9447
17.8713 38.3812 6.90985
17.8212 38.6207 9.16822
17.7711 38.2765 14.9676
17.721 38.391 11.4807
17.6709 38.4688 12.1301
17.6208 35.1407 42.09
17.5707 28.4484 37.4326
17.5206 38.7201 14.2844
17.4705 38.7718 10.0606
17.4204 38.8107 10.3876
17.3703 37.2878 31.5491
17.3202 38.6149 13.1042
17.2701 38.7035 13.9122
17.22 28.3833 37.5415
17.1699 38.0769 28.1261
17.1198 28.3589 37.5663
17.0697 37.7155 25.2627
17.0196 38.5408 16.8
16.9695 32.8172 45.0219
16.9194 36.3896 38.4094
16.8693 38.0448 24.4918
16.8192 37.6201 28.0634
16.7691 35.312 41.8898
16.719 37.2973 34.8218
16.6689 29.0228 39.7241
16.6188 33.6636 44.5606
16.5687 37.6403 31.7353
16.5186 38.1649 25.9414
16.4685 34.4442 43.7571
16.4184 36.3409 36.4383
16.3683 28.0879 37.6545
16.3182 34.0133 44.4187
16.2681 36.778 37.2497
16.218 28.0137 37.6494
16.1679 28.5991 39.2058
16.1178 35.3492 41.4536
16.0677 27.9323 37.6359
16.0176 27.9035 37.6295
15.9676 33.015 44.7746
15.9175 29.1491 40.7865
15.8674 27.8123 37.6044
15.8173 27.7801 37.594
15.7672 27.7472 37.5826
15.7171 27.7133 37.5701
15.667 27.6786 37.5567
15.6169 27.643 37.5421
15.5668 27.6065 37.5265
15.5167 27.569 37.5097
15.4666 27.5307 37.4919
15.4165 27.4915 37.473
15.3664 27.4513 37.4529
15.3163 27.4103 37.4317
15.2662 27.3682 37.4093
15.2161 27.3253 37.3858
15.166 27.2813 37.361
15.1159 27.2364 37.3351
15.0658 27.1905 37.308
15.0157 27.1437 37.2796
14.9656 27.0958 37.25
14.9155 27.047 37.2191
14.8654 26.9971 37.187
14.8153 26.9463 37.1536
14.7652 26.8944 37.1188
14.7151 26.8414 37.0828
14.665 26.7875 37.0454
14.6149 26.7325 37.0067
14.5648 26.6764 36.9666
14.5147 26.6192 36.9251
14.4646 26.561 36.8823
14.4145 26.5017 36.8381
14.3644 26.4414 36.7924
14.3143 26.3799 36.7453
14.2642 26.3173 36.6967
14.2141 26.2536 36.6467
14.164 28.1849 40.8978
14.1139 30.6954 44.1159
14.0638 32.6649 43.2378
14.0137 25.9875 36.4316
13.9636 35.6978 24.8442
13.9135 30.1897 43.6251
13.8634 29.297 42.7514
13.8133 26.3919 37.8593
13.7632 35.6726 19.5986
13.7131 33.6055 37.2778
13.663 34.2701 35.2755
13.6129 28.3585 41.7469
13.5628 35.3126 19.1882
13.5127 35.7035 15.3105
13.4626 35.4595 13.7326
13.4125 35.1687 20.2141
13.3624 24.9928 35.5565
13.3123 35.461 16.4284
13.2622 35.6334 9.92405
13.2121 35.8298 8.72253
13.162 35.5628 6.63634
13.1119 35.3382 5.08595
13.0618 35.1988 4.62103
13.0117 35.0975 4.65705
12.9616 34.9698 4.38341
12.9115 34.6483 6.90723
12.8614 34.7662 4.56044
12.8113 34.7172 5.35335
12.7612 34.426 8.12544
12.7111 34.4597 4.99572
12.661 34.2071 3.27297
12.6109 34.1589 4.18077
12.5608 34.3731 8.43744
12.5107 33.8217 2.9918
12.4606 33.6583 2.49776
12.4105 33.508 2.1963
12.3604 33.3765 2.16402
12.3103 33.2423 2.12195
12.2602 33.1945 3.2254
12.2101 32.9452 1.7419
12.16 32.8024 1.66709
12.1099 32.6817 1.90599
12.0598 32.5124 1.53632
12.0097 32.3622 1.44468
11.9596 32.217 1.44391
11.9095 32.1008 1.85195
11.8594 31.9078 1.2783
11.8093 31.7522 1.22308
11.7592 31.6 1.24011
11.7091 31.4467 1.27168
11.659 31.2751 1.08708
11.6089 31.1122 1.04652
11.5588 30.9604 1.18186
11.5087 30.7805 0.971768
11.4586 30.6125 0.947512
11.4085 30.4408 0.903065
11.3584 30.2697 0.894742
11.3083 30.0975 0.899827
11.2582 29.9202 0.866272
11.2081 29.7372 0.784805
11.158 29.5561 0.757721
11.1079 29.3742 0.74824
11.0578 29.1878 0.70589
11.0077 29.0124 0.843856
10.9576 28.8112 0.659038
10.9075 28.6198 0.63813
10.8574 28.4284 0.644813
10.8073 28.2448 0.78782
10.7572 28.0338 0.585602
10.7071 27.8388 0.630742
10.657 27.6365 0.604437
10.6069 27.4332 0.594279
10.5568 27.2282 0.589666
10.5067 27.0185 0.548626
10.4566 26.8309 0.8448
10.4065 26.5989 0.551279
10.3564 26.3832 0.512831
10.3063 26.2035 1.00681
10.2562 25.9578 0.606753
10.2061 25.8492 2.15591
10.156 25.5571 1.16289
10.1059 25.3678 1.63906
10.0558 24.7259 15.5923
10.0057 24.6692 10.541
9.9556 24.5553 4.1598
9.9055 23.0109 21.5866
9.85539 23.9849 6.71184
9.8053 23.7048 9.76022
9.75521 22.0646 23.0913
9.70509 23.4618 8.76485
9.65499 22.3075 17.3307
9.60489 21.2673 21.4529
9.55481 22.5049 12.5726
9.50471 21.72 15.4273
9.4546 18.2674 26.8993
9.40451 22.2511 4.60211
9.35439 21.6461 10.4512
9.30429 21.4917 4.70904
9.2542 21.489 4.52817
9.20409 21.1595 3.4548
9.15399 20.8208 2.25575
9.1039 20.4379 0.409694
9.05379 20.4303 4.10487
9.00371 20.2049 4.6189
8.95359 19.6691 0.58019
8.9035 19.4062 0.573969
8.8534 19.143 0.582286
8.80331 18.9226 4.65563
8.75319 18.6529 1.19255
8.70309 18.3619 0.829504
8.65299 18.0401 3.44282
8.60289 17.865 1.42849
8.55281 17.6197 1.79408
8.5027 17.3667 2.0579
8.45261 17.0641 1.57904
8.40249 16.7306 0.631492
8.3524 16.4664 0.750449
8.30229 16.1654 0.310241
8.25221 15.8408 2.65505
8.2021 15.678 1.21561
8.152 15.3908 1.00324
8.10189 15.1025 0.77529
8.05181 13.934 12.6214
8.00171 14.5072 5.50913
7.95159 14.4259 3.02975
7.90149 12.9901 13.5009
7.85141 12.7816 12.1964
7.80131 13.2365 5.11575
7.7512 13.1209 4.78901
7.70109 12.0692 10.5811
7.65111 12.0688 9.98744
7.601 12.3306 4.83557
7.55089 11.9608 3.36217
7.50081 11.7474 4.03973
7.4507 11.2042 7.98246
7.4007 11.0151 5.13136
7.3506 10.2256 9.77461
7.3005 10.2537 8.49803
7.2504 10.1038 6.47648
7.20031 9.40845 9.51758
7.15019 6.0302 10.7308
7.1001 9.30311 6.95335
7.0501 6.48982 11.4636
7.00001 6.11685 10.8465
5.57172 1.87772 3.62279
5.5217 1.76636 3.44386
5.47168 2.47469 3.0037
5.42166 1.58176 3.09583
5.37164 2.3479 2.16097
5.32162 2.40672 0.696345
5.2716 2.24212 0.657209
5.22158 2.12293 0.76884
5.17156 1.93375 1.36496
5.12154 1.91038 0.320731
5.07154 1.7931 0.287852
5.02152 1.50876 1.5635
4.9715 1.58068 0.396273
4.92148 1.45269 0.274881
4.87146 1.36003 0.347814
4.82144 1.21991 0.687729
4.77142 1.16292 0.333155
4.7214 0.835673 1.36231
4.67138 0.999757 0.301156
4.62136 0.917961 0.400085
4.57134 0.717476 1.02018
4.52132 0.70252 0.834155
4.4713 0.574257 0.915224
4.42128 0.361075 0.768108
4.37126 0.329225 0.703104
4.32124 0.299441 0.642029
4.27124 0.271663 0.584796
4.22122 0.245796 0.531246
4.1712 0.269123 0.536285
4.12118 0.332789 0.378214
4.07116 0.321285 0.235884
4.02114 0.292349 0.149077
3.97112 0.266534 0.0982751
3.9211 0.236843 0.0784019
3.87108 0.209651 0.05983
3.82106 0.186876 0.031404
3.77104 0.160402 0.0797762
3.72102 0.146407 0.025428
3.67102 0.12796 0.023391
3.621 0.111189 0.0176851
3.57098 0.0964172 0.0183145
3.52096 0.0832148 0.0183469
3.47094 0.0710168 0.00749201
3.42092 0.0605515 0.00522326
3.37092 0.0508646 0.00844749
3.3209 0.0381324 0.0435924
3.27088 0.0316175 0.0375246
3.22086 0.0258563 0.0346378
3.17084 0.0251159 0.00128175
3.12082 0.0206985 0.00175253
3.0708 0.0168336 0.00505817
3.0208 0.0129995 0.0098301
2.97077 0.00991349 0.0107702
2.92076 0.00873863 0.00200474
2.87073 0.00658054 0.00460862
2.82072 0.00275938 0.00687188
2.7707 0.00213903 0.00536617
2.72067 0.00164121 0.00414899
2.67068 0.001246 0.0031753
2.62066 0.000935048 0.0024031
2.57065 0.000693287 0.00179772
2.52063 0.000982283 0.000428121
2.4706 0.000731289 0.000108526
2.42058 0.000518741 3.14615e-05
2.37059 0.000312297 0.000435498
2.32056 0.000250579 1.61073e-05
2.27054 0.000169936 1.8735e-05
2.22053 0.00011251 2.83022e-06
2.1705 7.3212e-05 1.85922e-06
2.12049 4.66166e-05 1.19636e-06
2.07046 2.85154e-05 9.37182e-06
2.02046 1.46399e-05 2.42398e-05
1.97044 1.03901e-05 7.52442e-07
1.92042 4.82866e-06 6.94843e-06
1.87041 2.73689e-06 3.54683e-06
1.82038 8.62373e-07 2.10622e-06
1.77036 9.13249e-07 4.53582e-08
1.72034 4.51961e-07 5.68968e-09
1.67032 2.14201e-07 2.69656e-09
1.6203 9.66757e-08 1.21704e-09
1.57028 4.1124e-08 9.77211e-09
1.52026 1.66758e-08 2.09931e-10
1.47024 6.31916e-09 5.87183e-10
1.42022 2.23049e-09 4.53493e-10
1.3702 6.32411e-10 6.69004e-10
1.32018 2.14485e-10 3.8956e-11
1.27016 5.73624e-11 5.10071e-12
1.22014 1.37151e-11 1.72659e-13
1.17012 2.8953e-12 3.64488e-14
1.1201 5.31069e-13 6.52606e-14
1.07008 8.19028e-14 1.03107e-15
1.02006 1.04905e-14 1.32065e-16
0.970039 1.07878e-15 1.35807e-17
0.92002 8.59098e-17 1.08152e-18
0.869999 4.88507e-18 2.62461e-18
0.814129 1.32201e-19 8.4777e-20
0.750662 1.10682e-21 1.05798e-21
0.673092 9.70053e-25 9.08451e-25
0.595523 1.25646e-28 1.4211e-28
0.493663 1.31547e-35 1.58284e-35
0.429804 1.01482e-41 1.36825e-41
0.37339 4.57407e-49 1.10473e-48
0.3 3.42285e-62 3.43541e-62
0.2 2.35647e-96 9.79329e-97
0.15 1.07288e-130 6.75781e-132
0.15 1.07288e-130 6.75781e-132
0.15 1.07288e-130 6.75781e-132


==> fig/CO2/imean1Z.txt <==
25.4866 32.305 20.3051
25.4364 31.6935 29.4989
25.3863 25.3899 30.839
25.3361 25.566 31.3074
25.2862 29.67 38.0952
25.236 26.0228 32.5693
25.186 26.0566 32.6224
25.1357 26.0905 32.6759
25.0857 26.1242 32.7291
25.0357 25.6198 31.1964
24.9854 26.1916 32.8358
24.9354 31.8045 34.6941
24.8853 32.9259 20.9864
24.8353 33.0267 15.5395
24.7852 33.144 12.8656
24.7349 33.4935 11.9775
24.6849 33.2171 12.7014
24.6348 33.6048 12.1239
24.5847 33.8326 10.0999
24.5347 33.8694 10.0006
24.4846 33.8235 9.15444
24.4343 33.8989 9.40204
24.3843 33.9475 9.41049
24.3343 34.0479 9.88796
24.284 33.626 9.46211
24.234 33.8141 10.6891
24.184 34.1161 12.892
24.1338 34.1098 15.891
24.0836 33.6254 21.0045
24.0336 33.5206 25.3059
23.9835 31.6426 37.2074
23.9334 26.8815 33.9525
23.8833 26.9134 34.0054
23.8332 26.9452 34.0583
23.7831 26.4129 32.4716
23.7331 32.8528 35.8477
23.6828 33.1719 32.2774
23.6328 27.0715 34.2695
23.5827 34.0335 23.6771
23.5325 32.9314 33.8559
23.4824 33.5415 29.5564
23.4324 34.2471 21.5023
23.3823 34.682 11.4012
23.3321 34.741 11.5175
23.2822 34.7681 11.3598
23.232 34.4494 21.7602
23.182 27.6248 35.4071
23.1317 34.7346 13.5951
23.0817 35.225 9.9479
23.0316 34.97 11.1516
22.9815 35.0178 21.4866
22.9314 33.9391 29.4491
22.8814 34.9371 16.9501
22.8312 35.124 10.936
22.7811 35.536 10.302
22.7311 35.4659 13.1553
22.6809 34.5834 25.1238
22.6307 27.6736 35.3111
22.5807 33.8988 35.7201
22.5306 27.1404 33.7233
22.4805 35.23 13.001
22.4304 35.8141 13.909
22.3804 28.0902 36.3299
22.3302 35.531 10.6638
22.2802 35.8462 9.07279
22.23 35.5514 10.0829
22.1798 36.039 10.0493
22.1298 35.5124 23.063
22.0798 27.9793 35.8684
22.0297 35.8137 21.6529
21.9795 35.0368 32.1745
21.9293 35.2756 28.6855
21.8793 27.4812 34.3531
21.8291 28.1111 36.1169
21.7791 35.4203 31.4553
21.7291 35.8357 16.5456
21.679 34.6408 36.7321
21.6288 36.0267 9.84724
21.5787 36.0396 13.5698
21.5285 36.234 6.74263
21.4784 36.3481 7.43042
21.4284 36.1458 17.1828
21.3783 34.2438 38.6259
21.3282 34.9915 33.5987
21.2781 36.7224 13.5576
21.228 36.2345 23.4466
21.1779 28.429 36.7439
21.1278 32.9243 42.5358
21.0776 36.8824 17.4803
21.0275 37.0773 10.9084
20.9776 36.8722 12.8471
20.9274 36.6172 5.84775
20.8773 37.3956 9.12281
20.8273 36.8244 7.09272
20.7771 36.7963 10.8327
20.727 37.1134 13.3512
20.677 31.1966 42.5702
20.6268 36.7047 27.0319
20.5767 36.3446 27.1001
20.5266 37.0376 7.01078
20.4766 37.6066 8.16334
20.4264 35.7101 34.8927
20.3763 37.3445 8.91143
20.3262 28.7809 37.5114
20.2762 37.5424 10.1283
20.226 37.1856 6.40605
20.1759 37.6393 6.20195
20.1259 37.652 5.96451
20.0758 37.8363 7.60797
20.0256 38.0064 9.09362
19.9755 36.4972 28.5784
19.9253 34.5536 42.623
19.8753 37.6018 20.4938
19.8251 31.088 42.6862
19.7751 37.399 14.3976
19.725 28.9762 38.006
19.6748 37.8133 13.4136
19.6248 37.6388 7.04904
19.5747 37.8767 13.4633
19.5246 37.858 8.5908
19.4744 38.2544 8.039
19.4244 37.6429 10.5569
19.3743 37.2317 22.4235
19.3242 35.442 41.9195
19.2741 37.8788 20.0999
19.224 37.2627 25.4599
19.1739 37.8536 6.68187
19.1237 38.5835 9.53023
19.0737 38.2203 9.7325
19.0236 33.1247 45.0824
18.9735 37.8389 14.5582
18.9234 38.6542 9.20593
18.8733 38.3996 6.12008
18.8232 38.346 5.25931
18.7731 38.5039 6.76262
18.723 38.6931 8.61376
18.6729 38.2543 12.8506
18.6228 37.9622 14.3352
18.5727 38.5156 5.92289
18.5226 38.5811 6.42691
18.4725 38.0986 15.0525
18.4224 38.6624 6.89827
18.3723 38.4951 14.0316
18.3222 37.9508 24.8887
18.2721 38.2584 11.5254
18.222 38.2966 7.02788
18.1719 38.0549 17.9367
18.1219 38.7444 6.65924
18.0717 38.8156 7.28804
18.0216 37.8495 23.4624
17.9715 38.8539 7.40123
17.9214 39.021 9.12776
17.8713 38.7853 6.33776
17.8212 38.9816 8.4135
17.7711 38.7698 10.4937
17.721 38.4588 7.32762
17.6709 38.5105 7.74457
17.6208 37.2799 34.2809
17.5707 28.4993 37.4815
17.5206 38.6747 9.12968
17.4705 39.1179 9.23421
17.4204 39.1507 9.53502
17.3703 38.3086 22.8217
17.3202 38.6206 8.37031
17.2701 38.6766 8.88991
17.22 28.4345 37.5909
17.1699 38.3122 18.8721
17.1198 32.2205 44.9984
17.0697 38.7035 18.2056
17.0196 38.3364 10.3284
16.9695 35.8428 41.0569
16.9194 37.7586 28.9668
16.8693 38.5342 16.7547
16.8192 38.3966 19.7508
16.7691 37.0697 33.0279
16.719 38.0817 24.8694
16.6689 33.3275 44.9074
16.6188 36.4203 38.8537
16.5687 38.1613 21.9959
16.5186 38.5961 17.761
16.4685 36.7154 36.3053
16.4184 37.9397 27.7423
16.3683 28.8333 39.4972
16.3182 36.5286 37.7882
16.2681 37.8498 27.3586
16.218 28.0654 37.7002
16.1679 33.0673 45.4347
16.1178 37.2764 32.91
16.0677 28.6798 39.4725
16.0176 28.6513 39.4647
15.9676 36.0329 39.9485
15.9175 33.4971 44.9121
15.8674 32.3138 45.2122
15.8173 27.8319 37.6452
15.7672 29.8647 42.3965
15.7171 27.7651 37.6215
15.667 28.4273 39.3804
15.6169 27.6947 37.5935
15.5668 28.3553 39.3467
15.5167 28.3179 39.3281
15.4666 28.2797 39.3084
15.4165 28.2404 39.2874
15.3664 28.2003 39.2653
15.3163 28.1592 39.242
15.2662 28.1171 39.2175
15.2161 28.074 39.1917
15.166 28.03 39.1647
15.1159 27.9849 39.1364
15.0658 27.9389 39.1068
15.0157 27.8919 39.076
14.9656 27.8438 39.0438
14.9155 27.7948 39.0104
14.8654 27.7447 38.9756
14.8153 27.6935 38.9394
14.7652 27.6413 38.9019
14.7151 27.5881 38.863
14.665 27.5338 38.8226
14.6149 27.4784 38.7809
14.5648 27.4219 38.7378
14.5147 27.3643 38.6932
14.4646 27.3057 38.6471
14.4145 27.2459 38.5996
14.3644 27.1853 38.5513
14.3143 27.1229 38.5
14.2642 27.0601 38.4487
14.2141 26.9955 38.3944
14.164 32.1987 42.7088
14.1139 33.6059 39.9944
14.0638 34.9142 35.8511
14.0137 30.2108 43.1231
13.9636 35.7083 24.8471
13.9135 30.2229 43.6571
13.8634 29.3329 42.7871
13.8133 26.4392 37.9089
13.7632 35.6806 19.6001
13.7131 33.6241 37.2886
13.663 34.2867 35.2839
13.6129 28.3962 41.7855
13.5628 35.3205 19.1897
13.5127 35.7097 15.3113
13.4626 35.465 13.7332
13.4125 35.177 20.2157
13.3624 25.0418 35.6082
13.3123 35.4676 16.4293
13.2622 35.6374 9.92429
13.2121 35.8331 8.7226
13.162 35.5653 6.63639
13.1119 35.3401 5.08598
13.0618 35.2006 4.62105
13.0117 35.0992 4.65707
12.9616 34.9714 4.38343
12.9115 34.651 6.90735
12.8614 34.7679 4.56046
12.8113 34.7192 5.35338
12.7612 34.4292 8.12561
12.7111 34.4616 4.99575
12.661 34.2083 3.27298
12.6109 34.1605 4.18079
12.5608 34.3763 8.43751
12.5107 33.8228 2.99181
12.4606 33.6592 2.49777
12.4105 33.5088 2.19631
12.3604 33.3773 2.16403
12.3103 33.2431 2.12195
12.2602 33.1957 3.22541
12.2101 32.9458 1.74191
12.16 32.8031 1.6671
12.1099 32.6824 1.90599
12.0598 32.5129 1.53633
12.0097 32.3628 1.44468
11.9596 32.2175 1.44391
11.9095 32.1015 1.85195
11.8594 31.9083 1.27831
11.8093 31.7527 1.22309
11.7592 31.6005 1.24011
11.7091 31.4472 1.27169
11.659 31.2755 1.08708
11.6089 31.1126 1.04652
11.5588 30.9608 1.18186
11.5087 30.7809 0.971769
11.4586 30.6129 0.947513
11.4085 30.4412 0.903066
11.3584 30.2701 0.894743
11.3083 30.0978 0.899828
11.2582 29.9205 0.866273
11.2081 29.7375 0.784806
11.158 29.5564 0.757722
11.1079 29.3745 0.74824
11.0578 29.188 0.70589
11.0077 29.0127 0.843857
10.9576 28.8114 0.659038
10.9075 28.6201 0.63813
10.8574 28.4287 0.644814
10.8073 28.2451 0.787821
10.7572 28.0341 0.585602
10.7071 27.839 0.630743
10.657 27.6367 0.604437
10.6069 27.4334 0.594279
10.5568 27.2284 0.589667
10.5067 27.0187 0.548627
10.4566 26.8313 0.844801
10.4065 26.5991 0.551279
10.3564 26.3834 0.512831
10.3063 26.2039 1.00681
10.2562 25.9581 0.606754
10.2061 25.85 2.15592
10.156 25.5576 1.16289
10.1059 25.3684 1.63906
10.0558 24.7321 15.5939
10.0057 24.6733 10.5416
9.9556 24.5569 4.15987
9.9055 23.0203 21.5913
9.85539 23.9875 6.71206
9.8053 23.7087 9.76076
9.75521 22.0749 23.0975
9.70509 23.4652 8.76525
9.65499 22.3146 17.3333
9.60489 21.2768 21.4583
9.55481 22.5098 12.5736
9.50471 21.7262 15.4293
9.4546 18.2837 26.917
9.40451 22.2528 4.60215
9.35439 21.6501 10.4519
9.30429 21.4935 4.70914
9.2542 21.4907 4.52821
9.20409 21.1608 3.45482
9.15399 20.8217 2.25576
9.1039 20.4381 0.409695
9.05379 20.4318 4.1049
9.00371 20.2066 4.61894
8.95359 19.6693 0.580191
8.9035 19.4064 0.57397
8.8534 19.1432 0.582287
8.80331 18.9244 4.65575
8.75319 18.6533 1.19255
8.70309 18.3622 0.829505
8.65299 18.0414 3.44288
8.60289 17.8655 1.42849
8.55281 17.6203 1.79409
8.5027 17.3674 2.05791
8.45261 17.0647 1.57905
8.40249 16.7308 0.631493
8.3524 16.4667 0.75045
8.30229 16.1655 0.310242
8.25221 15.8417 2.65509
8.2021 15.6784 1.21561
8.152 15.3912 1.00324
8.10189 15.1028 0.775292
8.05181 13.9389 12.624
8.00171 14.5092 5.50939
7.95159 14.427 3.02978
7.90149 12.9954 13.5044
7.85141 12.7863 12.1991
7.80131 13.2383 5.11603
7.7512 13.1225 4.78923
7.70109 12.0732 10.5832
7.65111 12.0724 9.98915
7.601 12.3323 4.83581
7.55089 11.9619 3.36228
7.50081 11.7487 4.0399
7.4507 11.2069 7.98351
7.4007 11.0168 5.13173
7.3506 10.2291 9.77684
7.3005 10.2567 8.4995
7.2504 10.106 6.47723
7.20031 9.41186 9.51999
7.15019 6.041 10.748
7.1001 9.30544 6.95436
7.0501 6.49785 11.4769
7.00001 6.12496 10.86
5.57172 1.87997 3.62773
5.5217 1.76852 3.44869
5.47168 2.47546 3.00471
5.42166 1.58363 3.10014
5.37164 2.34841 2.1614
5.32162 2.40689 0.696366
5.2716 2.24227 0.657233
5.22158 2.1231 0.768874
5.17156 1.93404 1.36513
5.12154 1.91046 0.320733
5.07154 1.79317 0.287854
5.02152 1.50908 1.56387
4.9715 1.57184 0.220868
4.92148 1.4711 0.251671
4.87146 1.37655 0.318529
4.82144 1.25816 0.484025
4.77142 1.17247 0.212148
4.7214 0.95842 1.15697
4.67138 1.00773 0.191798
4.62136 0.936612 0.279753
4.57134 0.785686 0.790235
4.52132 0.743198 0.59921
4.4713 0.642953 0.738101
4.42128 0.361376 0.769141
4.37126 0.344714 0.728252
4.32124 0.313576 0.664923
4.27124 0.28453 0.605587
4.22122 0.257476 0.550075
4.1712 0.332067 0.511917
4.12118 0.353448 0.274204
4.07116 0.330391 0.160463
4.02114 0.297812 0.098361
3.97112 0.268464 0.062611
3.9211 0.238741 0.0499255
3.87108 0.211521 0.0380774
3.82106 0.18933 0.0286913
3.77104 0.163498 0.0526119
3.72102 0.14591 0.0141562
3.67102 0.127505 0.0130235
3.621 0.110848 0.00984373
3.57098 0.0960645 0.0101978
3.52096 0.0828627 0.0102196
3.47094 0.0708748 0.0041674
3.42092 0.0604531 0.00290474
3.37092 0.0515385 0.00770259
3.3209 0.0406412 0.0315214
3.27088 0.0341743 0.0281262
3.22086 0.0278374 0.025433
3.17084 0.0250924 0.000712502
3.12082 0.0206664 0.000974579
3.0708 0.0167377 0.00282031
3.0208 0.0133936 0.00667277
2.97077 0.0104422 0.00758249
2.92076 0.0088522 0.0018216
2.87073 0.00678841 0.00312465
2.82072 0.00290237 0.00710441
2.7707 0.00225009 0.00554682
2.72067 0.00172658 0.00428792
2.67068 0.00131093 0.00328103
2.62066 0.00098385 0.00248266
2.57065 0.000868689 0.00197962
2.52063 0.00100441 0.000297831
2.4706 0.000729406 6.03927e-05
2.42058 0.0005182 1.74904e-05
2.37059 0.000337341 0.000321102
2.32056 0.000250304 8.95489e-06
2.27054 0.000169616 1.04211e-05
2.22053 0.000112462 1.57278e-06
2.1705 7.31806e-05 1.03319e-06
2.12049 4.65965e-05 6.6483e-07
2.07046 2.87805e-05 5.93476e-06
2.02046 1.59809e-05 1.80501e-05
1.97044 1.03901e-05 7.52443e-07
1.92042 4.82829e-06 6.94924e-06
1.87041 2.73671e-06 3.54715e-06
1.82038 8.62177e-07 2.10693e-06
1.77036 9.13249e-07 4.53582e-08
1.72034 4.51961e-07 5.68969e-09
1.67032 2.14201e-07 2.69656e-09
1.6203 9.66757e-08 1.21704e-09
1.57028 4.11239e-08 9.77215e-09
1.52026 1.66758e-08 2.09931e-10
1.47024 6.31916e-09 5.87184e-10
1.42022 2.23048e-09 4.53493e-10
1.3702 6.32396e-10 6.6902e-10
1.32018 2.14485e-10 3.8956e-11
1.27016 5.73624e-11 5.10072e-12
1.22014 1.37151e-11 1.72659e-13
1.17012 2.8953e-12 3.64488e-14
1.1201 5.31069e-13 6.52607e-14
1.07008 8.19028e-14 1.03107e-15
1.02006 1.04905e-14 1.32065e-16
0.970039 1.07878e-15 1.35807e-17
0.92002 8.59098e-17 1.08152e-18
0.869999 4.88506e-18 2.62461e-18
0.814129 1.322e-19 8.4777e-20
0.750662 1.10682e-21 1.05798e-21
0.673092 9.70052e-25 9.08451e-25
0.595523 1.25646e-28 1.4211e-28
0.493663 1.31547e-35 1.58284e-35
0.429804 1.01482e-41 1.36825e-41
0.37339 4.57407e-49 1.10473e-48
0.3 3.42285e-62 3.43541e-62
0.2 2.35647e-96 9.79329e-97
0.15 1.07288e-130 6.75781e-132
0.15 1.07288e-130 6.75781e-132
0.15 1.07288e-130 6.75781e-132


==> fig/CO2/temperature1.txt <==
0.0169492	-8.8727
0.0338983	-8.95531
0.0508475	-8.89639
0.0677966	-9.16138
0.0847458	-9.50515
0.101695	-9.91075
0.118644	-10.3668
0.135593	-10.8648
0.152542	-11.399
0.169492	-11.9649
0.186441	-12.5593
0.20339	-13.1796
0.220339	-13.8544
0.237288	-14.5534
0.254237	-15.245
0.271186	-16.0162
0.288136	-16.7435
0.305085	-17.4583
0.322034	-18.2348
0.338983	-19.0305
0.355932	-19.8541
0.372881	-20.7054
0.389831	-21.6094
0.40678	-22.7496
0.423729	-23.761
0.440678	-24.782
0.457627	-25.8296
0.474576	-26.9111
0.491525	-28.116
0.508475	-18.5894
0.525424	-18.5814
0.542373	-18.8806
0.559322	-19.0781
0.576271	-19.3673
0.59322	-19.6997
0.610169	-20.0657
0.627119	-20.4583
0.644068	-20.872
0.661017	-21.3027
0.677966	-21.7468
0.694915	-22.2014
0.711864	-22.664
0.728814	-23.1323
0.745763	-23.6039
0.762712	-24.0759
0.779661	-24.5464
0.79661	-25.009
0.813559	-25.3972
0.830508	-25.8538
0.847458	-26.3216
0.864407	-26.7953
0.881356	-27.2771
0.898305	-27.7646
0.915254	-28.2582
0.932203	-28.7589
0.949153	-29.2684
0.966102	-29.7987
0.983051	-30.3439


==> fig/CO2/temperature11.txt <==
0.0169492	-7.98671
0.0338983	-8.05342
0.0508475	-7.97512
0.0677966	-8.24223
0.0847458	-8.59458
0.101695	-9.01378
0.118644	-9.48757
0.135593	-10.0066
0.152542	-10.5648
0.169492	-11.1574
0.186441	-11.7807
0.20339	-12.4322
0.220339	-13.1426
0.237288	-13.8793
0.254237	-14.6082
0.271186	-15.4232
0.288136	-16.1909
0.305085	-16.9451
0.322034	-17.7664
0.338983	-18.6085
0.355932	-19.4814
0.372881	-20.3848
0.389831	-21.3468
0.40678	-22.5845
0.423729	-23.663
0.440678	-24.7482
0.457627	-25.8585
0.474576	-27.0027
0.491525	-28.2759
0.508475	-19.0043
0.525424	-18.9972
0.542373	-19.315
0.559322	-19.526
0.576271	-19.8345
0.59322	-20.1891
0.610169	-20.5792
0.627119	-20.9974
0.644068	-21.4379
0.661017	-21.8962
0.677966	-22.3686
0.694915	-22.8519
0.711864	-23.3434
0.728814	-23.8405
0.745763	-24.3408
0.762712	-24.8409
0.779661	-25.3387
0.79661	-25.8271
0.813559	-26.2274
0.830508	-26.7091
0.847458	-27.2037
0.864407	-27.7051
0.881356	-28.2157
0.898305	-28.7328
0.915254	-29.2567
0.932203	-29.7885
0.949153	-30.3299
0.966102	-30.8939
0.983051	-31.474


==> fig/CO3/imean11Z.txt <==
25.4866 24.8562 12.8626
25.4364 24.5562 18.4331
25.3863 20.5582 16.4427
25.3361 20.6841 16.7681
25.2862 23.3733 22.8325
25.236 21.0005 17.688
25.186 21.026 17.7188
25.1357 21.0517 17.7497
25.0857 21.0772 17.7805
25.0357 20.7318 16.6473
24.9854 21.128 17.8423
24.9354 24.7586 21.452
24.8853 25.3332 13.2926
24.8353 25.3371 9.89105
24.7852 25.3948 8.20673
24.7349 25.6517 7.64905
24.6849 25.4482 8.10287
24.6348 25.7376 7.74215
24.5847 25.8896 6.46025
24.5347 25.9165 6.39704
24.4846 25.8729 5.85787
24.4343 25.9327 6.01574
24.3843 25.9697 6.02118
24.3343 26.0508 6.3255
24.284 25.7238 6.05013
24.234 25.88 6.83095
24.184 26.1335 8.23066
24.1338 26.1621 10.1231
24.0836 25.8586 13.3095
24.0336 25.8425 15.9599
23.9835 24.7141 22.7717
23.9334 21.6451 18.4924
23.8833 21.6688 18.5234
23.8332 21.6925 18.5544
23.7831 21.3249 17.3836
23.7331 25.5509 22.1785
23.6828 25.7049 20.1312
23.6328 21.7861 18.6783
23.5827 26.202 14.9682
23.5325 25.5602 21.029
23.4824 25.9263 18.5281
23.4324 26.3322 13.6253
23.3823 26.5454 7.28495
23.3321 26.5913 7.35898
23.2822 26.6102 7.25875
23.232 26.4875 13.7881
23.182 22.2065 19.3568
23.1317 26.6064 8.67267
23.0817 26.9443 6.36495
23.0316 26.7608 7.12671
22.9815 26.9132 13.6306
22.9314 26.2178 18.4719
22.8814 26.796 10.7881
22.8312 26.8751 6.98982
22.7811 27.1835 6.59091
22.7311 27.1577 8.40057
22.6809 26.6314 15.8615
22.6307 22.2279 19.2935
22.5807 26.3081 22.1736
22.5306 21.8572 18.1175
22.4805 26.9738 8.29727
22.4304 27.429 8.87955
22.3804 22.5164 20.034
22.3302 27.1803 6.81727
22.2802 27.4069 5.80763
22.23 27.1897 6.44757
22.1798 27.5623 6.43046
22.1298 27.3015 14.6106
22.0798 22.4482 19.6262
22.0297 27.5116 13.7408
21.9795 27.0779 20.1558
21.9293 27.1996 18.0577
21.8793 22.1004 18.4922
21.8291 22.542 19.7756
21.7791 27.3506 19.7428
21.7291 27.4672 10.5366
21.679 26.8676 22.8067
21.6288 27.5471 6.29805
21.5787 27.5913 8.6598
21.5285 27.6794 4.32009
21.4784 27.7722 4.75962
21.4284 27.7079 10.94
21.3783 26.6148 23.8357
21.3282 27.0614 20.9857
21.2781 28.111 8.65868
21.228 27.8452 14.857
21.1779 22.7644 20.1555
21.1278 25.7867 25.659
21.0776 28.2698 11.1376
21.0275 28.3565 6.97915
20.9776 28.2167 8.20777
20.9274 27.9623 3.7481
20.8773 28.5732 5.84654
20.8273 28.1304 4.54413
20.7771 28.139 6.92655
20.727 28.4037 8.52849
20.677 24.6606 24.7751
20.6268 28.2398 17.0835
20.5767 27.9675 17.1099
20.5266 28.2914 4.49188
20.4766 28.7269 5.23314
20.4264 27.6069 21.7905
20.3763 28.5405 5.70599
20.3262 23.0005 20.6286
20.2762 28.701 6.48252
20.226 28.3984 4.10537
20.1759 28.7391 3.97787
20.1259 28.7472 3.82583
20.0758 28.8975 4.87796
20.0256 29.0359 5.82832
19.9755 28.0939 18.0155
19.9253 26.9152 26.0562
19.8753 28.837 13.0343
19.8251 24.5917 24.6345
19.7751 28.623 9.18843
19.725 23.1222 20.9402
19.6748 28.931 8.56985
19.6248 28.7471 4.51668
19.5747 28.979 8.60157
19.5246 28.926 5.50179
19.4744 29.217 5.15398
19.4244 28.7748 6.7522
19.3743 28.5688 14.2277
19.3242 27.5254 25.8126
19.2741 29.0374 12.7885
19.224 28.624 16.1157
19.1739 28.9066 4.28209
19.1237 29.4753 6.10794
19.0737 29.2091 6.23088
19.0236 25.972 26.8472
18.9735 28.9535 9.2918
18.9234 29.5267 5.90066
18.8733 29.3153 3.92572
18.8232 29.2696 3.37429
18.7731 29.3981 4.33722
18.723 29.5523 5.52198
18.6729 29.2555 8.21318
18.6228 29.0427 9.15086
18.5727 29.4019 3.79946
18.5226 29.4544 4.1223
18.4725 29.1516 9.60626
18.4224 29.5186 4.42416
18.3723 29.4466 8.96453
18.3222 29.1272 15.7785
18.2721 29.2453 7.37016
18.222 29.2436 4.50362
18.1719 29.139 11.4261
18.1219 29.5791 4.27117
18.0717 29.6364 4.67378
18.0216 29.0309 14.8862
17.9715 29.3867 5.16807
17.9214 29.5551 6.36714
17.8713 29.308 4.42831
17.8212 29.5068 5.87149
17.7711 29.2848 9.55394
17.721 29.3458 7.34232
17.6709 29.4099 7.75592
17.6208 27.2647 25.8935
17.5707 22.6546 20.5009
17.5206 29.6174 9.12664
17.4705 29.6266 6.44138
17.4204 29.6583 6.65007
17.3703 28.6893 19.8636
17.3202 29.5264 8.37629
17.2701 29.5999 8.89027
17.22 22.577 20.593
17.1699 29.2447 17.7951
17.1198 22.5502 20.6162
17.0697 28.9383 16.0071
17.0196 29.4945 10.7173
16.9695 25.6534 26.8909
16.9194 28.0949 23.9364
16.8693 29.1786 15.5383
16.8192 28.8896 17.742
16.7691 27.3484 25.8412
16.719 28.7204 21.863
16.6689 22.9753 22.2581
16.6188 26.2043 26.9996
16.5687 28.9391 20.0056
16.5186 29.2777 16.4482
16.4685 26.7367 26.7603
16.4184 28.0116 22.7776
16.3683 22.277 20.7388
16.3182 26.4313 27.0414
16.2681 28.3464 23.3006
16.218 22.2061 20.7514
16.1679 22.6369 21.8152
16.1178 27.3366 25.6359
16.0677 22.1294 20.7596
16.0176 22.1025 20.7614
15.9676 25.7014 26.9982
15.9175 22.9774 23.1642
15.8674 22.018 20.7634
15.8173 21.9884 20.7631
15.7672 21.9582 20.7622
15.7171 21.9273 20.7607
15.667 21.8956 20.7587
15.6169 21.8633 20.7561
15.5668 21.8302 20.753
15.5167 21.7964 20.7492
15.4666 21.7619 20.7449
15.4165 21.7267 20.74
15.3664 21.6907 20.7344
15.3163 21.654 20.7283
15.2662 21.6165 20.7215
15.2161 21.5783 20.7141
15.166 21.5393 20.7061
15.1159 21.4995 20.6974
15.0658 21.459 20.6881
15.0157 21.4177 20.6781
14.9656 21.3756 20.6674
14.9155 21.3327 20.6561
14.8654 21.289 20.6441
14.8153 21.2445 20.6313
14.7652 21.1992 20.6179
14.7151 21.1531 20.6037
14.665 21.1062 20.5889
14.6149 21.0584 20.5733
14.5648 21.0098 20.5569
14.5147 20.9604 20.5398
14.4646 20.9101 20.522
14.4145 20.859 20.5034
14.3644 20.807 20.484
14.3143 20.7541 20.4638
14.2642 20.7004 20.4428
14.2141 20.6458 20.421
14.164 22.0361 23.6807
14.1139 23.8545 26.3992
14.0638 25.2555 26.4899
14.0137 20.4186 20.3257
13.9636 27.3395 15.7525
13.9135 23.4579 26.0607
13.8634 22.8007 25.3017
13.8133 20.685 21.4135
13.7632 27.284 12.4745
13.7131 25.8518 23.2439
13.663 26.3312 22.1055
13.6129 22.083 24.5339
13.5628 27.0041 12.2152
13.5127 27.2841 9.7746
13.4626 27.0886 8.77221
13.4125 26.8988 12.8626
13.3624 19.5788 19.9185
13.3123 27.1032 10.4838
13.2622 27.2074 6.35509
13.2121 27.348 5.59259
13.162 27.138 4.25697
13.1119 26.962 3.26356
13.0618 26.8543 2.96553
13.0117 26.777 2.98861
12.9616 26.6787 2.81318
12.9115 26.4413 4.42711
12.8614 26.5236 2.92667
12.8113 26.4883 3.43492
12.7612 26.276 5.20598
12.7111 26.2907 3.2057
12.661 26.0934 2.10102
12.6109 26.0589 2.68323
12.5608 26.2331 5.41001
12.5107 25.7985 1.92064
12.4606 25.6726 1.60366
12.4105 25.5571 1.4102
12.3604 25.4568 1.38949
12.3103 25.3543 1.36248
12.2602 25.3203 2.07049
12.2101 25.1266 1.11855
12.16 25.0176 1.07053
12.1099 24.926 1.22387
12.0598 24.796 0.986583
12.0097 24.6813 0.927748
11.9596 24.5705 0.927255
11.9095 24.4827 1.18918
11.8594 24.3343 0.820935
11.8093 24.2155 0.785481
11.7592 24.0994 0.796411
11.7091 23.9825 0.816683
11.659 23.8512 0.698159
11.6089 23.7269 0.672114
11.5588 23.6114 0.759008
11.5087 23.4738 0.624116
11.4586 23.3456 0.60854
11.4085 23.2146 0.58
11.3584 23.084 0.574655
11.3083 22.9527 0.57792
11.2582 22.8174 0.556373
11.2081 22.6777 0.504059
11.158 22.5396 0.486667
11.1079 22.4008 0.480578
11.0578 22.2585 0.453381
11.0077 22.125 0.541977
10.9576 21.9712 0.423293
10.9075 21.8253 0.409866
10.8574 21.6793 0.414158
10.8073 21.5394 0.505992
10.7572 21.3783 0.376132
10.7071 21.2296 0.405121
10.657 21.0752 0.388227
10.6069 20.9202 0.381704
10.5568 20.7639 0.378741
10.5067 20.6039 0.352385
10.4566 20.4612 0.542578
10.4065 20.2839 0.354088
10.3564 20.1193 0.329395
10.3063 19.9828 0.646604
10.2562 19.795 0.389713
10.2061 19.7139 1.38418
10.156 19.49 0.746809
10.1059 19.3461 1.05248
10.0558 18.8732 9.92815
10.0057 18.8208 6.73602
9.9556 18.7267 2.66769
9.9055 17.5726 13.6301
9.85539 18.2927 4.29798
9.8053 18.0824 6.23851
9.75521 16.8525 14.5328
9.70509 17.8976 5.60763
9.65499 17.0237 10.9957
9.60489 16.2358 13.5147
9.55481 17.1699 8.01919
9.50471 16.5709 9.8044
9.4546 13.9669 16.5114
9.40451 16.9705 2.95252
9.35439 16.5118 6.67608
9.30429 16.3899 3.01886
9.2542 16.3889 2.90505
9.20409 16.137 2.21711
9.15399 15.8781 1.44812
9.1039 15.5853 0.263152
9.05379 15.5808 2.6337
9.00371 15.4091 2.963
8.95359 14.999 0.372643
8.9035 14.7985 0.368648
8.8534 14.5978 0.373988
8.80331 14.4297 2.98418
8.75319 14.2241 0.765797
8.70309 14.0021 0.532725
8.65299 13.7553 2.20782
8.60289 13.6232 0.917222
8.55281 13.4362 1.15182
8.5027 13.2432 1.32107
8.45261 13.0124 1.01382
8.40249 12.758 0.405577
8.3524 12.5566 0.481957
8.30229 12.3271 0.199274
8.25221 12.0772 1.70303
8.2021 11.9552 0.780555
8.152 11.7362 0.644235
8.10189 11.5164 0.497898
8.05181 10.615 7.99608
8.00171 11.0594 3.52617
7.95159 10.9999 1.94401
7.90149 9.89358 8.5277
7.85141 9.73379 7.71894
7.80131 10.0876 3.27282
7.7512 10.0015 3.06587
7.70109 9.18985 6.70909
7.65111 9.19221 6.34411
7.601 9.39883 3.09513
7.55089 9.11618 2.15401
7.50081 8.95369 2.58683
7.4507 8.53437 5.08377
7.4007 8.39184 3.27944
7.3506 7.7823 6.19047
7.3005 7.80704 5.39997
7.2504 7.69439 4.12842
7.20031 7.15816 6.021
7.15019 4.55592 6.33888
7.1001 7.08296 4.42573
7.0501 4.91295 6.92629
7.00001 4.62673 6.5307
5.57172 1.40897 2.19184
5.5217 1.32474 2.08122
5.47168 1.87726 1.89773
5.42166 1.18584 1.87318
5.37164 1.78406 1.37381
5.32162 1.83409 0.446532
5.2716 1.70816 0.421258
5.22158 1.61725 0.492621
5.17156 1.47107 0.871097
5.12154 1.45641 0.205896
5.07154 1.36701 0.184795
5.02152 1.14552 0.992548
4.9715 1.20492 0.25431
4.92148 1.10717 0.176374
4.87146 1.03647 0.223099
4.82144 0.928351 0.439647
4.77142 0.885967 0.213584
4.7214 0.631181 0.853091
4.67138 0.761653 0.19306
4.62136 0.699045 0.256197
4.57134 0.543259 0.643477
4.52132 0.532962 0.528897
4.4713 0.434087 0.574966
4.42128 0.269623 0.467929
4.37126 0.245826 0.428571
4.32124 0.223576 0.391563
4.27124 0.202827 0.356858
4.22122 0.183508 0.324361
4.1712 0.202229 0.3323
4.12118 0.25255 0.24022
4.07116 0.244401 0.150667
4.02114 0.222561 0.0954162
3.97112 0.203054 0.0629933
3.9211 0.180441 0.0502642
3.87108 0.159732 0.0383659
3.82106 0.142438 0.0201551
3.77104 0.122118 0.0510705
3.72102 0.111625 0.0163253
3.67102 0.0975599 0.0150171
3.621 0.084776 0.0113549
3.57098 0.0735114 0.0117578
3.52096 0.0634443 0.0117775
3.47094 0.0541499 0.00481117
3.42092 0.046171 0.00335445
3.37092 0.038771 0.00542193
3.3209 0.0289477 0.0277296
3.27088 0.023995 0.0238569
3.22086 0.0196106 0.021987
3.17084 0.0191518 0.000823254
3.12082 0.0157831 0.00112552
3.0708 0.0128311 0.00324509
3.0208 0.00989256 0.00628395
2.97077 0.00753234 0.00686219
2.92076 0.00666121 0.0012865
2.87073 0.00500816 0.00294713
2.82072 0.00206463 0.00425412
2.7707 0.00160073 0.00332323
2.72067 0.00122839 0.00257036
2.67068 0.000932737 0.00196782
2.62066 0.000700077 0.00148976
2.57065 0.000519152 0.0011148
2.52063 0.000748369 0.00027438
2.4706 0.000557653 6.96859e-05
2.42058 0.000395572 2.0207e-05
2.37059 0.000237117 0.000276944
2.32056 0.000191083 1.03453e-05
2.27054 0.000129589 1.20314e-05
2.22053 8.57957e-05 1.81798e-06
2.1705 5.58288e-05 1.19426e-06
2.12049 3.55482e-05 7.68471e-07
2.07046 2.17334e-05 6.01095e-06
2.02046 1.11093e-05 1.539e-05
1.97044 7.92323e-06 4.83263e-07
1.92042 3.66231e-06 4.41454e-06
1.87041 2.077e-06 2.2563e-06
1.82038 6.46461e-07 1.31363e-06
1.77036 6.9642e-07 2.91336e-08
1.72034 3.44649e-07 3.65486e-09
1.67032 1.63342e-07 1.73218e-09
1.6203 7.37213e-08 7.81787e-10
1.57028 3.1353e-08 6.27169e-09
1.52026 1.27164e-08 1.34853e-10
1.47024 4.81895e-09 3.77104e-10
1.42022 1.70105e-09 2.91155e-10
1.3702 4.80676e-10 4.26775e-10
1.32018 1.63573e-10 2.50124e-11
1.27016 4.37442e-11 3.27585e-12
1.22014 1.04586e-11 1.1091e-13
1.17012 2.20785e-12 2.34135e-14
1.1201 4.04997e-13 4.19087e-14
1.07008 6.24561e-14 6.62328e-16
1.02006 7.99967e-15 8.4834e-17
0.970039 8.22639e-16 8.72383e-18
0.92002 6.55117e-17 6.94731e-19
0.869999 3.72142e-18 1.68144e-18
0.814129 1.00651e-19 5.42604e-20
0.750662 8.41745e-22 6.75624e-22
0.673092 7.37723e-25 5.8017e-25
0.595523 9.54731e-29 9.06137e-29
0.493663 9.99287e-36 1.0087e-35
0.429804 7.6999e-42 8.70447e-42
0.37339 3.43343e-49 6.91382e-49
0.3 2.60234e-62 2.19282e-62
0.2 1.7956e-96 6.27827e-97
0.15 8.18162e-131 4.3404e-132
0.15 8.18162e-131 4.3404e-132
0.15 8.18162e-131 4.3404e-132


==> fig/CO3/imean1Z.txt <==
25.4866 24.8628 12.864
25.4364 24.567 18.4375
25.3863 20.5934 16.4754
25.3361 20.719 16.8007
25.2862 23.3932 22.8478
25.236 21.034 17.7196
25.186 21.0596 17.7504
25.1357 21.0854 17.7814
25.0857 21.1109 17.8123
25.0357 20.7675 16.6807
24.9854 21.1619 17.8742
24.9354 24.7724 21.4594
24.8853 25.3401 13.2941
24.8353 25.3421 9.89173
24.7852 25.3989 8.20715
24.7349 25.6554 7.64936
24.6849 25.4522 8.10328
24.6348 25.7414 7.74248
24.5847 25.8928 6.46043
24.5347 25.9196 6.39721
24.4846 25.8758 5.85802
24.4343 25.9356 6.0159
24.3843 25.9726 6.02133
24.3343 26.0539 6.32567
24.284 25.7268 6.05032
24.234 25.8833 6.8312
24.184 26.1376 8.23102
24.1338 26.1671 10.1237
24.0836 25.8656 13.311
24.0336 25.8512 15.9624
23.9835 24.7307 22.7823
23.9334 21.6803 18.5261
23.8833 21.7041 18.5572
23.8332 21.7278 18.5883
23.7831 21.3623 17.4192
23.7331 25.5654 22.1864
23.6828 25.7171 20.1367
23.6328 21.8217 18.7125
23.5827 26.21 14.9702
23.5325 25.5736 21.0356
23.4824 25.9371 18.5322
23.4324 26.3393 13.6269
23.3823 26.549 7.28524
23.3321 26.595 7.35927
23.2822 26.6138 7.25903
23.232 26.4948 13.7897
23.182 22.2425 19.3921
23.1317 26.6107 8.67313
23.0817 26.9474 6.36513
23.0316 26.7643 7.12698
22.9815 26.9202 13.632
22.9314 26.2286 18.4759
22.8814 26.8016 10.7889
22.8312 26.8785 6.99008
22.7811 27.1868 6.5911
22.7311 27.1619 8.40094
22.6809 26.6401 15.8639
22.6307 22.2648 19.3295
22.5807 26.3223 22.181
22.5306 21.8962 18.1554
22.4805 26.9779 8.29769
22.4304 27.4335 8.87997
22.3804 22.5524 20.0693
22.3302 27.1837 6.81752
22.2802 27.4097 5.80777
22.23 27.1929 6.44779
22.1798 27.5655 6.43064
22.1298 27.3093 14.6124
22.0798 22.4857 19.6632
22.0297 27.5188 13.7423
21.9795 27.0897 20.1607
21.9293 27.2098 18.0611
21.8793 22.1403 18.5313
21.8291 22.5798 19.813
21.7791 27.362 19.7472
21.7291 27.4726 10.5374
21.679 26.8823 22.8145
21.6288 27.5503 6.29825
21.5787 27.5956 8.66026
21.5285 27.6815 4.32017
21.4784 27.7746 4.75972
21.4284 27.7135 10.9408
21.3783 26.6313 23.8457
21.3282 27.0743 20.9915
21.2781 28.1154 8.65908
21.228 27.8531 14.8589
21.1779 22.803 20.1941
21.1278 25.8088 25.6769
21.0776 28.2755 11.1384
21.0275 28.36 6.97936
20.9776 28.2208 8.20813
20.9274 27.9642 3.74816
20.8773 28.5759 5.8466
20.8273 28.1327 4.54422
20.7771 28.1425 6.92681
20.727 28.408 8.52888
20.677 24.6903 24.8038
20.6268 28.2492 17.0862
20.5767 27.977 17.1127
20.5266 28.2937 4.49197
20.4766 28.7293 5.23319
20.4264 27.6203 21.7968
20.3763 28.5434 5.70613
20.3262 23.0399 20.6688
20.2762 28.7043 6.4827
20.226 28.4005 4.10545
20.1759 28.741 3.9779
20.1259 28.749 3.82585
20.0758 28.8998 4.878
20.0256 29.0387 5.82837
19.9755 28.1042 18.0189
19.9253 26.9352 26.0708
19.8753 28.8439 13.0355
19.8251 24.6239 24.6669
19.7751 28.6277 9.18895
19.725 23.1621 20.9815
19.6748 28.9353 8.57024
19.6248 28.7494 4.51677
19.5747 28.9834 8.60197
19.5246 28.9288 5.50192
19.4744 29.2195 5.15403
19.4244 28.7782 6.75245
19.3743 28.5764 14.2294
19.3242 27.5438 25.8251
19.2741 29.0441 12.7896
19.224 28.6328 16.1181
19.1739 28.9088 4.28217
19.1237 29.4782 6.108
19.0737 29.2122 6.23105
19.0236 25.9985 26.872
18.9735 28.9583 9.29234
18.9234 29.5295 5.90072
18.8733 29.3171 3.92575
18.8232 29.2712 3.37431
18.7731 29.4001 4.33725
18.723 29.555 5.52203
18.6729 29.2597 8.21355
18.6228 29.0474 9.15138
18.5727 29.4037 3.79949
18.5226 29.4564 4.12233
18.4725 29.1566 9.60684
18.4224 29.5207 4.42419
18.3723 29.4512 8.96498
18.3222 29.1358 15.7806
18.2721 29.2491 7.37045
18.222 29.2459 4.50371
18.1719 29.145 11.427
18.1219 29.5811 4.2712
18.0717 29.6386 4.67382
18.0216 29.0389 14.8881
17.9715 29.6682 4.74631
17.9214 29.8049 5.85113
17.8713 29.6098 4.06536
17.8212 29.7705 5.39422
17.7711 29.6303 6.71761
17.721 29.3699 4.69551
17.6709 29.4121 4.96207
17.6208 28.7263 21.5226
17.5707 22.698 20.5481
17.5206 29.5466 5.84708
17.4705 29.8774 5.91939
17.4204 29.9039 6.11181
17.3703 29.3731 14.5004
17.3202 29.499 5.36208
17.2701 29.5451 5.69405
17.22 22.6204 20.6408
17.1699 29.3382 12.0209
17.1198 25.2718 26.5696
17.0697 29.6312 11.608
17.0196 29.2913 6.6086
16.9695 27.736 25.4257
16.9194 29.0076 18.3049
16.8693 29.4882 10.6892
16.8192 29.4059 12.5769
16.7691 28.5285 20.762
16.719 29.2087 15.7765
16.6689 25.9838 27.0568
16.6188 28.1153 24.213
16.5687 29.2413 13.9834
16.5186 29.5396 11.3274
16.4685 28.2946 22.7256
16.4184 29.1223 17.5609
16.3683 22.8215 22.0829
16.3182 28.1695 23.6021
16.2681 29.0471 17.322
16.218 22.2491 20.8005
16.1679 25.7795 27.304
16.1178 28.6656 20.7162
16.0677 22.6765 22.0983
16.0176 22.6499 22.0989
15.9676 27.8158 24.8503
15.9175 26.0472 27.2302
15.8674 25.2205 26.9833
15.8173 22.0311 20.8127
15.7672 23.483 24.3977
15.7171 21.9698 20.8104
15.667 22.4446 22.0871
15.6169 21.9057 20.8059
15.5668 22.3796 22.0785
15.5167 22.346 22.0733
15.4666 22.3116 22.0674
15.4165 22.2766 22.0609
15.3664 22.2407 22.0537
15.3163 22.2041 22.0459
15.2662 22.1667 22.0374
15.2161 22.1286 22.0282
15.166 22.0897 22.0184
15.1159 22.05 22.0078
15.0658 22.0095 21.9966
15.0157 21.9682 21.9847
14.9656 21.9261 21.972
14.9155 21.8832 21.9586
14.8654 21.8395 21.9445
14.8153 21.7949 21.9296
14.7652 21.7495 21.914
14.7151 21.7033 21.8976
14.665 21.6563 21.8804
14.6149 21.6084 21.8625
14.5648 21.5596 21.8438
14.5147 21.51 21.8242
14.4646 21.4595 21.8039
14.4145 21.4082 21.7827
14.3644 21.3562 21.7611
14.3143 21.3028 21.7379
14.2642 21.2491 21.7146
14.2141 21.1939 21.6897
14.164 24.9109 26.0976
14.1139 25.9073 24.7882
14.0638 26.8406 22.4617
14.0137 23.4707 25.8017
13.9636 27.3478 15.7553
13.9135 23.4838 26.0918
13.8634 22.8286 25.3364
13.8133 20.722 21.4617
13.7632 27.2903 12.476
13.7131 25.8662 23.2544
13.663 26.3441 22.1137
13.6129 22.1121 24.5714
13.5628 27.0103 12.2167
13.5127 27.2889 9.77537
13.4626 27.093 8.77283
13.4125 26.9053 12.8642
13.3624 19.6167 19.9687
13.3123 27.1084 10.4847
13.2622 27.2106 6.35533
13.2121 27.3507 5.59267
13.162 27.14 4.25701
13.1119 26.9636 3.26358
13.0618 26.8557 2.96555
13.0117 26.7784 2.98864
12.9616 26.68 2.8132
12.9115 26.4434 4.42723
12.8614 26.525 2.9267
12.8113 26.4899 3.43495
12.7612 26.2786 5.20615
12.7111 26.2922 3.20572
12.661 26.0944 2.10103
12.6109 26.0602 2.68325
12.5608 26.2357 5.41009
12.5107 25.7994 1.92065
12.4606 25.6733 1.60366
12.4105 25.5578 1.41021
12.3604 25.4574 1.38949
12.3103 25.3549 1.36249
12.2602 25.3213 2.0705
12.2101 25.1272 1.11855
12.16 25.0181 1.07053
12.1099 24.9266 1.22388
12.0598 24.7965 0.986586
12.0097 24.6817 0.927751
11.9596 24.5709 0.927257
11.9095 24.4832 1.18918
11.8594 24.3347 0.820937
11.8093 24.2158 0.785483
11.7592 24.0997 0.796413
11.7091 23.9829 0.816685
11.659 23.8516 0.69816
11.6089 23.7272 0.672115
11.5588 23.6117 0.75901
11.5087 23.4741 0.624117
11.4586 23.3459 0.608541
11.4085 23.2148 0.580001
11.3584 23.0843 0.574656
11.3083 22.9529 0.577921
11.2582 22.8176 0.556374
11.2081 22.6779 0.50406
11.158 22.5398 0.486667
11.1079 22.401 0.480578
11.0578 22.2587 0.453382
11.0077 22.1252 0.541978
10.9576 21.9714 0.423294
10.9075 21.8255 0.409867
10.8574 21.6795 0.414159
10.8073 21.5397 0.505993
10.7572 21.3785 0.376132
10.7071 21.2298 0.405122
10.657 21.0754 0.388228
10.6069 20.9204 0.381704
10.5568 20.764 0.378742
10.5067 20.604 0.352385
10.4566 20.4614 0.542579
10.4065 20.2841 0.354088
10.3564 20.1195 0.329396
10.3063 19.9831 0.646606
10.2562 19.7952 0.389713
10.2061 19.7145 1.38419
10.156 19.4904 0.746811
10.1059 19.3465 1.05248
10.0558 18.8774 9.92975
10.0057 18.8237 6.73663
9.9556 18.7278 2.66776
9.9055 17.5785 13.6348
9.85539 18.2945 4.29821
9.8053 18.085 6.23906
9.75521 16.859 14.5389
9.70509 17.8999 5.60803
9.65499 17.0282 10.9983
9.60489 16.2416 13.5202
9.55481 17.1731 8.02026
9.50471 16.5748 9.80646
9.4546 13.9766 16.5288
9.40451 16.9717 2.95256
9.35439 16.5144 6.67679
9.30429 16.3912 3.01897
9.2542 16.3901 2.9051
9.20409 16.1379 2.21713
9.15399 15.8787 1.44813
9.1039 15.5854 0.263152
9.05379 15.5819 2.63374
9.00371 15.4103 2.96305
8.95359 14.9992 0.372644
8.9035 14.7986 0.368648
8.8534 14.598 0.373988
8.80331 14.4309 2.9843
8.75319 14.2244 0.7658
8.70309 14.0023 0.532727
8.65299 13.7562 2.20789
8.60289 13.6236 0.917227
8.55281 13.4366 1.15183
8.5027 13.2437 1.32108
8.45261 13.0128 1.01383
8.40249 12.7582 0.405578
8.3524 12.5567 0.481958
8.30229 12.3271 0.199275
8.25221 12.0778 1.70307
8.2021 11.9555 0.780559
8.152 11.7365 0.644238
8.10189 11.5166 0.497899
8.05181 10.6175 7.9987
8.00171 11.0605 3.52644
7.95159 11.0005 1.94405
7.90149 9.89616 8.53125
7.85141 9.73608 7.72173
7.80131 10.0886 3.27311
7.7512 10.0025 3.0661
7.70109 9.19173 6.7112
7.65111 9.19396 6.34584
7.601 9.39975 3.09538
7.55089 9.11681 2.15413
7.50081 8.95444 2.58701
7.4507 8.53571 5.08484
7.4007 8.39271 3.27982
7.3506 7.78384 6.19272
7.3005 7.80837 5.40145
7.2504 7.69541 4.12919
7.20031 7.15957 6.02343
7.15019 4.56055 6.35597
7.1001 7.08398 4.42676
7.0501 4.91601 6.93956
7.00001 4.62982 6.54408
5.57172 1.40927 2.19678
5.5217 1.325 2.08606
5.47168 1.87729 1.89875
5.42166 1.18601 1.87749
5.37164 1.7841 1.37425
5.32162 1.83414 0.446555
5.2716 1.7082 0.421283
5.22158 1.61729 0.492657
5.17156 1.4711 0.871271
5.12154 1.45644 0.205899
5.07154 1.36704 0.184798
5.02152 1.1455 0.992931
4.9715 1.19835 0.141806
4.92148 1.12149 0.161565
4.87146 1.04932 0.204438
4.82144 0.958378 0.310146
4.77142 0.893578 0.136133
4.7214 0.726695 0.732903
4.67138 0.768021 0.123071
4.62136 0.713722 0.179419
4.57134 0.596522 0.502499
4.52132 0.56487 0.382099
4.4713 0.487643 0.468284
4.42128 0.269519 0.468973
4.37126 0.25751 0.44582
4.32124 0.234238 0.407258
4.27124 0.212533 0.371102
4.22122 0.192319 0.337254
4.1712 0.25105 0.322596
4.12118 0.268736 0.175034
4.07116 0.251579 0.102758
4.02114 0.226877 0.06306
3.97112 0.204602 0.0401726
3.9211 0.181955 0.0320368
3.87108 0.161215 0.024437
3.82106 0.14435 0.0184218
3.77104 0.124561 0.0337336
3.72102 0.111253 0.00909091
3.67102 0.0972194 0.00836341
3.621 0.0845201 0.00632171
3.57098 0.0732471 0.00654874
3.52096 0.0631802 0.00656239
3.47094 0.0540433 0.0026766
3.42092 0.0460971 0.0018657
3.37092 0.0392962 0.00494575
3.3209 0.0309094 0.0201371
3.27088 0.0259912 0.0179649
3.22086 0.0211582 0.0162264
3.17084 0.0191341 0.000457664
3.12082 0.0157589 0.00062597
3.0708 0.0127584 0.00181025
3.0208 0.0102018 0.00427493
2.97077 0.0079459 0.00484822
2.92076 0.00674971 0.00116946
2.87073 0.00517102 0.00200222
2.82072 0.00217293 0.00440959
2.7707 0.00168487 0.00344395
2.72067 0.00129309 0.00266315
2.67068 0.000981962 0.00203841
2.62066 0.000737092 0.00154284
2.57065 0.000653952 0.00123953
2.52063 0.000765676 0.000191098
2.4706 0.000556214 3.87865e-05
2.42058 0.000395158 1.12346e-05
2.37059 0.000256635 0.000205077
2.32056 0.000190872 5.75194e-06
2.27054 0.000129343 6.69323e-06
2.22053 8.57589e-05 1.0103e-06
2.1705 5.58047e-05 6.63682e-07
2.12049 3.55327e-05 4.27063e-07
2.07046 2.19412e-05 3.80914e-06
2.02046 1.21532e-05 1.15154e-05
1.97044 7.92322e-06 4.83264e-07
1.92042 3.66167e-06 4.41535e-06
1.87041 2.07671e-06 2.25663e-06
1.82038 6.46135e-07 1.31433e-06
1.77036 6.96419e-07 2.91336e-08
1.72034 3.44649e-07 3.65487e-09
1.67032 1.63342e-07 1.73218e-09
1.6203 7.37213e-08 7.81787e-10
1.57028 3.13527e-08 6.27173e-09
1.52026 1.27164e-08 1.34853e-10
1.47024 4.81894e-09 3.77105e-10
1.42022 1.70104e-09 2.91156e-10
1.3702 4.80658e-10 4.2679e-10
1.32018 1.63573e-10 2.50124e-11
1.27016 4.37442e-11 3.27585e-12
1.22014 1.04586e-11 1.1091e-13
1.17012 2.20785e-12 2.34135e-14
1.1201 4.04997e-13 4.19087e-14
1.07008 6.24561e-14 6.62328e-16
1.02006 7.99967e-15 8.4834e-17
0.970039 8.22639e-16 8.72383e-18
0.92002 6.55117e-17 6.94731e-19
0.869999 3.72142e-18 1.68144e-18
0.814129 1.00651e-19 5.42604e-20
0.750662 8.41744e-22 6.75625e-22
0.673092 7.37723e-25 5.8017e-25
0.595523 9.5473e-29 9.06137e-29
0.493663 9.99287e-36 1.0087e-35
0.429804 7.6999e-42 8.70447e-42
0.37339 3.43343e-49 6.91382e-49
0.3 2.60234e-62 2.19282e-62
0.2 1.7956e-96 6.27827e-97
0.15 8.18162e-131 4.3404e-132
0.15 8.18162e-131 4.3404e-132
0.15 8.18162e-131 4.3404e-132


==> fig/CO3/temperature1.txt <==
0.0169492	-9.18945
0.0338983	-9.2849
0.0508475	-9.23805
0.0677966	-9.51608
0.0847458	-9.87313
0.101695	-10.2923
0.118644	-10.7622
0.135593	-11.2744
0.152542	-11.8231
0.169492	-12.4039
0.186441	-13.0136
0.20339	-13.6496
0.220339	-14.3406
0.237288	-15.0562
0.254237	-15.7652
0.271186	-16.5543
0.288136	-17.3002
0.305085	-18.0344
0.322034	-18.8311
0.338983	-19.6476
0.355932	-20.493
0.372881	-21.367
0.389831	-22.2942
0.40678	-23.4505
0.423729	-24.4884
0.440678	-25.5394
0.457627	-26.6204
0.474576	-27.7391
0.491525	-28.9852
0.508475	-32.4
0.525424	-32.3868
0.542373	-32.667
0.559322	-32.8567
0.576271	-33.1248
0.59322	-33.4347
0.610169	-33.7771
0.627119	-34.1451
0.644068	-34.5336
0.661017	-34.9386
0.677966	-35.3567
0.694915	-35.7851
0.711864	-36.2214
0.728814	-36.6633
0.745763	-37.1088
0.762712	-37.5549
0.779661	-37.9998
0.79661	-38.4377
0.813559	-38.8071
0.830508	-39.2395
0.847458	-39.6822
0.864407	-40.1306
0.881356	-40.5866
0.898305	-41.048
0.915254	-41.5153
0.932203	-41.9892
0.949153	-42.4716
0.966102	-42.9738
0.983051	-43.4902


==> fig/CO3/temperature11.txt <==
0.0169492	-8.31429
0.0338983	-8.39477
0.0508475	-8.32939
0.0677966	-8.61042
0.0847458	-8.97697
0.101695	-9.41065
0.118644	-9.89922
0.135593	-10.4334
0.152542	-11.0071
0.169492	-11.6156
0.186441	-12.2553
0.20339	-12.9236
0.220339	-13.6513
0.237288	-14.4058
0.254237	-15.1533
0.271186	-15.9874
0.288136	-16.7749
0.305085	-17.5498
0.322034	-18.3927
0.338983	-19.2573
0.355932	-20.1535
0.372881	-21.0812
0.389831	-22.0681
0.40678	-23.3229
0.423729	-24.43
0.440678	-25.5476
0.457627	-26.6942
0.474576	-27.8789
0.491525	-29.1972
0.508475	-32.8451
0.525424	-32.8328
0.542373	-33.1294
0.559322	-33.3315
0.576271	-33.617
0.59322	-33.9467
0.610169	-34.3107
0.627119	-34.7017
0.644068	-35.1144
0.661017	-35.5443
0.677966	-35.9878
0.694915	-36.4421
0.711864	-36.9044
0.728814	-37.3723
0.745763	-37.8435
0.762712	-38.3149
0.779661	-38.7844
0.79661	-39.2454
0.813559	-39.6254
0.830508	-40.0803
0.847458	-40.5472
0.864407	-41.0204
0.881356	-41.5022
0.898305	-41.9902
0.915254	-42.4847
0.932203	-42.9865
0.949153	-43.4975
0.966102	-44.0298
0.983051	-44.5775


==> fig/CO4/imean11Z.txt <==
25.4866 30.7596 3.63385
25.4364 29.1953 5.10845
25.3863 20.8096 0.254462
25.3361 20.9808 0.427364
25.2862 25.7304 5.24662
25.236 21.4301 0.973706
25.186 21.4592 0.976582
25.1357 21.4885 0.979484
25.0857 21.5176 0.982379
25.0357 21.0074 0.267868
24.9854 21.5759 0.988212
24.9354 28.8028 5.75454
24.8853 31.3576 3.75412
24.8353 31.8712 2.781
24.7852 32.2185 2.29049
24.7349 32.7934 2.10437
24.6849 32.2913 2.26174
24.6348 32.9017 2.12988
24.5847 33.3738 1.72867
24.5347 33.4121 1.7118
24.4846 33.381 1.56783
24.4343 33.4518 1.61
24.3843 33.5 1.61145
24.3343 33.5919 1.69271
24.284 32.9516 1.66621
24.234 33.1242 1.88035
24.184 33.3987 2.26369
24.1338 33.1463 2.8211
24.0836 32.0292 3.76044
24.0336 31.5567 4.49759
23.9835 28.0718 5.82779
23.9334 22.175 1.05167
23.8833 22.2029 1.05479
23.8332 22.2307 1.05793
23.7831 21.6954 0.320168
23.7331 29.7713 5.95117
23.6828 30.4396 5.54246
23.6328 22.3412 1.07056
23.5827 32.2294 4.22603
23.5325 29.9362 5.71194
23.4824 31.072 5.16693
23.4324 32.6286 3.84916
23.3823 33.9745 2.00493
23.3321 34.0315 2.02522
23.2822 34.06 1.99777
23.232 32.8242 3.89459
23.182 22.8752 1.23264
23.1317 33.7744 2.42026
23.0817 34.7636 1.70333
23.0316 34.2618 1.96163
22.9815 33.5849 3.83915
22.9314 31.4389 5.15591
22.8814 33.7293 3.03194
22.8312 34.4163 1.92414
22.7811 35.0677 1.76368
22.7311 34.7318 2.31055
22.6809 32.5625 4.47554
22.6307 22.8723 1.13593
22.5807 30.8607 6.00801
22.5306 22.3362 0.379877
22.4805 34.2642 2.31642
22.4304 35.0688 2.44165
22.3804 23.2756 1.54986
22.3302 34.8215 1.87691
22.2802 35.3971 1.55453
22.23 34.8474 1.77552
22.1798 35.5736 1.72087
22.1298 33.8539 4.1242
22.0798 23.1453 1.17338
22.0297 34.3583 3.87107
21.9795 32.5093 5.60719
21.9293 33.0596 5.0721
21.8793 22.6416 0.414062
21.8291 23.2641 1.19076
21.7791 33.0424 5.5147
21.7291 34.6077 2.96278
21.679 31.5614 6.1766
21.6288 35.3198 1.73456
21.5787 35.0569 2.41722
21.5285 35.82 1.15697
21.4784 35.9231 1.27449
21.4284 34.9099 3.07518
21.3783 30.8043 6.29488
21.3282 32.1385 5.78537
21.2781 35.9734 2.38148
21.228 34.5537 4.19394
21.1779 23.5538 1.23682
21.1278 28.7429 6.01731
21.0776 35.8665 3.10293
21.0275 36.5964 1.86741
20.9776 36.1291 2.25811
20.9274 36.2151 1.00399
20.8773 37.0957 1.22412
20.8273 36.4029 1.21689
20.7771 36.0728 1.90706
20.727 36.3638 2.34594
20.677 26.49 4.39007
20.6268 34.8159 4.81479
20.5767 34.2619 4.82333
20.5266 36.6168 1.20293
20.4766 37.3407 1.09546
20.4264 32.8341 5.99957
20.3763 36.8944 1.52744
20.3262 23.8832 1.29881
20.2762 37.0737 1.73484
20.226 36.7732 1.09956
20.1759 37.4393 0.832372
20.1259 37.4598 0.800519
20.0758 37.5905 1.02098
20.0256 37.712 1.22023
19.9755 34.2208 5.06811
19.9253 30.702 6.56211
19.8753 36.3352 3.65737
19.8251 26.2962 3.93366
19.7751 36.3937 2.56418
19.725 24.0744 1.3435
19.6748 37.0601 2.35739
19.6248 37.2161 1.20956
19.5747 37.1229 2.36608
19.5246 37.4127 1.47288
19.4744 37.9974 1.07881
19.4244 36.9161 1.85934
19.3743 35.5196 4.02212
19.3242 31.8608 6.72519
19.2741 36.6107 3.58954
19.224 35.3482 4.55154
19.1739 37.4361 1.14683
19.1237 38.28 1.27881
19.0737 37.7591 1.66766
19.0236 28.6437 5.71962
18.9735 36.8298 2.59295
18.9234 38.3625 1.23533
18.8733 38.2072 0.821407
18.8232 38.1811 0.705917
18.7731 38.2914 0.90761
18.723 38.4216 1.15592
18.6729 37.5067 2.2598
18.6228 36.954 2.55392
18.5727 38.3306 0.794954
18.5226 38.3803 0.862576
18.4725 37.087 2.6801
18.4224 38.4471 0.925812
18.3723 37.7382 2.46547
18.3222 36.2413 4.45205
18.2721 37.5233 2.02882
18.222 37.8753 1.20607
18.1719 36.7925 3.21161
18.1219 38.5381 0.89375
18.0717 38.5897 0.978104
18.0216 36.1379 4.20545
17.9715 38.0413 1.38369
17.9214 38.22 1.70403
17.8713 37.9651 1.18592
17.8212 38.1754 1.57164
17.7711 37.2742 2.66562
17.721 37.663 2.02118
17.6709 37.7362 2.13453
17.6208 31.3791 6.641
17.5707 23.7024 0.695437
17.5206 37.9724 2.50978
17.4705 38.3171 1.72383
17.4204 38.3521 1.77955
17.3703 34.8631 5.56288
17.3202 37.8779 2.30442
17.2701 37.9611 2.44509
17.22 23.6716 0.721921
17.1699 36.2006 5.01416
17.1198 23.6581 0.729546
17.0697 35.8241 4.52284
17.0196 37.5401 2.98747
16.9695 28.3815 5.6796
16.9194 33.2893 6.49558
16.8693 36.3656 4.38577
16.8192 35.554 5.00091
16.7691 31.6891 6.69742
16.719 34.7619 6.07805
16.6689 24.34 1.79834
16.6188 29.4797 6.27926
16.5687 35.4276 5.61028
16.5186 36.5031 4.63663
16.4685 30.5272 6.60298
16.4184 33.3761 6.23924
16.3683 23.4855 0.787262
16.3182 29.9828 6.48065
16.2681 33.9863 6.40149
16.218 23.4346 0.798857
16.1679 24.022 1.35815
16.1178 31.8763 6.70943
16.0677 23.3779 0.810446
16.0176 23.3577 0.814305
15.9676 28.8068 6.06537
15.9175 24.5659 2.45964
15.8674 23.2929 0.825858
15.8173 23.2699 0.829704
15.7672 23.2462 0.833546
15.7171 23.2218 0.837383
15.667 23.1967 0.841215
15.6169 23.1709 0.845041
15.5668 23.1443 0.84886
15.5167 23.1169 0.852672
15.4666 23.0889 0.856476
15.4165 23.06 0.860272
15.3664 23.0304 0.86406
15.3163 23.0001 0.867838
15.2662 22.9689 0.871606
15.2161 22.937 0.875363
15.166 22.9043 0.879109
15.1159 22.8708 0.882844
15.0658 22.8364 0.886566
15.0157 22.8013 0.890274
14.9656 22.7653 0.893969
14.9155 22.7286 0.89765
14.8654 22.6909 0.901315
14.8153 22.6525 0.904964
14.7652 22.6131 0.908596
14.7151 22.573 0.912211
14.665 22.5319 0.915808
14.6149 22.49 0.919386
14.5648 22.4472 0.922944
14.5147 22.4035 0.926481
14.4646 22.359 0.929997
14.4145 22.3135 0.933491
14.3644 22.2671 0.936962
14.3143 22.2198 0.940409
14.2642 22.1716 0.943831
14.2141 22.1224 0.947228
14.164 23.9911 3.25263
14.1139 26.7285 5.44046
14.0638 29.1518 6.5019
14.0137 21.9163 0.96054
13.9636 33.999 4.44554
13.9135 26.244 5.26002
13.8634 25.2721 4.62517
13.8133 22.3489 1.71345
13.7632 34.3578 3.51826
13.7131 30.7651 6.25348
13.663 31.7832 6.06964
13.6129 24.3737 4.09118
13.5628 34.0136 3.44568
13.5127 34.8323 2.72439
13.4626 34.5902 2.44704
13.4125 33.8907 3.62488
13.3624 21.1372 1.00011
13.3123 34.6036 2.91996
13.2622 35.2496 1.70011
13.2121 35.6004 1.1706
13.162 35.3895 0.890725
13.1119 35.2062 0.68269
13.0618 35.0793 0.620299
13.0117 34.9773 0.625132
12.9616 34.857 0.58841
12.9115 34.299 1.18521
12.8614 34.6493 0.612168
12.8113 34.58 0.718572
12.7612 34.0716 1.39323
12.7111 34.3325 0.670581
12.661 34.1243 0.439375
12.6109 34.0531 0.561214
12.5608 34.1579 1.13236
12.5107 33.7466 0.401636
12.4606 33.5958 0.335322
12.4105 33.4532 0.294857
12.3604 33.3227 0.290523
12.3103 33.1897 0.284876
12.2602 33.1145 0.43299
12.2101 32.9022 0.233858
12.16 32.7615 0.223816
12.1099 32.635 0.255885
12.0598 32.4748 0.206261
12.0097 32.3271 0.193958
11.9596 32.1819 0.193855
11.9095 32.0559 0.248631
11.8594 31.877 0.171622
11.8093 31.7228 0.164209
11.7592 31.5702 0.166495
11.7091 31.4163 0.170734
11.659 31.2492 0.145951
11.6089 31.0873 0.140505
11.5588 30.9323 0.158674
11.5087 30.7576 0.13047
11.4586 30.5902 0.127213
11.4085 30.4196 0.121246
11.3584 30.2488 0.120129
11.3083 30.0764 0.120811
11.2582 29.9 0.116306
11.2081 29.719 0.105369
11.158 29.5386 0.101733
11.1079 29.357 0.10046
11.0578 29.1715 0.0947741
11.0077 28.9931 0.113297
10.9576 28.7961 0.0884839
10.9075 28.6053 0.0856768
10.8574 28.4138 0.0865741
10.8073 28.227 0.105774
10.7572 28.0207 0.0786245
10.7071 27.8247 0.084685
10.657 27.6229 0.0811532
10.6069 27.4199 0.0797894
10.5568 27.2151 0.0791702
10.5067 27.0063 0.0736602
10.4566 26.8123 0.113423
10.4065 26.5868 0.0740163
10.3564 26.372 0.0688543
10.3063 26.1815 0.135174
10.2562 25.9446 0.0814642
10.2061 25.8023 0.289432
10.156 25.532 0.156127
10.1059 25.3324 0.220051
10.0558 23.9213 2.79233
10.0057 24.1222 1.87695
9.9556 24.3315 0.714299
9.9055 21.6354 3.79257
9.85539 23.5973 1.18296
9.8053 23.1796 1.73885
9.75521 20.6056 3.99256
9.70509 23.094 1.54109
9.65499 21.2555 3.09462
9.60489 19.8332 3.72359
9.55481 21.9017 2.24745
9.50471 20.7945 2.76477
9.4546 16.3088 3.80764
9.40451 22.1562 0.617734
9.35439 21.189 1.85794
9.30429 21.2988 0.807894
9.2542 21.3969 0.607809
9.20409 21.0898 0.463763
9.15399 20.7757 0.302829
9.1039 20.4298 0.055007
9.05379 20.3483 0.551002
9.00371 20.1129 0.619978
8.95359 19.6578 0.0778975
8.9035 19.395 0.0770623
8.8534 19.1318 0.0781788
8.80331 18.7566 0.798364
8.75319 18.63 0.160108
8.70309 18.3461 0.111369
8.65299 17.8833 0.590999
8.60289 17.838 0.19178
8.55281 17.5859 0.240856
8.5027 17.328 0.276268
8.45261 17.0347 0.21199
8.40249 16.7189 0.0847848
8.3524 16.4526 0.100755
8.30229 16.1598 0.0416543
8.25221 15.7052 0.455975
8.2021 15.656 0.163201
8.152 15.3728 0.134691
8.10189 15.0887 0.10409
8.05181 13.2065 2.23427
8.00171 14.2987 0.968818
7.95159 14.372 0.4067
7.90149 12.2405 2.35433
7.85141 12.0704 2.14755
7.80131 12.9603 0.912555
7.7512 12.9333 0.84254
7.70109 11.4337 1.87783
7.65111 11.5545 1.78186
7.601 12.1587 0.850184
7.55089 11.7829 0.592755
7.50081 11.5796 0.711129
7.4507 10.8279 1.4307
7.4007 10.7281 0.921133
7.3506 9.66661 1.72266
7.3005 9.82317 1.51672
7.2504 9.74913 1.16473
7.20031 8.86696 1.66628
7.15019 5.31408 0.574736
7.1001 8.94796 1.24636
7.0501 5.76133 1.14749
7.00001 5.41018 0.997977
5.57172 1.67388 0.290524
5.5217 1.57837 0.263492
5.47168 2.31316 0.512158
5.42166 1.41315 0.239913
5.37164 2.23719 0.384274
5.32162 2.39083 0.119386
5.2716 2.21224 0.115896
5.22158 2.09674 0.135375
5.17156 1.87465 0.245328
5.12154 1.90672 0.0430613
5.07154 1.78985 0.0386472
5.02152 1.42893 0.275088
4.9715 1.57623 0.0531449
4.92148 1.44221 0.04713
4.87146 1.35097 0.059569
4.82144 1.18569 0.123697
4.77142 1.14754 0.0586566
4.7214 0.760864 0.204434
4.67138 0.986791 0.0529994
4.62136 0.901856 0.0712121
4.57134 0.665652 0.167619
4.52132 0.662743 0.144297
4.4713 0.527337 0.142322
4.42128 0.323603 0.0560015
4.37126 0.295048 0.0515657
4.32124 0.26834 0.0473656
4.27124 0.243426 0.0433993
4.22122 0.220221 0.0396596
4.1712 0.241941 0.0640533
4.12118 0.314729 0.0659812
4.07116 0.311849 0.0422798
4.02114 0.285769 0.0266836
3.97112 0.2634 0.017245
3.9211 0.233923 0.0137656
3.87108 0.206921 0.0105121
3.82106 0.185537 0.00537182
3.77104 0.156735 0.0142728
3.72102 0.146178 0.00340254
3.67102 0.127751 0.00312941
3.621 0.111032 0.00236552
3.57098 0.0962549 0.00244926
3.52096 0.0830523 0.00245313
3.47094 0.0709516 0.00100136
3.42092 0.0605062 0.000697924
3.37092 0.0504976 0.001441
3.3209 0.0359675 0.00760844
3.27088 0.0297012 0.00651125
3.22086 0.0241991 0.00590562
3.17084 0.0251049 0.000170968
3.12082 0.0206833 0.000233679
3.0708 0.0167298 0.00085875
3.0208 0.0126013 0.00175147
2.97077 0.00941452 0.00189179
2.92076 0.00867862 0.00033989
2.87073 0.00636457 0.000820846
2.82072 0.00241217 0.000604385
2.7707 0.00186587 0.000474485
2.72067 0.00142835 0.000368789
2.67068 0.00108175 0.000283692
2.62066 0.000809678 0.000215779
2.57065 0.000598666 0.000162208
2.52063 0.000963165 7.47889e-05
2.4706 0.000730225 1.43276e-05
2.42058 0.000518429 4.14654e-06
2.37059 0.000290227 7.37716e-05
2.32056 0.000250413 2.11621e-06
2.27054 0.000169737 2.45746e-06
2.22053 0.000112479 3.70352e-07
2.1705 7.31913e-05 2.4275e-07
2.12049 4.6603e-05 1.55821e-07
2.07046 2.80751e-05 1.57925e-06
2.02046 1.32958e-05 3.95117e-06
1.97044 1.03834e-05 1.01051e-07
1.92042 4.42263e-06 1.19355e-06
1.87041 2.51541e-06 6.20012e-07
1.82038 7.20031e-07 2.2189e-07
1.77036 9.12817e-07 6.09121e-09
1.72034 4.51906e-07 7.63974e-10
1.67032 2.14175e-07 3.62077e-10
1.6203 9.66635e-08 1.63417e-10
1.57028 4.08132e-08 1.6803e-09
1.52026 1.66736e-08 2.81884e-11
1.47024 6.31287e-09 7.8873e-11
1.42022 2.22548e-09 6.09487e-11
1.3702 5.89242e-10 1.20748e-10
1.32018 2.14038e-10 5.23541e-12
1.27016 5.7303e-11 6.85182e-13
1.22014 1.3713e-11 2.3184e-14
1.17012 2.89486e-12 4.89423e-15
1.1201 5.30256e-13 8.76874e-15
1.07008 8.18898e-14 1.3845e-16
1.02006 1.04888e-14 1.77334e-17
0.970039 1.0786e-15 1.8236e-18
0.92002 8.58952e-17 1.45224e-19
0.869999 4.73916e-18 4.75519e-19
0.814129 1.26428e-19 1.55044e-20
0.750662 1.03199e-21 1.93569e-22
0.673092 9.02997e-25 1.6645e-25
0.595523 1.14702e-28 2.58911e-29
0.493663 1.19153e-35 2.87914e-36
0.429804 8.95018e-42 2.45886e-42
0.37339 3.31119e-49 1.54482e-49
0.3 3.15372e-62 6.30477e-63
0.2 2.29919e-96 1.76111e-97
0.15 1.07205e-130 9.07682e-133
0.15 1.07205e-130 9.07682e-133
0.15 1.07205e-130 9.07682e-133


==> fig/CO4/imean1Z.txt <==
25.4866 30.682 3.64185
25.4364 29.0546 5.13337
25.3863 20.425 0.473505
25.3361 20.5966 0.644112
25.2862 25.4618 5.33762
25.236 21.0501 1.1809
25.186 21.0782 1.18434
25.1357 21.1065 1.18781
25.0857 21.1345 1.19127
25.0357 20.6155 0.491115
24.9854 21.1907 1.19824
24.9354 28.6148 5.79741
24.8853 31.2761 3.76264
24.8353 31.8169 2.78492
24.7852 32.1764 2.29291
24.7349 32.7572 2.10623
24.6849 32.2496 2.2641
24.6348 32.865 2.13179
24.5847 33.3467 1.72977
24.5347 33.3853 1.71288
24.4846 33.3564 1.56874
24.4343 33.4265 1.61095
24.3843 33.4747 1.61241
24.3343 33.5652 1.69377
24.284 32.9228 1.66736
24.234 33.0916 1.88183
24.184 33.3591 2.26585
24.1338 33.0932 2.82482
24.0836 31.9461 3.76893
24.0336 31.4475 4.51184
23.9835 27.8397 5.88998
23.9334 21.7672 1.27407
23.8833 21.7939 1.2778
23.8332 21.8206 1.28154
23.7831 21.2758 0.559148
23.7331 29.5711 5.99665
23.6828 30.2738 5.57375
23.6328 21.9266 1.29663
23.5827 32.1301 4.23765
23.5325 29.7519 5.75015
23.4824 30.9287 5.19028
23.4324 32.542 3.85804
23.3823 33.9389 2.00661
23.3321 33.9955 2.02693
23.2822 34.0245 1.99943
23.232 32.7361 3.90369
23.182 22.448 1.46534
23.1317 33.7279 2.42296
23.0817 34.7359 1.7044
23.0316 34.2267 1.96323
22.9815 33.5011 3.84739
22.9314 31.2941 5.17903
22.8814 33.6669 3.0366
22.8312 34.3817 1.92568
22.7811 35.0388 1.76482
22.7311 34.6898 2.31279
22.6809 32.4504 4.4895
22.6307 22.4345 1.37465
22.5807 30.6606 6.05075
22.5306 21.8871 0.635678
22.4805 34.219 2.31888
22.4304 35.024 2.44416
22.3804 22.838 1.78243
22.3302 34.7873 1.87837
22.2802 35.3713 1.55542
22.23 34.8149 1.77683
22.1798 35.5449 1.72196
22.1298 33.7574 4.13447
22.0798 22.6943 1.41932
22.0297 34.2717 3.87945
21.9795 32.3459 5.63508
21.9293 32.9234 5.09168
21.8793 22.1765 0.679012
21.8291 22.8069 1.44005
21.7791 32.8867 5.53989
21.7291 34.5448 2.96722
21.679 31.35 6.22196
21.6288 35.2876 1.73581
21.5787 35.0085 2.41991
21.5285 35.8005 1.15746
21.4784 35.9015 1.27509
21.4284 34.844 3.07999
21.3783 30.5628 6.35315
21.3282 31.9544 5.81932
21.2781 35.9283 2.38387
21.228 34.4529 4.20461
21.1779 23.0803 1.49494
21.1278 28.4152 6.12493
21.0776 35.8027 3.10748
21.0275 36.5641 1.86871
20.9776 36.086 2.26026
20.9274 36.1978 1.00436
20.8773 37.0791 1.22454
20.8273 36.3819 1.21744
20.7771 36.0363 1.90858
20.727 36.3186 2.34827
20.677 26.0709 4.5706
20.6268 34.6919 4.83022
20.5767 34.1328 4.83984
20.5266 36.5958 1.20346
20.4766 37.3256 1.0958
20.4264 32.6371 6.0366
20.3763 36.8676 1.5283
20.3262 23.3881 1.56878
20.2762 37.043 1.73597
20.226 36.7539 1.10001
20.1759 37.4277 0.832569
20.1259 37.4487 0.800701
20.0758 37.5763 1.02128
20.0256 37.6949 1.22066
19.9755 34.0769 5.08782
19.9253 30.395 6.64956
19.8753 36.2521 3.66439
19.8251 25.8404 4.14099
19.7751 36.3392 2.56728
19.725 23.5637 1.62197
19.6748 37.0131 2.35978
19.6248 37.1943 1.21011
19.5747 37.0755 2.36849
19.5246 37.3861 1.4737
19.4744 37.982 1.07914
19.4244 36.8789 1.86081
19.3743 35.4174 4.03207
19.3242 31.5729 6.79946
19.2741 36.5275 3.59636
19.224 35.2262 4.56543
19.1739 37.4152 1.14733
19.1237 38.2615 1.27929
19.0737 37.7283 1.66872
19.0236 28.2328 5.87398
18.9735 36.773 2.59617
18.9234 38.3445 1.23577
18.8733 38.1952 0.821603
18.8232 38.1708 0.706062
18.7731 38.2781 0.90785
18.723 38.4047 1.15631
18.6729 37.46 2.26204
18.6228 36.8974 2.55707
18.5727 38.3189 0.795139
18.5226 38.3676 0.862794
18.4725 37.0272 2.6836
18.4224 38.4334 0.926065
18.3723 37.6866 2.46817
18.3222 36.123 4.46471
18.2721 37.4809 2.03064
18.222 37.8525 1.20663
18.1719 36.7155 3.21716
18.1219 38.5247 0.893988
18.0717 38.5751 0.97839
18.0216 36.0254 4.21674
17.9715 38.6101 0.993586
17.9214 38.7196 1.22532
17.8713 38.5774 0.85084
17.8212 38.7046 1.12946
17.7711 38.2686 1.79883
17.721 38.0108 1.25796
17.6709 38.0557 1.32929
17.6208 34.4899 6.02096
17.5707 23.1248 1.02445
17.5206 38.1976 1.56604
17.4705 38.8155 1.23963
17.4204 38.8386 1.28
17.3703 36.7158 4.09475
17.3202 38.157 1.43631
17.2701 38.2047 1.52511
17.22 23.0851 1.05597
17.1699 36.9739 3.38291
17.1198 27.1405 5.2627
17.0697 37.6131 3.23868
17.0196 37.5781 1.82137
16.9695 32.0892 6.78665
16.9194 35.5264 5.17431
16.8693 37.4583 2.98403
16.8192 37.0586 3.53782
16.7691 34.2929 5.81905
16.719 36.2724 4.46425
16.6689 28.5841 6.21803
16.6188 33.0591 6.6179
16.5687 36.5854 3.95076
16.5186 37.5177 3.16091
16.4685 33.6404 6.29793
16.4184 35.9252 4.96685
16.3683 23.5617 1.91345
16.3182 33.3206 6.49614
16.2681 35.8404 4.90078
16.218 22.8245 1.14641
16.1679 28.3273 6.14848
16.1178 34.7069 5.81952
16.0677 23.4485 1.93638
16.0176 23.4273 1.94012
15.9676 32.5871 6.73818
15.9175 28.9506 6.4535
15.8674 27.4657 5.74636
15.8173 22.6512 1.18214
15.7672 24.7103 3.52448
15.7171 22.6011 1.19099
15.667 23.2586 1.96551
15.6169 22.5481 1.19978
15.5668 23.2041 1.97241
15.5167 23.1756 1.9758
15.4666 23.1465 1.97915
15.4165 23.1165 1.98246
15.3664 23.0858 1.98573
15.3163 23.0544 1.98896
15.2662 23.0221 1.99214
15.2161 22.989 1.99528
15.166 22.9552 1.99837
15.1159 22.9205 2.00141
15.0658 22.8851 2.00441
15.0157 22.8488 2.00736
14.9656 22.8116 2.01026
14.9155 22.7737 2.0131
14.8654 22.7349 2.01589
14.8153 22.6953 2.01863
14.7652 22.6548 2.02132
14.7151 22.6134 2.02395
14.665 22.5711 2.02652
14.6149 22.528 2.02903
14.5648 22.484 2.03148
14.5147 22.4391 2.03387
14.4646 22.3933 2.0362
14.4145 22.3466 2.03847
14.3644 22.2993 2.04056
14.3143 22.2505 2.0428
14.2642 22.2013 2.04476
14.2141 22.1506 2.04687
14.164 28.0561 6.39667
14.1139 30.0497 6.56838
14.0638 32.0817 6.21675
14.0137 25.6635 5.44605
13.9636 33.8491 4.46273
13.9135 25.7247 5.46746
13.8634 24.725 4.85985
13.8133 21.713 2.06011
13.7632 34.2488 3.52761
13.7131 30.4631 6.32008
13.663 31.518 6.12119
13.6129 23.8038 4.34916
13.5628 33.9057 3.45482
13.5127 34.7556 2.72925
13.4626 34.5215 2.45095
13.4125 33.776 3.63522
13.3624 20.4872 1.37037
13.3123 34.5203 2.92569
13.2622 35.2086 1.70166
13.2121 35.5782 1.17116
13.162 35.3726 0.89105
13.1119 35.1932 0.682881
13.0618 35.0675 0.620458
13.0117 34.9654 0.625295
12.9616 34.8457 0.588554
12.9115 34.27 1.18598
12.8614 34.6375 0.612326
12.8113 34.5661 0.718792
12.7612 34.0371 1.39433
12.7111 34.3194 0.670775
12.661 34.1157 0.439459
12.6109 34.0422 0.561352
12.5608 34.1356 1.13292
12.5107 33.7387 0.401707
12.4606 33.5892 0.335372
12.4105 33.4474 0.294896
12.3604 33.317 0.290561
12.3103 33.1841 0.284912
12.2602 33.1059 0.433076
12.2101 32.8976 0.233884
12.16 32.757 0.223839
12.1099 32.6298 0.255916
12.0598 32.4707 0.206281
12.0097 32.3231 0.193975
11.9596 32.178 0.193873
11.9095 32.0508 0.248661
11.8594 31.8735 0.171637
11.8093 31.7194 0.164222
11.7592 31.5668 0.166508
11.7091 31.4128 0.170748
11.659 31.2461 0.145961
11.6089 31.0844 0.140515
11.5588 30.929 0.158687
11.5087 30.7548 0.130478
11.4586 30.5875 0.127221
11.4085 30.4171 0.121254
11.3584 30.2462 0.120136
11.3083 30.0739 0.120819
11.2582 29.8975 0.116314
11.2081 29.7168 0.105375
11.158 29.5364 0.101738
11.1079 29.3548 0.100465
11.0578 29.1695 0.0947791
11.0077 28.9906 0.113304
10.9576 28.7942 0.0884883
10.9075 28.6035 0.085681
10.8574 28.4119 0.0865785
10.8073 28.2246 0.10578
10.7572 28.0189 0.0786282
10.7071 27.8228 0.0846893
10.657 27.6211 0.0811572
10.6069 27.4182 0.0797933
10.5568 27.2133 0.079174
10.5067 27.0047 0.0736636
10.4566 26.8097 0.113432
10.4065 26.5852 0.0740198
10.3564 26.3704 0.0688574
10.3063 26.1784 0.135186
10.2562 25.9428 0.0814686
10.2061 25.7957 0.289488
10.156 25.5284 0.156144
10.1059 25.3274 0.220084
10.0558 23.8108 2.80322
10.0057 24.0559 1.8811
9.9556 24.3103 0.714779
9.9055 21.4414 3.8247
9.85539 23.5581 1.1845
9.8053 23.1173 1.7426
9.75521 20.3829 4.03532
9.70509 23.042 1.54385
9.65499 21.1119 3.11313
9.60489 19.6246 3.76187
9.55481 21.814 2.25489
9.50471 20.6701 2.7791
9.4546 15.9333 3.93737
9.40451 22.1411 0.618057
9.35439 21.1196 1.86288
9.30429 21.2734 0.80864
9.2542 21.3818 0.608138
9.20409 21.0783 0.463957
9.15399 20.7682 0.302913
9.1039 20.4285 0.0550098
9.05379 20.3344 0.55129
9.00371 20.0972 0.62035
8.95359 19.6558 0.0779034
8.9035 19.3931 0.0770682
8.8534 19.1298 0.078185
8.80331 18.7304 0.799231
8.75319 18.6259 0.160134
8.70309 18.3432 0.111382
8.65299 17.8636 0.591498
8.60289 17.833 0.191821
8.55281 17.5795 0.240922
8.5027 17.3207 0.276356
8.45261 17.0291 0.212043
8.40249 16.7167 0.0847934
8.3524 16.4499 0.100768
8.30229 16.1587 0.0416564
8.25221 15.6895 0.456324
8.2021 15.6515 0.163236
8.152 15.3691 0.134716
8.10189 15.0858 0.104105
8.05181 13.0785 2.25411
8.00171 14.2608 0.970848
7.95159 14.3606 0.406945
7.90149 12.0927 2.38164
7.85141 11.9405 2.16908
7.80131 12.9216 0.914725
7.7512 12.8997 0.844272
7.70109 11.323 1.89429
7.65111 11.4561 1.79528
7.601 12.1242 0.852097
7.55089 11.7589 0.593697
7.50081 11.5505 0.712533
7.4507 10.7538 1.43904
7.4007 10.685 0.924119
7.3506 9.55749 1.74068
7.3005 9.73654 1.52852
7.2504 9.68807 1.17085
7.20031 8.75597 1.686
7.15019 5.02903 0.737073
7.1001 8.87844 1.2547
7.0501 5.50935 1.26844
7.00001 5.16057 1.12172
5.57172 1.57127 0.345491
5.5217 1.47893 0.31787
5.47168 2.2666 0.522451
5.42166 1.32299 0.289056
5.37164 2.20824 0.388711
5.32162 2.3852 0.119604
5.2716 2.20621 0.116142
5.22158 2.08962 0.135736
5.17156 1.85839 0.247112
5.12154 1.90509 0.0430893
5.07154 1.78838 0.0386714
5.02152 1.40577 0.279194
4.9715 1.5682 0.0296376
4.92148 1.46695 0.0337737
4.87146 1.3713 0.0427544
4.82144 1.23849 0.0852933
4.77142 1.16212 0.0364148
4.7214 0.881009 0.202879
4.67138 0.998844 0.0329147
4.62136 0.928289 0.0479614
4.57134 0.735132 0.141592
4.52132 0.705591 0.108394
4.4713 0.59289 0.130484
4.42128 0.298038 0.0706752
4.37126 0.285447 0.074257
4.32124 0.259478 0.0681062
4.27124 0.235267 0.0623096
4.22122 0.21273 0.0568554
4.1712 0.295326 0.0848386
4.12118 0.337455 0.0496153
4.07116 0.323094 0.028626
4.02114 0.293065 0.0173238
3.97112 0.266088 0.0107249
3.9211 0.23663 0.00855182
3.87108 0.209653 0.00652232
3.82106 0.188893 0.00384307
3.77104 0.160868 0.00925927
3.72102 0.145696 0.00189496
3.67102 0.127308 0.00174307
3.621 0.110699 0.00131713
3.57098 0.0959102 0.00136435
3.52096 0.0827078 0.00136709
3.47094 0.0708119 0.000557129
3.42092 0.0604092 0.000388198
3.37092 0.0514212 0.00102974
3.3209 0.0387106 0.00569539
3.27088 0.032568 0.00507551
3.22086 0.0261977 0.00458455
3.17084 0.0250816 9.50479e-05
3.12082 0.0206515 0.00012997
3.0708 0.0165852 0.000480225
3.0208 0.0130774 0.0011831
2.97077 0.00999245 0.00136435
2.92076 0.00882342 0.000242714
2.87073 0.00662411 0.000552978
2.82072 0.00228808 0.000833297
2.7707 0.00176832 0.000653309
2.72067 0.00135245 0.00050709
2.67068 0.00102332 0.000389554
2.62066 0.000765222 0.000295899
2.57065 0.000701372 0.000282039
2.52063 0.000994023 5.01198e-05
2.4706 0.000728383 7.97475e-06
2.42058 0.000517901 2.30538e-06
2.37059 0.000317018 5.70133e-05
2.32056 0.000250147 1.1766e-06
2.27054 0.00016943 1.36709e-06
2.22053 0.000112433 2.05813e-07
2.1705 7.31616e-05 1.34902e-07
2.12049 4.65841e-05 8.65932e-08
2.07046 2.84704e-05 9.75646e-07
2.02046 1.4702e-05 3.1366e-06
1.97044 1.03769e-05 1.01098e-07
1.92042 4.22845e-06 1.24327e-06
1.87041 2.41913e-06 6.41701e-07
1.82038 6.24251e-07 2.76429e-07
1.77036 9.12412e-07 6.09325e-09
1.72034 4.51855e-07 7.64039e-10
1.67032 2.1415e-07 3.62108e-10
1.6203 9.66522e-08 1.63431e-10
1.57028 4.06638e-08 1.68501e-09
1.52026 1.66716e-08 2.81909e-11
1.47024 6.30722e-09 7.89264e-11
1.42022 2.22104e-09 6.1041e-11
1.3702 5.70965e-10 1.2393e-10
1.32018 2.13647e-10 5.24268e-12
1.27016 5.72512e-11 6.8565e-13
1.22014 1.37113e-11 2.31862e-14
1.17012 2.89448e-12 4.89471e-15
1.1201 5.29564e-13 8.77741e-15
1.07008 8.18788e-14 1.38464e-16
1.02006 1.04874e-14 1.77352e-17
0.970039 1.07845e-15 1.82379e-18
0.92002 8.5883e-17 1.4524e-19
0.869999 4.67603e-18 4.80474e-19
0.814129 1.24162e-19 1.57242e-20
0.750662 9.9927e-22 1.98595e-22
0.673092 8.74179e-25 1.7078e-25
0.595523 1.09742e-28 2.68252e-29
0.493663 1.13293e-35 2.99799e-36
0.429804 8.39494e-42 2.58979e-42
0.37339 2.68603e-49 1.88556e-49
0.3 3.02064e-62 6.52186e-63
0.2 2.26656e-96 1.78043e-97
0.15 1.07072e-130 9.08532e-133
0.15 1.07072e-130 9.08532e-133
0.15 1.07072e-130 9.08532e-133


==> fig/CO4/temperature1.txt <==
0.010101	23.0273
0.020202	22.2921
0.030303	20.2978
0.040404	17.8892
0.0505051	14.9087
0.0606061	11.1771
0.0707071	6.51117
0.0808081	-0.0403006
0.0909091	-8.52235
0.10101	-36.6097
0.111111	-36.6291
0.121212	-36.5613
0.131313	-36.5737
0.141414	-36.5625
0.151515	-36.5631
0.161616	-36.5672
0.171717	-36.575
0.181818	-36.5857
0.191919	-36.5986
0.20202	-36.6142
0.212121	-36.6329
0.222222	-36.6522
0.232323	-36.673
0.242424	-36.6946
0.252525	-36.7175
0.262626	-36.7401
0.272727	-36.767
0.282828	-36.7966
0.292929	-36.825
0.30303	-36.8549
0.313131	-36.8861
0.323232	-36.9175
0.333333	-36.95
0.343434	-36.9915
0.353535	-37.0279
0.363636	-37.0619
0.373737	-37.0969
0.383838	-37.1329
0.393939	-37.17
0.40404	-37.2106
0.414141	-37.2487
0.424242	-37.2866
0.434343	-37.3245
0.444444	-37.3624
0.454545	-37.4004
0.464646	-37.4386
0.474747	-37.4768
0.484848	-37.5152
0.494949	-37.5537
0.505051	-37.5923
0.515152	-37.631
0.525253	-37.6698
0.535354	-37.7086
0.545455	-37.7476
0.555556	-37.7865
0.565657	-37.8256
0.575758	-37.8646
0.585859	-37.9037
0.59596	-37.9427
0.606061	-37.9818
0.616162	-38.0208
0.626263	-38.0598
0.636364	-38.0988
0.646465	-38.1377
0.656566	-38.1766
0.666667	-38.2153
0.676768	-38.254
0.686869	-38.2926
0.69697	-38.3311
0.707071	-38.3695
0.717172	-38.4078
0.727273	-38.4459
0.737374	-38.4838
0.747475	-38.5216
0.757576	-38.5592
0.767677	-38.5966
0.777778	-38.6338
0.787879	-38.6707
0.79798	-38.7072
0.808081	-38.7427
0.818182	-38.7789
0.828283	-38.8153
0.838384	-38.8516
0.848485	-38.8879
0.858586	-38.9241
0.868687	-38.9603
0.878788	-38.9964
0.888889	-39.0325
0.89899	-39.0685
0.909091	-39.1044
0.919192	-39.1403
0.929293	-39.1763
0.939394	-39.2122
0.949495	-39.2483
0.959596	-39.2846
0.969697	-39.3211
0.979798	-39.3587
0.989899	-39.3973


==> fig/CO4/temperature11.txt <==
0.010101	28.0315
0.020202	27.624
0.030303	25.7992
0.040404	23.4778
0.0505051	20.5026
0.0606061	16.6821
0.0707071	11.8108
0.0808081	4.84125
0.0909091	-4.28569
0.10101	-36.4182
0.111111	-36.4443
0.121212	-36.3661
0.131313	-36.3818
0.141414	-36.3697
0.151515	-36.3702
0.161616	-36.3746
0.171717	-36.3829
0.181818	-36.3944
0.191919	-36.4081
0.20202	-36.4249
0.212121	-36.4449
0.222222	-36.4655
0.232323	-36.4879
0.242424	-36.511
0.252525	-36.5356
0.262626	-36.5598
0.272727	-36.5886
0.282828	-36.6204
0.292929	-36.6509
0.30303	-36.683
0.313131	-36.7164
0.323232	-36.7501
0.333333	-36.785
0.343434	-36.8294
0.353535	-36.8686
0.363636	-36.9052
0.373737	-36.9427
0.383838	-36.9813
0.393939	-37.0212
0.40404	-37.0647
0.414141	-37.1057
0.424242	-37.1464
0.434343	-37.1871
0.444444	-37.2278
0.454545	-37.2686
0.464646	-37.3095
0.474747	-37.3506
0.484848	-37.3918
0.494949	-37.4332
0.505051	-37.4747
0.515152	-37.5162
0.525253	-37.5579
0.535354	-37.5997
0.545455	-37.6415
0.555556	-37.6834
0.565657	-37.7253
0.575758	-37.7673
0.585859	-37.8092
0.59596	-37.8512
0.606061	-37.8932
0.616162	-37.9351
0.626263	-37.977
0.636364	-38.0189
0.646465	-38.0607
0.656566	-38.1025
0.666667	-38.1442
0.676768	-38.1858
0.686869	-38.2272
0.69697	-38.2686
0.707071	-38.3099
0.717172	-38.351
0.727273	-38.3919
0.737374	-38.4327
0.747475	-38.4734
0.757576	-38.5138
0.767677	-38.554
0.777778	-38.594
0.787879	-38.6337
0.79798	-38.673
0.808081	-38.7111
0.818182	-38.7501
0.828283	-38.7892
0.838384	-38.8282
0.848485	-38.8672
0.858586	-38.9062
0.868687	-38.9451
0.878788	-38.9839
0.888889	-39.0226
0.89899	-39.0613
0.909091	-39.0999
0.919192	-39.1385
0.929293	-39.1771
0.939394	-39.2158
0.949495	-39.2545
0.959596	-39.2935
0.969697	-39.3328
0.979798	-39.3732
0.989899	-39.4147


==> fig/CO5/imean1010.txt <==
25.4866 3.48554 -0.0244664
25.4364 4.9472 -0.0215273
25.3863 7.41859 0.000373078
25.3361 7.44352 0.000345609
25.2862 6.80494 -0.0058304
25.236 7.47492 0.000234713
25.186 7.48399 0.000234997
25.1357 7.49309 0.000235283
25.0857 7.50211 0.000235566
25.0357 7.48179 0.000376255
24.9854 7.52014 0.000236132
24.9354 5.84462 -0.0179477
24.8853 3.59223 -0.0256027
24.8353 2.72152 -0.020148
24.7852 2.29739 -0.0170868
24.7349 2.20739 -0.0191738
24.6849 2.26608 -0.0165828
24.6348 2.23343 -0.0195822
24.5847 1.95662 -0.0190542
24.5347 1.93655 -0.0186417
24.4846 1.77031 -0.0155523
24.4343 1.81818 -0.0163874
24.3843 1.81927 -0.0163876
24.3343 1.9121 -0.0180861
24.284 1.73306 -0.0116773
24.234 1.96028 -0.0149328
24.184 2.37063 -0.0218329
24.1338 2.83849 -0.0257028
24.0836 3.57477 -0.024878
24.0336 4.25017 -0.0262763
23.9835 6.31202 -0.0111923
23.9334 7.70301 0.00024187
23.8833 7.71138 0.000242133
23.8332 7.71973 0.000242395
23.7831 7.69745 0.000387094
23.7331 5.98893 -0.018329
23.6828 5.35466 -0.0212886
23.6328 7.75273 0.00024343
23.5827 3.98732 -0.0264072
23.5325 5.6157 -0.0181546
23.4824 4.89449 -0.0229279
23.4324 3.64475 -0.0254922
23.3823 2.08106 -0.016515
23.3321 2.10189 -0.0168298
23.2822 2.07196 -0.0163353
23.232 3.68437 -0.0259399
23.182 7.91471 0.000200965
23.1317 2.4033 -0.0180123
23.0817 1.90808 -0.017513
23.0316 2.02989 -0.0155945
22.9815 3.68186 -0.0300723
22.9314 4.85176 -0.0222736
22.8814 2.93449 -0.0224269
22.8312 1.98727 -0.0148837
22.7811 1.97264 -0.0186068
22.7311 2.39561 -0.0216066
22.6809 4.17159 -0.0246
22.6307 7.90784 0.000248296
22.5807 5.89763 -0.0196432
22.5306 7.89046 0.000396791
22.4805 2.2854 -0.0160736
22.4304 2.52965 -0.023958
22.3804 7.93462 0.000143161
22.3302 1.9301 -0.0139006
22.2802 1.72867 -0.0141382
22.23 1.82236 -0.0123641
22.1798 1.91529 -0.0173358
22.1298 3.87837 -0.028139
22.0798 7.98459 0.000250703
22.0297 3.6825 -0.0295456
21.9795 5.28439 -0.025963
21.9293 4.72701 -0.0271287
21.8793 7.9783 0.000401203
21.8291 8.01714 0.000251723
21.7791 5.17301 -0.0283101
21.7291 2.8366 -0.0205128
21.679 6.0229 -0.0201666
21.6288 1.77109 -0.0115531
21.5787 2.37027 -0.0170192
21.5285 1.27484 -0.00756632
21.4784 1.40505 -0.00919309
21.4284 2.94105 -0.0219484
21.3783 6.35123 -0.0154608
21.3282 5.46392 -0.0212185
21.2781 2.44206 -0.0218888
21.228 3.91385 -0.0282407
21.1779 8.09365 0.000254122
21.1278 7.29318 -0.0069474
21.0776 3.05629 -0.0281155
21.0275 2.06202 -0.0197281
20.9776 2.30621 -0.0194301
20.9274 1.09989 -0.00556933
20.8773 0.00582388 -2.11506e-08
20.8273 1.33388 -0.00819985
20.7771 1.93678 -0.0136505
20.727 2.39291 -0.0208529
20.677 7.95352 -0.00174666
20.6268 4.46105 -0.0314068
20.5767 4.42859 -0.0268181
20.5266 1.31509 -0.00793752
20.4766 0.00604481 -1.9456e-08
20.4264 5.63541 -0.0223117
20.3763 1.67188 -0.0128386
20.3262 8.17318 0.000256613
20.2762 1.90063 -0.016592
20.226 1.19815 -0.00655712
20.1759 0.00621738 -1.50774e-08
20.1259 0.00624694 -1.45512e-08
20.0758 0.00627939 -1.86765e-08
20.0256 0.0063119 -2.24586e-08
19.9755 4.61747 -0.0252251
19.9253 7.03092 -0.0115413
19.8753 3.47378 -0.0300641
19.8251 8.11195 -0.00111388
19.7751 2.47716 -0.0181801
19.725 8.2125 0.000257842
19.6748 2.38092 -0.0204191
19.6248 1.31172 -0.00782289
19.5747 2.38752 -0.0205175
19.5246 1.59876 -0.01164
19.4744 0.00665983 -2.07227e-08
19.4244 1.86356 -0.0124632
19.3743 3.6689 -0.0243357
19.3242 6.79172 -0.0153476
19.2741 3.3841 -0.0284107
19.224 4.12953 -0.0265856
19.1739 1.23784 -0.00693913
19.1237 0.00689952 -2.53596e-08
19.0737 1.80489 -0.0148138
19.0236 7.81354 -0.00426444
18.9735 2.48494 -0.0182074
18.9234 0.00704056 -2.49185e-08
18.8733 0.00707244 -1.65702e-08
18.8232 0.00710763 -1.42871e-08
18.7731 0.0071463 -1.84913e-08
18.723 0.00718572 -2.3719e-08
18.6729 2.25623 -0.0182407
18.6228 2.43699 -0.0174945
18.5727 0.00729457 -1.6476e-08
18.5226 0.00733333 -1.79734e-08
18.4725 2.55681 -0.0192614
18.4224 0.00741104 -1.94856e-08
18.3723 2.45856 -0.0216692
18.3222 4.03894 -0.0294312
18.2721 2.01195 -0.0144884
18.222 1.28943 -0.00751588
18.1719 2.97449 -0.0218955
18.1219 0.00764928 -1.93546e-08
18.0717 0.00769109 -2.13042e-08
18.0216 3.78566 -0.025868
17.9715 0.00777402 -2.18539e-08
17.9214 0.00781821 -2.7148e-08
17.8713 0.00785673 -1.88766e-08
17.8212 0.00790206 -2.52541e-08
17.7711 1.91981 -0.0167696
17.721 1.33705 -0.0080971
17.6709 1.41257 -0.00904766
17.6208 5.3794 -0.0261141
17.5707 8.16343 0.000410454
17.5206 1.6636 -0.0125895
17.4705 0.00821108 -2.87747e-08
17.4204 0.00825694 -2.98823e-08
17.3703 3.70264 -0.0289886
17.3202 1.52082 -0.0105244
17.2701 1.61472 -0.0118797
17.22 8.13232 0.000408882
17.1699 3.09463 -0.0238585
17.1198 7.86042 -0.0022656
17.0697 3.05148 -0.0276822
17.0196 1.77422 -0.011338
16.9695 6.41198 -0.015563
16.9194 4.54702 -0.0282002
16.8693 2.79604 -0.0232874
16.8192 3.22712 -0.0260681
16.7691 5.10965 -0.0237859
16.719 3.95269 -0.0285552
16.6689 7.38305 -0.00494586
16.6188 6.00398 -0.0198002
16.5687 3.52606 -0.0265618
16.5186 2.95316 -0.0261327
16.4685 5.58719 -0.0220933
16.4184 4.35715 -0.0301069
16.3683 8.05064 0.000252716
16.3182 5.80711 -0.0211027
16.2681 4.28486 -0.0292027
16.218 7.9871 0.000401555
16.1679 7.46927 -0.00452508
16.1178 5.06681 -0.0270374
16.0677 7.99362 0.000250926
16.0176 7.98322 0.000250599
15.9676 6.12179 -0.0184521
15.9175 7.2133 -0.00611088
15.8674 7.5456 -0.00319219
15.8173 7.9029 0.000397309
15.7672 7.87721 -0.000350786
15.7171 7.8793 0.000396119
15.667 7.90306 0.000248068
15.6169 7.85463 0.000394876
15.5668 7.87784 0.000247274
15.5167 7.86483 0.000246865
15.4666 7.85153 0.000246446
15.4165 7.83797 0.000246019
15.3664 7.82412 0.000245583
15.3163 7.80999 0.000245138
15.2662 7.79558 0.000244685
15.2161 7.78088 0.000244222
15.166 7.76589 0.00024375
15.1159 7.75062 0.000243269
15.0658 7.73505 0.000242779
15.0157 7.71918 0.00024228
14.9656 7.70302 0.000241771
14.9155 7.68656 0.000241253
14.8654 7.6698 0.000240726
14.8153 7.65273 0.000240189
14.7652 7.63536 0.000239642
14.7151 7.61768 0.000239086
14.665 7.59969 0.000238519
14.6149 7.58139 0.000237943
14.5648 7.56277 0.000237357
14.5147 7.54384 0.000236762
14.4646 7.52458 0.000236156
14.4145 7.50501 0.00023554
14.3644 7.48531 0.000234926
14.3143 7.46488 0.000234277
14.2642 7.44453 0.000233643
14.2141 7.42345 0.000232973
14.164 6.53437 -0.00683146
14.1139 5.94367 -0.0130177
14.0638 5.29167 -0.0216271
14.0137 6.9468 -0.00256998
13.9636 3.728 -0.0241233
13.9135 7.03674 -0.00265321
13.8634 7.08964 -0.00154947
13.8133 7.24448 0.000227348
13.7632 2.98783 -0.0211643
13.7131 5.45732 -0.0161743
13.663 5.16156 -0.0210924
13.6129 7.04625 -0.000962319
13.5628 2.9119 -0.0203622
13.5127 2.41246 -0.019621
13.4626 2.15827 -0.0157324
13.4125 3.06202 -0.0227654
13.3624 6.98191 0.000350898
13.3123 2.58078 -0.0227978
13.2622 1.6903 -0.0150491
13.2121 0.0140067 -5.05197e-08
13.162 0.0141058 -3.87284e-08
13.1119 0.0142066 -2.99275e-08
13.0618 0.0143097 -2.74555e-08
13.0117 0.0144146 -2.79568e-08
12.9616 0.0145202 -2.658e-08
12.9115 1.16749 -0.00730156
12.8614 0.0147359 -2.8247e-08
12.8113 0.0148464 -3.35447e-08
12.7612 1.36837 -0.0102107
12.7111 0.0150687 -3.19733e-08
12.661 0.0151801 -2.11346e-08
12.6109 0.0152956 -2.73254e-08
12.5608 0.0154162 -5.60491e-08
12.5107 0.0155274 -1.99684e-08
12.4606 0.0156453 -1.68511e-08
12.4105 0.0157649 -1.49823e-08
12.3604 0.0158861 -1.49328e-08
12.3103 0.0160087 -1.48132e-08
12.2602 0.016134 -2.28124e-08
12.2101 0.0162579 -1.24449e-08
12.16 0.0163849 -1.20527e-08
12.1099 0.0165136 -1.39512e-08
12.0598 0.0166432 -1.13782e-08
12.0097 0.0167747 -1.08307e-08
11.9596 0.0169078 -1.09602e-08
11.9095 0.0170429 -1.42417e-08
11.8594 0.0171786 -9.94857e-09
11.8093 0.0173165 -9.64049e-09
11.7592 0.0174561 -9.90171e-09
11.7091 0.0175975 -1.02872e-08
11.659 0.0177403 -8.9082e-09
11.6089 0.0178851 -8.68989e-09
11.5588 0.0180318 -9.94765e-09
11.5087 0.0181799 -8.28858e-09
11.4586 0.0183301 -8.19256e-09
11.4085 0.0184821 -7.91624e-09
11.3584 0.018636 -7.95318e-09
11.3083 0.0187919 -8.1117e-09
11.2582 0.0189497 -7.92058e-09
11.2081 0.0191095 -7.27862e-09
11.158 0.0192713 -7.12974e-09
11.1079 0.0194352 -7.14422e-09
11.0578 0.0196012 -6.83985e-09
11.0077 0.0197695 -8.30116e-09
10.9576 0.0199396 -6.58003e-09
10.9075 0.0201121 -6.46892e-09
10.8574 0.0202869 -6.63813e-09
10.8073 0.0204641 -8.23899e-09
10.7572 0.0206433 -6.21955e-09
10.7071 0.0208251 -6.80659e-09
10.657 0.0210092 -6.62797e-09
10.6069 0.0211958 -6.623e-09
10.5568 0.0213849 -6.6801e-09
10.5067 0.0215765 -6.31858e-09
10.4566 0.0217709 -9.89778e-09
10.4065 0.0219675 -6.5664e-09
10.3564 0.022167 -6.21342e-09
10.3063 0.0223696 -1.24195e-08
10.2562 0.0225743 -7.61227e-09
10.2061 0.0227836 -2.75894e-08
10.156 0.0229933 -1.51286e-08
10.1059 0.0232074 -2.17265e-08
10.0558 2.14339 -0.017262
10.0057 1.504 -0.011888
9.9556 0.65393 -0.00330277
9.9055 2.81033 -0.0132497
9.85539 0.987009 -0.00628696
9.8053 1.38223 -0.010463
9.75521 2.97585 -0.0119206
9.70509 1.27935 -0.0111089
9.65499 2.26639 -0.0136355
9.60489 2.73956 -0.010471
9.55481 1.72364 -0.0146575
9.50471 2.02087 -0.0129349
9.4546 3.5431 -0.00268242
9.40451 0.0265412 -8.07189e-08
9.35439 1.45507 -0.0130075
9.30429 0.721008 -0.00472545
9.2542 0.0273477 -8.47606e-08
9.20409 0.0276239 -6.60054e-08
9.15399 0.0279041 -4.39892e-08
9.1039 0.028188 -8.14791e-09
9.05379 0.0284811 -8.40654e-08
9.00371 0.0287759 -9.69132e-08
8.95359 0.0290715 -1.23772e-08
8.9035 0.0293751 -1.254e-08
8.8534 0.0296836 -1.3033e-08
8.80331 0.699269 -0.00510582
8.75319 0.0303157 -2.80705e-08
8.70309 0.0306388 -2.0008e-08
8.65299 0.520466 -0.00283378
8.60289 0.0313016 -3.63051e-08
8.55281 0.031641 -4.6834e-08
8.5027 0.031986 -5.51885e-08
8.45261 0.0323359 -4.34549e-08
8.40249 0.0326915 -1.78228e-08
8.3524 0.0330535 -2.17748e-08
8.30229 0.0334213 -9.24754e-09
8.25221 0.401857 -0.00182069
8.2021 0.0341767 -3.84227e-08
8.152 0.0345635 -3.26274e-08
8.10189 0.034957 -2.59525e-08
8.05181 1.50562 -0.00763085
8.00171 0.753205 -0.00629066
7.95159 0.0361803 -1.11605e-07
7.90149 1.58408 -0.00697896
7.85141 1.43064 -0.00658324
7.80131 0.671226 -0.00441121
7.7512 0.650204 -0.00509905
7.70109 1.23623 -0.00594989
7.65111 1.18322 -0.00728188
7.601 0.651492 -0.00548269
7.55089 0.461276 -0.00260769
7.50081 0.546489 -0.00390462
7.4507 0.958477 -0.00688072
7.4007 0.643469 -0.00409502
7.3506 1.1129 -0.00501735
7.3005 0.98761 -0.00597352
7.2504 0.771529 -0.00482174
7.20031 1.06858 -0.00441152
7.15019 1.45834 7.23824e-05
7.1001 0.809546 -0.00503815
7.0501 1.39538 -0.000104937
7.00001 1.33783 -4.08785e-05
5.57172 0.397624 9.07937e-06
5.5217 0.378543 1.08622e-05
5.47168 0.31295 -0.000669779
5.42166 0.336696 9.47707e-06
5.37164 0.248269 -0.000740796
5.32162 0.14576 -0.000107845
5.2716 0.136509 -2.43309e-05
5.22158 0.148386 -0.000113328
5.17156 0.188467 -0.000479743
5.12154 0.0794107 -1.94459e-07
5.07154 0.0807714 -1.89003e-07
5.02152 0.189566 -0.00033406
4.9715 0.0835998 -1.70187e-07
4.92148 0.0850692 -2.11312e-07
4.87146 0.0865772 -2.92225e-07
4.82144 0.127706 0.000250599
4.77142 0.107484 0.000312638
4.7214 0.150272 -0.000111624
4.67138 0.108416 0.000359386
4.62136 0.118195 0.000505314
4.57134 0.131393 2.25764e-05
4.52132 0.124787 0.000148509
4.4713 0.122354 3.20343e-05
4.42128 0.0862427 2.08939e-06
4.37126 0.0832025 1.04145e-06
4.32124 0.0777552 8.36426e-07
4.27124 0.0727724 6.45057e-07
4.22122 0.0682298 4.66517e-07
4.1712 0.0945381 3.53132e-05
4.12118 0.113758 0.000444467
4.07116 0.119765 0.000736457
4.02114 0.120607 0.000697629
3.97112 0.123763 0.00071518
3.9211 0.125189 0.00066109
3.87108 0.126785 0.000585691
3.82106 0.130133 -2.83305e-07
3.77104 0.129373 0.000787294
3.72102 0.135877 -1.88363e-07
3.67102 0.138887 -2.02611e-07
3.621 0.141997 -1.79776e-07
3.57098 0.145209 -2.19832e-07
3.52096 0.148528 -2.61297e-07
3.47094 0.151958 -1.26747e-07
3.42092 0.155504 -1.05796e-07
3.37092 0.15917 -3.38794e-07
3.3209 0.135383 0.000791792
3.27088 0.13839 0.000864067
3.22086 0.133882 0.000681341
3.17084 0.17516 -6.98462e-08
3.12082 0.179518 -1.1883e-07
3.0708 0.179038 0.000802741
3.0208 0.17363 0.00136278
2.97077 0.163631 0.00106479
2.92076 0.198591 -5.74891e-07
2.87073 0.187291 0.00134928
2.82072 0.0478238 -1.86859e-06
2.7707 0.0490252 -1.93475e-06
2.72067 0.050292 -2.0043e-06
2.67068 0.0516219 -2.07765e-06
2.62066 0.0530166 -2.15543e-06
2.57065 0.0784104 1.3369e-05
2.52063 0.239509 0.00186553
2.4706 0.253418 -2.83047e-07
2.42058 0.26076 -1.17676e-07
2.37059 0.214038 0.00126817
2.32056 0.27633 -1.30446e-07
2.27054 0.284586 -2.29308e-07
2.22053 0.293171 -5.31526e-08
2.1705 0.302103 -5.47719e-08
2.12049 0.311387 -5.64552e-08
2.07046 0.312058 0.00160677
2.02046 0.249678 0.00120678
1.97044 0.341505 -3.57512e-07
1.92042 0.207399 0.000451651
1.87041 0.226026 0.000568822
1.82038 0.0768733 -4.47313e-06
1.77036 0.387311 -2.77676e-07
1.72034 0.399805 -7.24856e-08
1.67032 0.41271 -7.48253e-08
1.6203 0.426013 -7.72371e-08
1.57028 0.427416 0.00277019
1.52026 0.453708 -8.22582e-08
1.47024 0.468018 -6.29415e-07
1.42022 0.482555 -1.42975e-06
1.3702 0.354724 0.00141113
1.32018 0.511927 -1.3531e-06
1.27016 0.526492 -6.77394e-07
1.22014 0.54073 -9.80356e-08
1.17012 0.554389 -1.00512e-07
1.1201 0.567152 -1.01054e-06
1.07008 0.578616 -1.04904e-07
1.02006 0.588281 -1.06657e-07
0.970039 0.595524 -1.0797e-07
0.92002 0.599584 -1.08706e-07
0.869999 0.5351 0.00378943
0.814129 0.500408 0.0029526
0.750662 0.434374 0.00207026
0.673092 0.404229 0.00188499
0.595523 0.326426 0.00121192
0.493663 0.23043 0.000796896
0.429804 0.145848 0.000334917
0.37339 0.03432 -1.22978e-06
0.3 0.0408187 0.000177011
0.2 0.00256299 1.71444e-05
0.15 9.83524e-05 -8.94928e-11
0.15 9.83524e-05 -8.94928e-11
0.15 9.83524e-05 -8.94928e-11


==> fig/CO5/imean1110.txt <==
25.4866 3.56019 -0.0249934
25.4364 5.05496 -0.0219974
25.3863 7.5846 0.00038143
25.3361 7.61032 0.000353356
25.2862 6.95634 -0.00596023
25.236 7.64285 0.000239988
25.186 7.65236 0.000240286
25.1357 7.6619 0.000240586
25.0857 7.67137 0.000240883
25.0357 7.65089 0.000384762
24.9854 7.6903 0.000241477
24.9354 5.97455 -0.0183474
24.8853 3.67048 -0.0261636
24.8353 2.78036 -0.0205873
24.7852 2.34684 -0.0174584
24.7349 2.25462 -0.0195892
24.6849 2.315 -0.0169445
24.6348 2.28136 -0.0200077
24.5847 1.99821 -0.0194658
24.5347 1.97777 -0.019045
24.4846 1.80804 -0.0158893
24.4343 1.85699 -0.0167431
24.3843 1.85816 -0.0167438
24.3343 1.95304 -0.0184798
24.284 1.77062 -0.0119338
24.234 2.00284 -0.0152613
24.184 2.4222 -0.0223137
24.1338 2.90081 -0.0262725
24.0836 3.65452 -0.0254362
24.0336 4.34574 -0.0268696
23.9835 6.45715 -0.0114499
23.9334 7.88284 0.000247519
23.8833 7.89168 0.000247797
23.8332 7.9005 0.000248073
23.7831 7.87805 0.000396179
23.7331 6.12694 -0.0187521
23.6828 5.47769 -0.0217789
23.6328 7.93542 0.000249169
23.5827 4.07796 -0.0270105
23.5325 5.74574 -0.0185759
23.4824 5.00724 -0.0234576
23.4324 3.72771 -0.0260759
23.3823 2.12746 -0.016888
23.3321 2.14882 -0.0172105
23.2822 2.1183 -0.0167054
23.232 3.76877 -0.0265377
23.182 8.10389 0.00020577
23.1317 2.45773 -0.0184245
23.0817 1.95057 -0.0179095
23.0316 2.07565 -0.0159508
22.9815 3.76657 -0.0307688
22.9314 4.96552 -0.0227975
22.8814 3.0019 -0.0229464
22.8312 2.03237 -0.015226
22.7811 2.017 -0.0190323
22.7311 2.45018 -0.022105
22.6809 4.26952 -0.0251801
22.6307 8.10033 0.000254342
22.5807 6.0385 -0.0201133
22.5306 8.08326 0.00040649
22.4805 2.33828 -0.0164495
22.4304 2.58786 -0.0245163
22.3804 8.12936 0.000146676
22.3302 1.97464 -0.0142258
22.2802 1.76819 -0.0144672
22.23 1.86455 -0.0126544
22.1798 1.95924 -0.0177405
22.1298 3.97055 -0.0288118
22.0798 8.18265 0.000256924
22.0297 3.76999 -0.0302524
21.9795 5.41236 -0.0265937
21.9293 4.84118 -0.0277865
21.8793 8.17767 0.000411233
21.8291 8.21776 0.000258025
21.7791 5.29891 -0.0290015
21.7291 2.90437 -0.0210072
21.679 6.17132 -0.0206646
21.6288 1.81296 -0.0118302
21.5787 2.42687 -0.0174301
21.5285 1.30473 -0.00774732
21.4784 1.43807 -0.00941332
21.4284 3.01208 -0.0224831
21.3783 6.51006 -0.0158481
21.3282 5.59987 -0.0217478
21.2781 2.50059 -0.0224203
21.228 4.00993 -0.0289382
21.1779 8.30103 0.000260636
21.1278 7.4787 -0.00712431
21.0776 3.13066 -0.0288066
21.0275 2.11136 -0.0202082
20.9776 2.3621 -0.0199073
20.9274 1.12624 -0.00570567
20.8773 0.00582358 -2.11487e-08
20.8273 1.36599 -0.0084012
20.7771 1.98405 -0.0139884
20.727 2.45145 -0.0213699
20.677 8.16049 -0.00179214
20.6268 4.57346 -0.0322024
20.5767 4.54073 -0.0275003
20.5266 1.34711 -0.00813474
20.4766 0.00604454 -1.94545e-08
20.4264 5.7805 -0.0228877
20.3763 1.71287 -0.0131593
20.3262 8.38955 0.000263409
20.2762 1.94743 -0.0170079
20.226 1.22765 -0.00672207
20.1759 0.00621718 -1.50766e-08
20.1259 0.00624675 -1.45504e-08
20.0758 0.00627914 -1.86753e-08
20.0256 0.0063116 -2.24568e-08
19.9755 4.73751 -0.0258837
19.9253 7.21762 -0.0118482
19.8753 3.56289 -0.030842
19.8251 8.3305 -0.00114392
19.7751 2.54057 -0.0186507
19.725 8.43524 0.000264839
19.6748 2.44166 -0.0209472
19.6248 1.34483 -0.00802455
19.5747 2.44869 -0.0210504
19.5246 1.63932 -0.0119411
19.4744 0.00665956 -2.07213e-08
19.4244 1.91157 -0.0127892
19.3743 3.76581 -0.0249827
19.3242 6.97609 -0.0157649
19.2741 3.47311 -0.0291645
19.224 4.23969 -0.0272988
19.1739 1.26968 -0.00712155
19.1237 0.0068992 -2.53576e-08
19.0737 1.85159 -0.0152043
19.0236 8.03046 -0.00438295
18.9735 2.55074 -0.0186952
18.9234 0.00704025 -2.49166e-08
18.8733 0.00707223 -1.65694e-08
18.8232 0.00710745 -1.42865e-08
18.7731 0.00714607 -1.84903e-08
18.723 0.00718542 -2.37173e-08
18.6729 2.31632 -0.0187336
18.6228 2.50253 -0.0179706
18.5727 0.00729437 -1.64752e-08
18.5226 0.00733311 -1.79725e-08
18.4725 2.62604 -0.0197892
18.4224 0.0074108 -1.94846e-08
18.3723 2.52496 -0.0222626
18.3222 4.15071 -0.030251
18.2721 2.0665 -0.0148873
18.222 1.32403 -0.00772215
18.1719 3.05664 -0.0225061
18.1219 0.00764905 -1.93536e-08
18.0717 0.00769084 -2.1303e-08
18.0216 3.89187 -0.0265989
17.9715 1.51689 -0.0101573
17.9214 1.87146 -0.0155019
17.8713 1.29726 -0.00741296
17.8212 1.72253 -0.0131241
17.7711 2.59216 -0.0192971
17.721 2.0468 -0.0146192
17.6709 2.16277 -0.016335
17.6208 6.89126 -0.0121053
17.5707 8.40744 0.00042273
17.5206 2.54835 -0.0227287
17.4705 1.88448 -0.0157496
17.4204 1.94517 -0.0167917
17.3703 5.07969 -0.0258775
17.3202 2.32976 -0.0190089
17.2701 2.47406 -0.0214563
17.22 8.37965 0.000421325
17.1699 4.59874 -0.0322204
17.1198 8.36992 0.000420833
17.0697 4.10749 -0.0257194
17.0196 2.8911 -0.0241566
16.9695 7.83421 -0.00370803
16.9194 6.13802 -0.0199927
16.8693 4.01489 -0.0285507
16.8192 4.52489 -0.0271538
16.7691 6.75945 -0.0132377
16.719 5.56582 -0.0274214
16.6689 8.31368 0.000207649
16.6188 7.46204 -0.00624466
16.5687 5.09162 -0.030055
16.5186 4.2427 -0.0320548
16.4685 7.15445 -0.0092644
16.4184 5.76744 -0.0201484
16.3683 8.26943 0.000415762
16.3182 7.32536 -0.00768235
16.2681 5.90565 -0.0240391
16.218 8.24311 0.000414434
16.1679 8.32687 0.00031035
16.1178 6.60814 -0.0144314
16.0677 8.21456 0.000412994
16.0176 8.20454 0.000412489
15.9676 7.50945 -0.00503295
15.9175 8.15591 1.15879e-05
15.8674 8.17297 0.000410897
15.8173 8.16191 0.000410339
15.7672 8.15059 0.000409769
15.7171 8.139 0.000409184
15.667 8.12715 0.000408587
15.6169 8.11502 0.000407975
15.5668 8.10261 0.00040735
15.5167 8.08993 0.00040671
15.4666 8.07697 0.000406057
15.4165 8.06372 0.000405389
15.3664 8.0502 0.000404708
15.3163 8.03638 0.000404011
15.2662 8.02228 0.0004033
15.2161 8.00788 0.000402575
15.166 7.9932 0.000401834
15.1159 7.97821 0.000401079
15.0658 7.96293 0.000400309
15.0157 7.94734 0.000399523
14.9656 7.93146 0.000398723
14.9155 7.91526 0.000397907
14.8654 7.89876 0.000397075
14.8153 7.88195 0.000396228
14.7652 7.86482 0.000395365
14.7151 7.84738 0.000394486
14.665 7.82962 0.000393591
14.6149 7.81155 0.00039268
14.5648 7.79315 0.000391753
14.5147 7.77442 0.000390809
14.4646 7.75537 0.000389849
14.4145 7.73599 0.000388872
14.3644 7.71628 0.000387879
14.3143 7.69623 0.000386869
14.2642 7.67585 0.000385842
14.2141 7.65513 0.000384798
14.164 7.57072 -0.000334673
14.1139 7.3612 -0.00315346
14.0638 6.79994 -0.00910436
14.0137 7.56883 0.000380449
13.9636 3.85973 -0.0249826
13.9135 7.29451 -0.00275056
13.8634 7.35063 -0.00160659
13.8133 7.5131 0.000235786
13.7632 3.09403 -0.021925
13.7131 5.65702 -0.0167683
13.663 5.35025 -0.021867
13.6129 7.31037 -0.000998442
13.5628 3.01681 -0.0211044
13.5127 2.49878 -0.0203343
13.4626 2.23571 -0.0163066
13.4125 3.17353 -0.0236039
13.3624 7.24911 0.000364341
13.3123 2.67445 -0.0236382
13.2622 1.75069 -0.0156008
13.2121 0.0140064 -5.05176e-08
13.162 0.0141055 -3.87271e-08
13.1119 0.0142064 -2.99268e-08
13.0618 0.0143095 -2.74549e-08
13.0117 0.0144144 -2.79562e-08
12.9616 0.0145201 -2.65795e-08
12.9115 1.21011 -0.00757723
12.8614 0.0147357 -2.82464e-08
12.8113 0.0148461 -3.35439e-08
12.7612 1.41897 -0.0106001
12.7111 0.0150685 -3.19726e-08
12.661 0.01518 -2.11343e-08
12.6109 0.0152955 -2.73249e-08
12.5608 0.0154159 -5.6047e-08
12.5107 0.0155273 -1.99681e-08
12.4606 0.0156452 -1.68509e-08
12.4105 0.0157648 -1.49822e-08
12.3604 0.015886 -1.49327e-08
12.3103 0.0160086 -1.48131e-08
12.2602 0.0161339 -2.28121e-08
12.2101 0.0162579 -1.24448e-08
12.16 0.0163848 -1.20526e-08
12.1099 0.0165135 -1.39511e-08
12.0598 0.0166432 -1.13782e-08
12.0097 0.0167746 -1.08306e-08
11.9596 0.0169077 -1.09601e-08
11.9095 0.0170428 -1.42416e-08
11.8594 0.0171786 -9.94852e-09
11.8093 0.0173165 -9.64045e-09
11.7592 0.0174561 -9.90166e-09
11.7091 0.0175974 -1.02872e-08
11.659 0.0177403 -8.90816e-09
11.6089 0.017885 -8.68985e-09
11.5588 0.0180317 -9.94761e-09
11.5087 0.0181799 -8.28855e-09
11.4586 0.01833 -8.19253e-09
11.4085 0.018482 -7.91621e-09
11.3584 0.018636 -7.95315e-09
11.3083 0.0187919 -8.11167e-09
11.2582 0.0189497 -7.92055e-09
11.2081 0.0191094 -7.2786e-09
11.158 0.0192713 -7.12972e-09
11.1079 0.0194352 -7.1442e-09
11.0578 0.0196012 -6.83983e-09
11.0077 0.0197695 -8.30114e-09
10.9576 0.0199396 -6.58002e-09
10.9075 0.0201121 -6.46891e-09
10.8574 0.0202869 -6.63812e-09
10.8073 0.0204641 -8.23897e-09
10.7572 0.0206433 -6.21954e-09
10.7071 0.0208251 -6.80657e-09
10.657 0.0210092 -6.62796e-09
10.6069 0.0211958 -6.62298e-09
10.5568 0.0213848 -6.68009e-09
10.5067 0.0215764 -6.31857e-09
10.4566 0.0217709 -9.89775e-09
10.4065 0.0219675 -6.56639e-09
10.3564 0.0221669 -6.21341e-09
10.3063 0.0223696 -1.24195e-08
10.2562 0.0225742 -7.61226e-09
10.2061 0.0227835 -2.75892e-08
10.156 0.0229933 -1.51286e-08
10.1059 0.0232073 -2.17264e-08
10.0558 2.24642 -0.0181101
10.0057 1.57568 -0.0124737
9.9556 0.68413 -0.00346767
9.9055 2.94996 -0.013917
9.85539 1.03406 -0.00660255
9.8053 1.44935 -0.01099
9.75521 3.12656 -0.0125318
9.70509 1.34162 -0.0116729
9.65499 2.38097 -0.0143382
9.60489 2.88041 -0.0110167
9.55481 1.81024 -0.0154163
9.50471 2.12425 -0.0136118
9.4546 3.73142 -0.002826
9.40451 0.026541 -8.07179e-08
9.35439 1.52917 -0.0136953
9.30429 0.756666 -0.00497854
9.2542 0.0273475 -8.47596e-08
9.20409 0.0276237 -6.60048e-08
9.15399 0.027904 -4.3989e-08
9.1039 0.028188 -8.1479e-09
9.05379 0.028481 -8.40645e-08
9.00371 0.0287757 -9.6912e-08
8.95359 0.0290715 -1.23771e-08
8.9035 0.0293751 -1.25399e-08
8.8534 0.0296836 -1.30329e-08
8.80331 0.735696 -0.00539682
8.75319 0.0303157 -2.80705e-08
8.70309 0.0306387 -2.00079e-08
8.65299 0.547605 -0.00300086
8.60289 0.0313015 -3.63049e-08
8.55281 0.0316409 -4.68339e-08
8.5027 0.0319859 -5.51883e-08
8.45261 0.0323358 -4.34547e-08
8.40249 0.0326914 -1.78228e-08
8.3524 0.0330535 -2.17748e-08
8.30229 0.0334213 -9.24754e-09
8.25221 0.423317 -0.00193637
8.2021 0.0341767 -3.84226e-08
8.152 0.0345635 -3.26273e-08
8.10189 0.0349569 -2.59525e-08
8.05181 1.5969 -0.00811039
8.00171 0.796773 -0.00669034
7.95159 0.0361802 -1.11604e-07
7.90149 1.68245 -0.00742702
7.85141 1.5197 -0.0070091
7.80131 0.711053 -0.00470216
7.7512 0.688675 -0.00543744
7.70109 1.31426 -0.00634366
7.65111 1.25792 -0.00776661
7.601 0.690762 -0.00585478
7.55089 0.488548 -0.00279062
7.50081 0.579446 -0.0041769
7.4507 1.01977 -0.00735402
7.4007 0.683737 -0.00438324
7.3506 1.18646 -0.00536792
7.3005 1.05256 -0.00639442
7.2504 0.821724 -0.00516679
7.20031 1.14075 -0.00472741
7.15019 1.56222 7.76083e-05
7.1001 0.863619 -0.00540692
7.0501 1.49567 -0.000112633
7.00001 1.43478 -4.39005e-05
5.57172 0.433137 9.96653e-06
5.5217 0.412625 1.19364e-05
5.47168 0.337936 -0.000744298
5.42166 0.367386 1.04411e-05
5.37164 0.26652 -0.000835671
5.32162 0.152589 -0.000171775
5.2716 0.142663 -6.71665e-05
5.22158 0.155623 -0.000175946
5.17156 0.200443 -0.000569763
5.12154 0.0794106 -1.94459e-07
5.07154 0.0807714 -1.89003e-07
5.02152 0.202898 -0.0003923
4.9715 0.0835998 -3.06337e-07
4.92148 0.112425 0.000247222
4.87146 0.12158 0.000283458
4.82144 0.141107 2.05046e-05
4.77142 0.11814 0.000268024
4.7214 0.161049 -6.40782e-05
4.67138 0.117569 0.00032732
4.62136 0.124909 0.00030661
4.57134 0.140883 -6.42917e-05
4.52132 0.13618 -2.76591e-05
4.4713 0.125804 -3.05169e-05
4.42128 0.0940237 2.48478e-06
4.37126 0.0874378 2.10673e-06
4.32124 0.0813702 1.75344e-06
4.27124 0.0758019 1.42395e-06
4.22122 0.0707069 1.11685e-06
4.1712 0.0796035 -6.57315e-07
4.12118 0.108866 0.000184759
4.07116 0.117832 0.000530509
4.02114 0.118998 0.000623318
3.97112 0.123834 0.000790946
3.9211 0.124469 0.000737771
3.87108 0.125332 0.000658737
3.82106 0.129212 0.000559294
3.77104 0.124791 0.000727312
3.72102 0.135877 -3.39054e-07
3.67102 0.138887 -3.647e-07
3.621 0.141997 -3.23596e-07
3.57098 0.145209 -3.95697e-07
3.52096 0.148528 -4.70334e-07
3.47094 0.151958 -2.28145e-07
3.42092 0.155504 -1.90433e-07
3.37092 0.15535 0.000685985
3.3209 0.115744 0.000410456
3.27088 0.114894 0.000371772
3.22086 0.111243 0.00031455
3.17084 0.17516 -1.25723e-07
3.12082 0.179518 -2.13894e-07
3.0708 0.179258 0.00144296
3.0208 0.159745 0.00108475
2.97077 0.142546 0.000648762
2.92076 0.193171 0.0011794
2.87073 0.172157 0.00107427
2.82072 0.0432221 -2.62745e-06
2.7707 0.0442861 -2.71474e-06
2.72067 0.0454131 -2.80555e-06
2.67068 0.0466006 -2.90033e-06
2.62066 0.0478492 -2.99982e-06
2.57065 0.0491576 -3.10456e-06
2.52063 0.226219 0.00150932
2.4706 0.253418 -5.09485e-07
2.42058 0.26076 -2.11816e-07
2.37059 0.176278 0.000567033
2.32056 0.27633 -2.34803e-07
2.27054 0.284586 -4.12754e-07
2.22053 0.293171 -9.56747e-08
2.1705 0.302103 -9.85895e-08
2.12049 0.311387 -1.01619e-07
2.07046 0.303281 0.00183243
2.02046 0.200274 0.000474953
1.97044 0.341505 -3.57512e-07
1.92042 0.207399 0.000451651
1.87041 0.226026 0.000568822
1.82038 0.0768733 -4.47312e-06
1.77036 0.387311 -2.77676e-07
1.72034 0.399805 -7.24856e-08
1.67032 0.41271 -7.48253e-08
1.6203 0.426013 -7.72371e-08
1.57028 0.427416 0.00277019
1.52026 0.453708 -8.22582e-08
1.47024 0.468018 -6.29415e-07
1.42022 0.482555 -1.42975e-06
1.3702 0.354724 0.00141113
1.32018 0.511927 -1.3531e-06
1.27016 0.526492 -6.77394e-07
1.22014 0.54073 -9.80356e-08
1.17012 0.554389 -1.00512e-07
1.1201 0.567152 -1.01054e-06
1.07008 0.578616 -1.04904e-07
1.02006 0.588281 -1.06657e-07
0.970039 0.595524 -1.0797e-07
0.92002 0.599584 -1.08706e-07
0.869999 0.5351 0.00378943
0.814129 0.500408 0.0029526
0.750662 0.434374 0.00207026
0.673092 0.404229 0.00188499
0.595523 0.326426 0.00121192
0.493663 0.23043 0.000796896
0.429804 0.145848 0.000334917
0.37339 0.03432 -1.22978e-06
0.3 0.0408187 0.000177011
0.2 0.00256299 1.71444e-05
0.15 9.83524e-05 -8.94928e-11
0.15 9.83524e-05 -8.94928e-11
0.15 9.83524e-05 -8.94928e-11


==> fig/CO5/temperature101.txt <==
0.010101	-9.21363
0.020202	-3.13301
0.030303	1.22344
0.040404	4.68141
0.0505051	7.21508
0.0606061	8.79877
0.0707071	9.30826
0.0808081	7.99355
0.0909091	4.72639
0.10101	-18.5315
0.111111	-18.4798
0.121212	-18.3504
0.131313	-18.2974
0.141414	-18.2293
0.151515	-18.1671
0.161616	-18.1093
0.171717	-18.056
0.181818	-18.0064
0.191919	-17.9596
0.20202	-17.9164
0.212121	-17.877
0.222222	-17.8388
0.232323	-17.8028
0.242424	-17.7682
0.252525	-17.7357
0.262626	-17.7034
0.272727	-17.6763
0.282828	-17.6527
0.292929	-17.6284
0.30303	-17.6064
0.313131	-17.5863
0.323232	-17.5672
0.333333	-17.55
0.343434	-17.5359
0.353535	-17.5239
0.363636	-17.5108
0.373737	-17.4997
0.383838	-17.4908
0.393939	-17.4849
0.40404	-17.4886
0.414141	-17.4845
0.424242	-17.4792
0.434343	-17.4736
0.444444	-17.4678
0.454545	-17.4621
0.464646	-17.4567
0.474747	-17.4516
0.484848	-17.4469
0.494949	-17.4426
0.505051	-17.4387
0.515152	-17.4352
0.525253	-17.4321
0.535354	-17.4294
0.545455	-17.4272
0.555556	-17.4254
0.565657	-17.424
0.575758	-17.423
0.585859	-17.4224
0.59596	-17.4222
0.606061	-17.4225
0.616162	-17.4231
0.626263	-17.4241
0.636364	-17.4255
0.646465	-17.4273
0.656566	-17.4294
0.666667	-17.4318
0.676768	-17.4346
0.686869	-17.4378
0.69697	-17.4412
0.707071	-17.4449
0.717172	-17.449
0.727273	-17.4533
0.737374	-17.4578
0.747475	-17.4626
0.757576	-17.4675
0.767677	-17.4726
0.777778	-17.4776
0.787879	-17.4824
0.79798	-17.4868
0.808081	-17.4881
0.818182	-17.4935
0.828283	-17.5002
0.838384	-17.508
0.848485	-17.5167
0.858586	-17.5262
0.868687	-17.5363
0.878788	-17.5471
0.888889	-17.5586
0.89899	-17.5706
0.909091	-17.5833
0.919192	-17.5967
0.929293	-17.6107
0.939394	-17.6254
0.949495	-17.6408
0.959596	-17.6571
0.969697	-17.6714
0.979798	-17.6904
0.989899	-17.7111


==> fig/CO5/temperature111.txt <==
0.010101	-6.97491
0.020202	-0.434594
0.030303	4.17444
0.040404	7.77037
0.0505051	10.3351
0.0606061	11.8371
0.0707071	12.1396
0.0808081	10.4087
0.0909091	6.51068
0.10101	-20.5441
0.111111	-20.4977
0.121212	-20.3586
0.131313	-20.3083
0.141414	-20.2392
0.151515	-20.1767
0.161616	-20.119
0.171717	-20.0659
0.181818	-20.0168
0.191919	-19.9707
0.20202	-19.9284
0.212121	-19.8902
0.222222	-19.8532
0.232323	-19.8186
0.242424	-19.7854
0.252525	-19.7544
0.262626	-19.7236
0.272727	-19.6984
0.282828	-19.6769
0.292929	-19.6547
0.30303	-19.6349
0.313131	-19.6171
0.323232	-19.6003
0.333333	-19.5855
0.343434	-19.5744
0.353535	-19.5654
0.363636	-19.5549
0.373737	-19.5468
0.383838	-19.541
0.393939	-19.5384
0.40404	-19.5468
0.414141	-19.5461
0.424242	-19.544
0.434343	-19.5415
0.444444	-19.5386
0.454545	-19.5358
0.464646	-19.5332
0.474747	-19.531
0.484848	-19.529
0.494949	-19.5274
0.505051	-19.5262
0.515152	-19.5254
0.525253	-19.5249
0.535354	-19.5249
0.545455	-19.5253
0.555556	-19.526
0.565657	-19.5272
0.575758	-19.5288
0.585859	-19.5307
0.59596	-19.5331
0.606061	-19.5358
0.616162	-19.5389
0.626263	-19.5423
0.636364	-19.5462
0.646465	-19.5503
0.656566	-19.5548
0.666667	-19.5596
0.676768	-19.5648
0.686869	-19.5702
0.69697	-19.576
0.707071	-19.582
0.717172	-19.5882
0.727273	-19.5947
0.737374	-19.6014
0.747475	-19.6083
0.757576	-19.6154
0.767677	-19.6225
0.777778	-19.6294
0.787879	-19.6362
0.79798	-19.6423
0.808081	-19.6448
0.818182	-19.6519
0.828283	-19.6606
0.838384	-19.6703
0.848485	-19.6811
0.858586	-19.6927
0.868687	-19.7049
0.878788	-19.7179
0.888889	-19.7315
0.89899	-19.7457
0.909091	-19.7607
0.919192	-19.7762
0.929293	-19.7925
0.939394	-19.8095
0.949495	-19.8273
0.959596	-19.8459
0.969697	-19.8626
0.979798	-19.8841
0.989899	-19.9075


==> fig/approxFdecrease.txt <==
0 107.251  4.66449  0.00889338
1 76.4103  2.26966  0.00465172
2 68.9534  1.82748  0.00371309
3 67.2638  1.74549  0.00350567
4 66.8812  1.7286  0.0034592
5 66.794  1.7249  0.00344865
6 66.774  1.72407  0.00344624
7 66.7694  1.72387  0.00344569
8 66.7684  1.72383  0.00344556
9 66.7681  1.72382  0.00344553
10 66.7681  1.72382  0.00344553
11 66.7681  1.72382  0.00344552
12 66.7681  1.72382  0.00344552
13 66.7681  1.72382  0.00344552
14 66.7681  1.72382  0.00344552


==> fig/approxFgrowth.txt <==
0 48.4733  0.0999593  0.000101121
1 63.0314  1.5267  0.00295992
2 65.9415  1.68633  0.00334373
3 66.5808  1.71579  0.00342279
4 66.7253  1.72202  0.00344035
5 66.7582  1.72341  0.00344434
6 66.7658  1.72372  0.00344525
7 66.7675  1.7238  0.00344546
8 66.7679  1.72381  0.00344551
9 66.768  1.72382  0.00344552
10 66.7681  1.72382  0.00344552
11 66.7681  1.72382  0.00344552
12 66.7681  1.72382  0.00344552
13 66.7681  1.72382  0.00344552
14 66.7681  1.72382  0.00344552


==> fig/kappa.txt <==
25.9875  1.12495
25.9374  1.12495
25.8873  0.46655
25.8371  0.180622
25.7872  0.115828
25.7369  0.0889303
25.6869  0.0794368
25.6369  0.0839265
25.5868  0.0808887
25.5367  0.0984307
25.4866  0.129825
25.4364  0.253107
25.3863  2.05058
25.3361  1.18245
25.2862  0.583072
25.236  1.12495
25.186  1.12495
25.1357  1.12495
25.0857  1.12495
25.0357  1.52668
24.9854  1.12495
24.9354  0.34572
24.8853  0.131823
24.8353  0.0854025
24.7852  0.0652075
24.7349  0.0551403
24.6849  0.0641625
24.6348  0.0556575
24.5847  0.0403667
24.5347  0.0399043
24.4846  0.03643
24.4343  0.0373723
24.3843  0.0373508
24.3343  0.039214
24.284  0.0428145
24.234  0.0483825
24.184  0.058459
24.1338  0.0793575
24.0836  0.128732
24.0336  0.172917
23.9835  0.431047
23.9334  1.12495
23.8833  1.12495
23.8332  1.12495
23.7831  1.58194
23.7331  0.344577
23.6828  0.274203
23.6328  1.12495
23.5827  0.151469
23.5325  0.310065
23.4824  0.228866
23.4324  0.129386
23.3823  0.0504045
23.3321  0.0508555
23.2822  0.0500775
23.232  0.130244
23.182  1.11805
23.1317  0.065727
23.0817  0.0380663
23.0316  0.048805
22.9815  0.12047
22.9314  0.224308
22.8814  0.0881808
22.8312  0.0475862
22.7811  0.039119
22.7311  0.0572688
22.6809  0.164968
22.6307  1.12495
22.5807  0.319462
22.5306  1.29656
22.4805  0.0617
22.4304  0.0601312
22.3804  1.08461
22.3302  0.0457733
22.2802  0.033946
22.23  0.0431337
22.1798  0.037551
22.1298  0.13423
22.0798  1.12495
22.0297  0.118359
21.9795  0.240058
21.9293  0.194651
21.8793  1.56661
21.8291  1.12495
21.7791  0.22344
21.7291  0.0834682
21.679  0.321173
21.6288  0.0414877
21.5787  0.0630002
21.5285  0.0246906
21.4784  0.0272007
21.4284  0.0861357
21.3783  0.375055
21.3282  0.267892
21.2781  0.0569345
21.228  0.133513
21.1779  1.12495
21.1278  0.560362
21.0776  0.0806603
21.0275  0.0396968
20.9776  0.0535337
20.9274  0.0211004
20.8773  0.0200006
20.8273  0.0255767
20.7771  0.0448228
20.727  0.055369
20.677  0.807078
20.6268  0.16106
20.5767  0.169446
20.5266  0.0251205
20.4766  0.0177296
20.4264  0.273143
20.3763  0.0319087
20.3262  1.12495
20.2762  0.0362488
20.226  0.0228009
20.1759  0.0133629
20.1259  0.012836
20.0758  0.0163859
20.0256  0.0195983
19.9755  0.18535
19.9253  0.463377
19.8753  0.099887
19.8251  0.86951
19.7751  0.0644248
19.725  1.12495
19.6748  0.0545143
19.6248  0.0248394
19.5747  0.0546273
19.5246  0.0302782
19.4744  0.0171428
19.4244  0.0425712
19.3743  0.122803
19.3242  0.406062
19.2741  0.096919
19.224  0.147347
19.1739  0.0233704
19.1237  0.0202467
19.0737  0.0341147
19.0236  0.668728
18.9735  0.0643413
18.9234  0.0194974
18.8733  0.0129123
18.8232  0.0110794
18.7731  0.0142593
18.723  0.0181859
18.6729  0.0514283
18.6228  0.0630543
18.5727  0.0124486
18.5226  0.0135074
18.4725  0.0661595
18.4224  0.0144896
18.3723  0.0560508
18.3222  0.134915
18.2721  0.04585
18.222  0.0243136
18.1719  0.0850517
18.1219  0.0139448
18.0717  0.0152649
18.0216  0.12655
17.9715  0.0154917
17.9214  0.019132
17.8713  0.0132421
17.8212  0.0176102
17.7711  0.0363248
17.721  0.025265
17.6709  0.026708
17.6208  0.237351
17.5707  1.28954
17.5206  0.0315122
17.4705  0.0193091
17.4204  0.0199405
17.3703  0.115639
17.3202  0.0288457
17.2701  0.0306508
17.22  1.68295
17.1699  0.0891055
17.1198  0.76146
17.0697  0.079661
17.0196  0.040765
16.9695  0.374165
16.9194  0.173681
16.8693  0.0731747
16.8192  0.09336
16.7691  0.227676
16.719  0.133838
16.6689  0.61114
16.6188  0.31657
16.5687  0.111322
16.5186  0.077741
16.4685  0.273005
16.4184  0.158258
16.3683  1.12495
16.3182  0.296332
16.2681  0.156112
16.218  1.30919
16.1679  0.640332
16.1178  0.218125
16.0677  1.12498
16.0176  1.12498
15.9676  0.339707
15.9175  0.576932
15.8674  0.700248
15.8173  1.707
15.7672  0.96455
15.7171  1.42383
15.667  1.12495
15.6169  1.97003
15.5668  1.12495
15.5167  1.12495
15.4666  1.12495
15.4165  1.12495
15.3664  1.12495
15.3163  1.12495
15.2662  1.12495
15.2161  1.12495
15.166  1.12495
15.1159  1.12495
15.0658  1.12495
15.0157  1.12495
14.9656  1.12495
14.9155  1.12495
14.8654  1.12495
14.8153  1.12495
14.7652  1.12495
14.7151  1.12495
14.665  1.12495
14.6149  1.12495
14.5648  1.12495
14.5147  1.12495
14.4646  1.12495
14.4145  1.12495
14.3644  1.12498
14.3143  1.12495
14.2642  1.12498
14.2141  1.12495
14.164  0.53205
14.1139  0.394047
14.0638  0.282432
14.0137  0.713955
13.9636  0.148485
13.9135  0.727657
13.8634  0.803805
13.8133  1.12498
13.7632  0.10497
13.7131  0.334355
13.663  0.282465
13.6129  0.865428
13.5628  0.103665
13.5127  0.071744
13.4626  0.0643757
13.4125  0.110195
13.3624  1.96973
13.3123  0.0778957
13.2622  0.0372873
13.2121  0.0198842
13.162  0.015138
13.1119  0.011616
13.0618  0.01058
13.0117  0.0106948
12.9616  0.0100943
12.9115  0.0263968
12.8614  0.0105703
12.8113  0.0124589
12.7612  0.0314033
12.7111  0.0117003
12.661  0.00767795
12.6109  0.00985157
12.5608  0.020045
12.5107  0.00709215
12.4606  0.00594
12.4105  0.0052413
12.3604  0.00518413
12.3103  0.00510323
12.2602  0.0077976
12.2101  0.0042217
12.16  0.004057
12.1099  0.0046594
12.0598  0.00377055
12.0097  0.003561
11.9596  0.0035752
11.9095  0.00460873
11.8594  0.00319408
11.8093  0.00307053
11.7592  0.0031285
11.7091  0.0032242
11.659  0.00276953
11.6089  0.0026798
11.5588  0.0030427
11.5087  0.0025146
11.4586  0.00246511
11.4085  0.00236238
11.3584  0.0023538
11.3083  0.0023808
11.2582  0.00230535
11.2081  0.0021008
11.158  0.00204055
11.1079  0.00202745
11.0578  0.00192464
11.0077  0.00231594
10.9576  0.00182011
10.9075  0.00177403
10.8574  0.00180475
10.8073  0.00222058
10.7572  0.00166176
10.7071  0.00180273
10.657  0.00174004
10.6069  0.00172343
10.5568  0.00172292
10.5067  0.00161521
10.4566  0.00250753
10.4065  0.00164868
10.3564  0.00154602
10.3063  0.00306217
10.2562  0.0018599
10.2061  0.00667868
10.156  0.00362895
10.1059  0.00516345
10.0558  0.120637
10.0057  0.070954
9.9556  0.0222944
9.9055  0.232812
9.85539  0.0420862
9.8053  0.0681935
9.75521  0.279048
9.70509  0.0568452
9.65499  0.170852
9.60489  0.266607
9.55481  0.100307
9.50471  0.149062
9.4546  0.599955
9.40451  0.0167728
9.35439  0.080628
9.30429  0.0289872
9.2542  0.0170933
9.20409  0.0131783
9.15399  0.0086947
9.1039  0.00159432
9.05379  0.0162787
9.00371  0.0185742
8.95359  0.00234825
8.9035  0.00235455
8.8534  0.00242169
8.80331  0.03263
8.75319  0.00510705
8.70309  0.00360182
8.65299  0.0251462
8.60289  0.00639715
8.55281  0.00816385
8.5027  0.00951635
8.45261  0.00741205
8.40249  0.003007
8.3524  0.00363352
8.30229  0.00152615
8.25221  0.0220182
8.2021  0.00620078
8.152  0.0052066
8.10189  0.00409485
8.05181  0.21382
8.00171  0.057593
7.95159  0.0170133
7.90149  0.264333
7.85141  0.23297
7.80131  0.0634658
7.7512  0.0552235
7.70109  0.205363
7.65111  0.180798
7.601  0.0594945
7.55089  0.0421098
7.50081  0.051872
7.4507  0.142092
7.4007  0.0819658
7.3506  0.232199
7.3005  0.18057
7.2504  0.126502
7.20031  0.253993
7.15019  1.38997
7.1001  0.155281
7.0501  0.935442
7.00001  0.983577
5.57172  1.09953
5.5217  1.12871
5.47168  0.335255
5.42166  1.12495
5.37164  0.2116
5.32162  0.0382915
5.2716  0.0437343
5.22158  0.054374
5.17156  0.138361
5.12154  0.0135066
5.07154  0.0129065
5.02152  0.25353
4.9715  0.0112284
4.92148  0.0137009
4.87146  0.018617
4.82144  0.05743
4.77142  0.0235433
4.7214  0.31875
4.67138  0.0247659
4.62136  0.0392055
4.57134  0.235307
4.52132  0.169134
4.4713  0.292602
4.42128  1.20898
4.37126  1.12495
4.32124  1.12495
4.27124  1.12495
4.22122  1.12495
4.1712  0.483312
4.12118  0.155596
4.07116  0.0783878
4.02114  0.0486175
3.97112  0.0302217
3.9211  0.027027
3.87108  0.0231947
3.82106  0.0120078
3.77104  0.0471205
3.72102  0.00764625
3.67102  0.00804635
3.621  0.00698312
3.57098  0.00835015
3.52096  0.0097034
3.47094  0.00460057
3.42092  0.00375253
3.37092  0.0117401
3.3209  0.151774
3.27088  0.161316
3.22086  0.191947
3.17084  0.0021994
3.12082  0.00365103
3.0708  0.0211938
3.0208  0.0778237
2.97077  0.133746
2.92076  0.015967
2.87073  0.0710025
2.82072  1.12746
2.7707  1.12746
2.72067  1.12746
2.67068  1.12746
2.62066  1.12746
2.57065  0.85117
2.52063  0.0360222
2.4706  0.00616053
2.42058  0.0024891
2.37059  0.178351
2.32056  0.00260375
2.27054  0.00444428
2.22053  0.001
2.1705  0.001
2.12049  0.001
2.07046  0.0227968
2.02046  0.206253
1.97044  0.00577418
1.92042  0.40315
1.87041  0.34597
1.82038  2.26419
1.77036  0.00395435
1.72034  0.001
1.67032  0.001
1.6203  0.001
1.57028  0.031114
1.52026  0.001
1.47024  0.00741773
1.42022  0.0163422
1.3702  0.248902
1.32018  0.0145787
1.27016  0.00709653
1.22014  0.001
1.17012  0.001
1.1201  0.00982765
1.07008  0.001
1.02006  0.001
0.970039  0.001
0.92002  0.001
0.869999  0.092766
0.814129  0.122223
0.750662  0.212032
0.673092  0.207452
0.595523  0.273653
0.493663  0.29919
0.429804  0.366675
0.37339  1.12495
0.3  0.229354
0.2  0.0670402
0.15  0.0050188
0.15  0.0050188


==> fig/kappa1.txt <==
25.9875  1.12495
25.9374  1.12495
25.8873  0.46655
25.8371  0.180622
25.7872  0.115828
25.7369  0.0889303
25.6869  0.0794368
25.6369  0.0839265
25.5868  0.0808887
25.5367  0.0984307
25.4866  0.129825
25.4364  0.253107
25.3863  2.05058
25.3361  1.18245
25.2862  0.583072
25.236  1.12495
25.186  1.12495
25.1357  1.12495
25.0857  1.12495
25.0357  1.52668
24.9854  1.12495
24.9354  0.34572
24.8853  0.131823
24.8353  0.0854025
24.7852  0.0652075
24.7349  0.0551403
24.6849  0.0641625
24.6348  0.0556575
24.5847  0.0403667
24.5347  0.0399043
24.4846  0.03643
24.4343  0.0373723
24.3843  0.0373508
24.3343  0.039214
24.284  0.0428145
24.234  0.0483825
24.184  0.058459
24.1338  0.0793575
24.0836  0.128732
24.0336  0.172917
23.9835  0.431047
23.9334  1.12495
23.8833  1.12495
23.8332  1.12495
23.7831  1.58194
23.7331  0.344577
23.6828  0.274203
23.6328  1.12495
23.5827  0.151469
23.5325  0.310065
23.4824  0.228866
23.4324  0.129386
23.3823  0.0504045
23.3321  0.0508555
23.2822  0.0500775
23.232  0.130244
23.182  1.11805
23.1317  0.065727
23.0817  0.0380663
23.0316  0.048805
22.9815  0.12047
22.9314  0.224308
22.8814  0.0881808
22.8312  0.0475862
22.7811  0.039119
22.7311  0.0572688
22.6809  0.164968
22.6307  1.12495
22.5807  0.319462
22.5306  1.29656
22.4805  0.0617
22.4304  0.0601312
22.3804  1.08461
22.3302  0.0457733
22.2802  0.033946
22.23  0.0431337
22.1798  0.037551
22.1298  0.13423
22.0798  1.12495
22.0297  0.118359
21.9795  0.240058
21.9293  0.194651
21.8793  1.56661
21.8291  1.12495
21.7791  0.22344
21.7291  0.0834682
21.679  0.321173
21.6288  0.0414877
21.5787  0.0630002
21.5285  0.0246906
21.4784  0.0272007
21.4284  0.0861357
21.3783  0.375055
21.3282  0.267892
21.2781  0.0569345
21.228  0.133513
21.1779  1.12495
21.1278  0.560362
21.0776  0.0806603
21.0275  0.0396968
20.9776  0.0535337
20.9274  0.0211004
20.8773  0.0200006
20.8273  0.0255767
20.7771  0.0448228
20.727  0.055369
20.677  0.807078
20.6268  0.16106
20.5767  0.169446
20.5266  0.0251205
20.4766  0.0177296
20.4264  0.273143
20.3763  0.0319087
20.3262  1.12495
20.2762  0.0362488
20.226  0.0228009
20.1759  0.0133629
20.1259  0.012836
20.0758  0.0163859
20.0256  0.0195983
19.9755  0.18535
19.9253  0.463377
19.8753  0.099887
19.8251  0.86951
19.7751  0.0644248
19.725  1.12495
19.6748  0.0545143
19.6248  0.0248394
19.5747  0.0546273
19.5246  0.0302782
19.4744  0.0171428
19.4244  0.0425712
19.3743  0.122803
19.3242  0.406062
19.2741  0.096919
19.224  0.147347
19.1739  0.0233704
19.1237  0.0202467
19.0737  0.0341147
19.0236  0.668728
18.9735  0.0643413
18.9234  0.0194974
18.8733  0.0129123
18.8232  0.0110794
18.7731  0.0142593
18.723  0.0181859
18.6729  0.0514283
18.6228  0.0630543
18.5727  0.0124486
18.5226  0.0135074
18.4725  0.0661595
18.4224  0.0144896
18.3723  0.0560508
18.3222  0.134915
18.2721  0.04585
18.222  0.0243136
18.1719  0.0850517
18.1219  0.0139448
18.0717  0.0152649
18.0216  0.12655
17.9715 0.5    xxxxxxxx
17.9214 0.5    xxxxxxxx
17.8713 0.5    xxxxxxxx
17.8212 0.5    xxxxxxxx
17.7711 0.5    xxxxxxxx
17.721 0.5    xxxxxxxx
17.6709 0.5    xxxxxxxx
17.6208 0.5    xxxxxxxx
17.5707 1.54745    xxxxxxxx
17.5206 0.5    xxxxxxxx
17.4705 0.5    xxxxxxxx
17.4204 0.5    xxxxxxxx
17.3703 0.5    xxxxxxxx
17.3202 0.5    xxxxxxxx
17.2701 0.5    xxxxxxxx
17.22 2.01955    xxxxxxxx
17.1699 0.5    xxxxxxxx
17.1198 0.913752    xxxxxxxx
17.0697 0.5    xxxxxxxx
17.0196 0.5    xxxxxxxx
16.9695 0.5    xxxxxxxx
16.9194 0.5    xxxxxxxx
16.8693 0.5    xxxxxxxx
16.8192 0.5    xxxxxxxx
16.7691 0.5    xxxxxxxx
16.719 0.5    xxxxxxxx
16.6689 0.733368    xxxxxxxx
16.6188 0.5    xxxxxxxx
16.5687 0.5    xxxxxxxx
16.5186 0.5    xxxxxxxx
16.4685 0.5    xxxxxxxx
16.4184 0.5    xxxxxxxx
16.3683 1.34995    xxxxxxxx
16.3182 0.5    xxxxxxxx
16.2681 0.5    xxxxxxxx
16.218 1.57102    xxxxxxxx
16.1679 0.768399    xxxxxxxx
16.1178 0.5    xxxxxxxx
16.0677 1.34997    xxxxxxxx
16.0176 1.34997    xxxxxxxx
15.9676 0.5    xxxxxxxx
15.9175 0.692319    xxxxxxxx
15.8674 0.840297    xxxxxxxx
15.8173 2.0484    xxxxxxxx
15.7672 1.15746    xxxxxxxx
15.7171 1.70859    xxxxxxxx
15.667 1.34995    xxxxxxxx
15.6169 2.36403    xxxxxxxx
15.5668 1.34995    xxxxxxxx
15.5167 1.34995    xxxxxxxx
15.4666 1.34995    xxxxxxxx
15.4165 1.34995    xxxxxxxx
15.3664 1.34995    xxxxxxxx
15.3163 1.34995    xxxxxxxx
15.2662 1.34995    xxxxxxxx
15.2161 1.34995    xxxxxxxx
15.166 1.34995    xxxxxxxx
15.1159 1.34995    xxxxxxxx
15.0658 1.34995    xxxxxxxx
15.0157 1.34995    xxxxxxxx
14.9656 1.34995    xxxxxxxx
14.9155 1.34995    xxxxxxxx
14.8654 1.34995    xxxxxxxx
14.8153 1.34995    xxxxxxxx
14.7652 1.34995    xxxxxxxx
14.7151 1.34995    xxxxxxxx
14.665 1.34995    xxxxxxxx
14.6149 1.34995    xxxxxxxx
14.5648 1.34995    xxxxxxxx
14.5147 1.34995    xxxxxxxx
14.4646 1.34995    xxxxxxxx
14.4145 1.34995    xxxxxxxx
14.3644 1.34997    xxxxxxxx
14.3143 1.34995    xxxxxxxx
14.2642 1.34997    xxxxxxxx
14.2141 1.34995    xxxxxxxx
14.164 0.63846    xxxxxxxx
14.1139 0.5    xxxxxxxx
14.0638 0.5    xxxxxxxx
14.0137 0.856746    xxxxxxxx
13.9636  0.148485
13.9135  0.727657
13.8634  0.803805
13.8133  1.12498
13.7632  0.10497
13.7131  0.334355
13.663  0.282465
13.6129  0.865428
13.5628  0.103665
13.5127  0.071744
13.4626  0.0643757
13.4125  0.110195
13.3624  1.96973
13.3123  0.0778957
13.2622  0.0372873
13.2121  0.0198842
13.162  0.015138
13.1119  0.011616
13.0618  0.01058
13.0117  0.0106948
12.9616  0.0100943
12.9115  0.0263968
12.8614  0.0105703
12.8113  0.0124589
12.7612  0.0314033
12.7111  0.0117003
12.661  0.00767795
12.6109  0.00985157
12.5608  0.020045
12.5107  0.00709215
12.4606  0.00594
12.4105  0.0052413
12.3604  0.00518413
12.3103  0.00510323
12.2602  0.0077976
12.2101  0.0042217
12.16  0.004057
12.1099  0.0046594
12.0598  0.00377055
12.0097  0.003561
11.9596  0.0035752
11.9095  0.00460873
11.8594  0.00319408
11.8093  0.00307053
11.7592  0.0031285
11.7091  0.0032242
11.659  0.00276953
11.6089  0.0026798
11.5588  0.0030427
11.5087  0.0025146
11.4586  0.00246511
11.4085  0.00236238
11.3584  0.0023538
11.3083  0.0023808
11.2582  0.00230535
11.2081  0.0021008
11.158  0.00204055
11.1079  0.00202745
11.0578  0.00192464
11.0077  0.00231594
10.9576  0.00182011
10.9075  0.00177403
10.8574  0.00180475
10.8073  0.00222058
10.7572  0.00166176
10.7071  0.00180273
10.657  0.00174004
10.6069  0.00172343
10.5568  0.00172292
10.5067  0.00161521
10.4566  0.00250753
10.4065  0.00164868
10.3564  0.00154602
10.3063  0.00306217
10.2562  0.0018599
10.2061  0.00667868
10.156  0.00362895
10.1059  0.00516345
10.0558  0.120637
10.0057  0.070954
9.9556  0.0222944
9.9055  0.232812
9.85539  0.0420862
9.8053  0.0681935
9.75521  0.279048
9.70509  0.0568452
9.65499  0.170852
9.60489  0.266607
9.55481  0.100307
9.50471  0.149062
9.4546  0.599955
9.40451  0.0167728
9.35439  0.080628
9.30429  0.0289872
9.2542  0.0170933
9.20409  0.0131783
9.15399  0.0086947
9.1039  0.00159432
9.05379  0.0162787
9.00371  0.0185742
8.95359  0.00234825
8.9035  0.00235455
8.8534  0.00242169
8.80331  0.03263
8.75319  0.00510705
8.70309  0.00360182
8.65299  0.0251462
8.60289  0.00639715
8.55281  0.00816385
8.5027  0.00951635
8.45261  0.00741205
8.40249  0.003007
8.3524  0.00363352
8.30229  0.00152615
8.25221  0.0220182
8.2021  0.00620078
8.152  0.0052066
8.10189  0.00409485
8.05181  0.21382
8.00171  0.057593
7.95159  0.0170133
7.90149  0.264333
7.85141  0.23297
7.80131  0.0634658
7.7512  0.0552235
7.70109  0.205363
7.65111  0.180798
7.601  0.0594945
7.55089  0.0421098
7.50081  0.051872
7.4507  0.142092
7.4007  0.0819658
7.3506  0.232199
7.3005  0.18057
7.2504  0.126502
7.20031  0.253993
7.15019  1.38997
7.1001  0.155281
7.0501  0.935442
7.00001  0.983577
5.57172  1.09953
5.5217  1.12871
5.47168  0.335255
5.42166  1.12495
5.37164  0.2116
5.32162  0.0382915
5.2716  0.0437343
5.22158  0.054374
5.17156  0.138361
5.12154  0.0135066
5.07154  0.0129065
5.02152  0.25353
4.9715 0.5    xxxxxxxx
4.92148 0.5    xxxxxxxx
4.87146 0.5    xxxxxxxx
4.82144 0.5    xxxxxxxx
4.77142 0.5    xxxxxxxx
4.7214 0.5    xxxxxxxx
4.67138 0.5    xxxxxxxx
4.62136 0.5    xxxxxxxx
4.57134 0.5    xxxxxxxx
4.52132 0.5    xxxxxxxx
4.4713 0.5    xxxxxxxx
4.42128 1.45078    xxxxxxxx
4.37126 1.34995    xxxxxxxx
4.32124 1.34995    xxxxxxxx
4.27124 1.34995    xxxxxxxx
4.22122 1.34995    xxxxxxxx
4.1712 0.579975    xxxxxxxx
4.12118 0.5    xxxxxxxx
4.07116 0.5    xxxxxxxx
4.02114 0.5    xxxxxxxx
3.97112 0.5    xxxxxxxx
3.9211 0.5    xxxxxxxx
3.87108 0.5    xxxxxxxx
3.82106 0.5    xxxxxxxx
3.77104 0.5    xxxxxxxx
3.72102 0.5    xxxxxxxx
3.67102 0.5    xxxxxxxx
3.621 0.5    xxxxxxxx
3.57098 0.5    xxxxxxxx
3.52096 0.5    xxxxxxxx
3.47094 0.5    xxxxxxxx
3.42092 0.5    xxxxxxxx
3.37092 0.5    xxxxxxxx
3.3209 0.5    xxxxxxxx
3.27088 0.5    xxxxxxxx
3.22086 0.5    xxxxxxxx
3.17084 0.5    xxxxxxxx
3.12082 0.5    xxxxxxxx
3.0708 0.5    xxxxxxxx
3.0208 0.5    xxxxxxxx
2.97077 0.5    xxxxxxxx
2.92076 0.5    xxxxxxxx
2.87073 0.5    xxxxxxxx
2.82072 1.35296    xxxxxxxx
2.7707 1.35296    xxxxxxxx
2.72067 1.35296    xxxxxxxx
2.67068 1.35296    xxxxxxxx
2.62066 1.35296    xxxxxxxx
2.57065 1.0214    xxxxxxxx
2.52063 0.5    xxxxxxxx
2.4706 0.5    xxxxxxxx
2.42058 0.5    xxxxxxxx
2.37059 0.5    xxxxxxxx
2.32056 0.5    xxxxxxxx
2.27054 0.5    xxxxxxxx
2.22053 0.5    xxxxxxxx
2.1705 0.5    xxxxxxxx
2.12049 0.5    xxxxxxxx
2.07046 0.5    xxxxxxxx
2.02046 0.5    xxxxxxxx
1.97044  0.00577418
1.92042  0.40315
1.87041  0.34597
1.82038  2.26419
1.77036  0.00395435
1.72034  0.001
1.67032  0.001
1.6203  0.001
1.57028  0.031114
1.52026  0.001
1.47024  0.00741773
1.42022  0.0163422
1.3702  0.248902
1.32018  0.0145787
1.27016  0.00709653
1.22014  0.001
1.17012  0.001
1.1201  0.00982765
1.07008  0.001
1.02006  0.001
0.970039  0.001
0.92002  0.001
0.869999  0.092766
0.814129  0.122223
0.750662  0.212032
0.673092  0.207452
0.595523  0.273653
0.493663  0.29919
0.429804  0.366675
0.37339  1.12495
0.3  0.229354
0.2  0.0670402
0.15  0.0050188
0.15  0.0050188


==> fig/noF001/imean21Z.txt <==
25.4866 13.3131 5.99089
25.4364 13.3312 6.00203
25.3863 13.3492 6.01316
25.3361 13.3672 6.02432
25.2862 13.385 6.03543
25.236 13.403 6.04661
25.186 13.4208 6.05776
25.1357 13.4388 6.06899
25.0857 13.4566 6.08016
25.0357 13.4744 6.09134
24.9854 13.4922 6.1026
24.9354 13.51 6.1138
24.8853 13.5277 6.12503
24.8353 13.5454 6.13625
24.7852 13.563 6.1475
24.7349 13.5807 6.1588
24.6849 13.5983 6.17005
24.6348 13.6159 6.18132
24.5847 13.6334 6.19261
24.5347 13.6509 6.20388
24.4846 13.6684 6.21518
24.4343 13.6859 6.22653
24.3843 13.7032 6.23782
24.3343 13.7205 6.24912
24.284 13.7379 6.26049
24.234 13.7552 6.2718
24.184 13.7724 6.28312
24.1338 13.7896 6.29448
24.0836 13.8068 6.30585
24.0336 13.8239 6.31719
23.9835 13.8409 6.32854
23.9334 13.8579 6.33991
23.8833 13.8749 6.35127
23.8332 13.8918 6.36265
23.7831 13.9087 6.37402
23.7331 13.9255 6.38537
23.6828 13.9423 6.3968
23.6328 13.959 6.40816
23.5827 13.9757 6.41954
23.5325 13.9923 6.43095
23.4824 14.0089 6.44234
23.4324 14.0254 6.4537
23.3823 14.0418 6.46509
23.3321 14.0582 6.4765
23.2822 14.0745 6.48785
23.232 14.0908 6.49926
23.182 14.107 6.51062
23.1317 14.1232 6.52205
23.0817 14.1392 6.53341
23.0316 14.1552 6.54479
22.9815 14.1712 6.55617
22.9314 14.1871 6.56755
22.8814 14.2028 6.57889
22.8312 14.2186 6.59028
22.7811 14.2343 6.60165
22.7311 14.2498 6.61298
22.6809 14.2654 6.62436
22.6307 14.2809 6.63573
22.5807 14.2962 6.64705
22.5306 14.3115 6.65838
22.4805 14.3267 6.66971
22.4304 14.3418 6.68102
22.3804 14.3568 6.69231
22.3302 14.3718 6.70364
22.2802 14.3867 6.71491
22.23 14.4015 6.72621
22.1798 14.4162 6.73751
22.1298 14.4308 6.74874
22.0798 14.4453 6.75997
22.0297 14.4597 6.77121
21.9795 14.4741 6.78245
21.9293 14.4884 6.79369
21.8793 14.5025 6.80486
21.8291 14.5166 6.81607
21.7791 14.5305 6.82721
21.7291 14.5443 6.83834
21.679 14.558 6.84948
21.6288 14.5717 6.86062
21.5787 14.5852 6.87172
21.5285 14.5987 6.88283
21.4784 14.612 6.89389
21.4284 14.6252 6.90491
21.3783 14.6383 6.91594
21.3282 14.6512 6.92694
21.2781 14.6641 6.93792
21.228 14.6768 6.94888
21.1779 14.6894 6.95982
21.1278 14.7019 6.97073
21.0776 14.7143 6.98164
21.0275 14.7266 6.99251
20.9776 14.7386 7.0033
20.9274 14.7506 7.01413
20.8773 14.7625 7.02491
20.8273 14.7742 7.03565
20.7771 14.7858 7.04639
20.727 14.7972 7.05709
20.677 14.8085 7.06773
20.6268 14.8197 7.07838
20.5767 14.8307 7.08898
20.5266 14.8416 7.09955
20.4766 14.8523 7.11006
20.4264 14.8629 7.12058
20.3763 14.8733 7.13104
20.3262 14.8836 7.14146
20.2762 14.8937 7.15183
20.226 14.9037 7.16219
20.1759 14.9135 7.1725
20.1259 14.9231 7.18274
20.0758 14.9326 7.19297
20.0256 14.9419 7.20317
19.9755 14.951 7.21331
19.9253 14.96 7.22342
19.8753 14.9688 7.23344
19.8251 14.9774 7.24346
19.7751 14.9858 7.2534
19.725 14.9941 7.2633
19.6748 15.0021 7.27317
19.6248 15.01 7.28295
19.5747 15.0177 7.2927
19.5246 15.0252 7.30239
19.4744 15.0325 7.31205
19.4244 15.0396 7.32162
19.3743 15.0465 7.33115
19.3242 15.0532 7.34061
19.2741 15.0597 7.35002
19.224 15.066 7.35937
19.1739 15.0721 7.36866
19.1237 15.078 7.3779
19.0737 15.0836 7.38704
19.0236 15.0891 7.39613
18.9735 15.0943 7.40516
18.9234 15.0993 7.41412
18.8733 15.1041 7.423
18.8232 15.1086 7.43182
18.7731 15.1129 7.44056
18.723 15.117 7.44923
18.6729 15.1208 7.45782
18.6228 15.1244 7.46634
18.5727 15.1278 7.47478
18.5226 15.1309 7.48314
18.4725 15.1337 7.49142
18.4224 15.1363 7.49961
18.3723 15.1387 7.50772
18.3222 15.1408 7.51574
18.2721 15.1426 7.52368
18.222 15.1442 7.53153
18.1719 15.1454 7.53928
18.1219 15.1465 7.54693
18.0717 15.1472 7.55452
18.0216 15.1477 7.56199
17.9715 15.1479 7.56937
17.9214 15.1478 7.57664
17.8713 15.1474 7.58382
17.8212 15.1467 7.59089
17.7711 15.1457 7.59786
17.721 15.1444 7.60472
17.6709 15.1429 7.61148
17.6208 15.141 7.61812
17.5707 15.1388 7.62466
17.5206 15.1363 7.63107
17.4705 15.1335 7.63738
17.4204 15.1303 7.64356
17.3703 15.1269 7.64963
17.3202 15.1231 7.65557
17.2701 15.1189 7.66139
17.22 15.1145 7.66709
17.1699 15.1097 7.67265
17.1198 15.1045 7.67809
17.0697 15.0991 7.68339
17.0196 15.0932 7.68857
16.9695 15.087 7.6936
16.9194 15.0805 7.6985
16.8693 15.0736 7.70325
16.8192 15.0663 7.70786
16.7691 15.0587 7.71233
16.719 15.0506 7.71665
16.6689 15.0423 7.72082
16.6188 15.0335 7.72484
16.5687 15.0243 7.7287
16.5186 15.0148 7.7324
16.4685 15.0048 7.73595
16.4184 14.9945 7.73933
16.3683 14.9837 7.74255
16.3182 14.9726 7.74561
16.2681 14.961 7.74849
16.218 14.9491 7.7512
16.1679 14.9367 7.75374
16.1178 14.9238 7.7561
16.0677 14.9106 7.75828
16.0176 14.8969 7.76028
15.9676 14.8828 7.76209
15.9175 14.8683 7.76372
15.8674 14.8533 7.76515
15.8173 14.8378 7.76639
15.7672 14.8219 7.76744
15.7171 14.8056 7.76828
15.667 14.7888 7.76893
15.6169 14.7715 7.76937
15.5668 14.7537 7.7696
15.5167 14.7355 7.76962
15.4666 14.7168 7.76943
15.4165 14.6976 7.76902
15.3664 14.6779 7.76839
15.3163 14.6577 7.76754
15.2662 14.637 7.76646
15.2161 14.6158 7.76515
15.166 14.5941 7.76361
15.1159 14.5719 7.76184
15.0658 14.5492 7.75983
15.0157 14.526 7.75757
14.9656 14.5022 7.75507
14.9155 14.4779 7.75232
14.8654 14.453 7.74932
14.8153 14.4277 7.74607
14.7652 14.4017 7.74256
14.7151 14.3753 7.73878
14.665 14.3483 7.73474
14.6149 14.3207 7.73043
14.5648 14.2925 7.72585
14.5147 14.2638 7.721
14.4646 14.2345 7.71586
14.4145 14.2047 7.71044
14.3644 14.1742 7.70474
14.3143 14.1432 7.69875
14.2642 14.1116 7.69246
14.2141 14.0793 7.68587
14.164 14.0465 7.67899
14.1139 14.0131 7.6718
14.0638 13.9791 7.6643
14.0137 13.9444 7.65649
13.9636 13.9092 7.64837
13.9135 13.8733 7.63992
13.8634 13.8368 7.63115
13.8133 13.7996 7.62206
13.7632 13.7618 7.61263
13.7131 13.7234 7.60287
13.663 13.6844 7.59277
13.6129 13.6447 7.58232
13.5628 13.6043 7.57154
13.5127 13.5633 7.5604
13.4626 13.5216 7.5489
13.4125 13.4793 7.53705
13.3624 13.4363 7.52484
13.3123 13.3926 7.51225
13.2622 13.3482 7.4993
13.2121 13.3032 7.48598
13.162 13.2575 7.47228
13.1119 13.211 7.45819
13.0618 13.1639 7.44372
13.0117 13.1161 7.42886
12.9616 13.0677 7.41361
12.9115 13.0185 7.39795
12.8614 12.9686 7.3819
12.8113 12.9179 7.36544
12.7612 12.8666 7.34856
12.7111 12.8146 7.33128
12.661 12.7618 7.31358
12.6109 12.7084 7.29545
12.5608 12.6542 7.2769
12.5107 12.5993 7.25792
12.4606 12.5436 7.23851
12.4105 12.4872 7.21866
12.3604 12.4301 7.19836
12.3103 12.3723 7.17762
12.2602 12.3137 7.15644
12.2101 12.2544 7.1348
12.16 12.1943 7.1127
12.1099 12.1335 7.09014
12.0598 12.072 7.06712
12.0097 12.0097 7.04363
11.9596 11.9467 7.01967
11.9095 11.8829 6.99524
11.8594 11.8184 6.97032
11.8093 11.7531 6.94493
11.7592 11.6871 6.91905
11.7091 11.6203 6.89268
11.659 11.5528 6.86582
11.6089 11.4845 6.83847
11.5588 11.4155 6.81061
11.5087 11.3457 6.78226
11.4586 11.2752 6.7534
11.4085 11.204 6.72403
11.3584 11.132 6.69416
11.3083 11.0592 6.66377
11.2582 10.9857 6.63287
11.2081 10.9115 6.60145
11.158 10.8366 6.56951
11.1079 10.7609 6.53704
11.0578 10.6845 6.50405
11.0077 10.6073 6.47054
10.9576 10.5294 6.4365
10.9075 10.4508 6.40192
10.8574 10.3715 6.36682
10.8073 10.2915 6.33118
10.7572 10.2108 6.295
10.7071 10.1293 6.25829
10.657 10.0472 6.22104
10.6069 9.96437 6.18325
10.5568 9.88086 6.14493
10.5067 9.79666 6.10606
10.4566 9.71179 6.06665
10.4065 9.62625 6.0267
10.3564 9.54006 5.98622
10.3063 9.45321 5.94519
10.2562 9.36572 5.90362
10.2061 9.27759 5.86151
10.156 9.18883 5.81887
10.1059 9.09946 5.77568
10.0558 9.00948 5.73197
10.0057 8.9189 5.68771
9.9556 8.82774 5.64292
9.9055 8.73599 5.59761
9.85539 8.64367 5.55175
9.8053 8.55083 5.50539
9.75521 8.45745 5.4585
9.70509 8.36348 5.41107
9.65499 8.26904 5.36314
9.60489 8.17409 5.3147
9.55481 8.0787 5.26577
9.50471 7.9828 5.21631
9.4546 7.88642 5.16635
9.40451 7.78964 5.11591
9.35439 7.69238 5.06495
9.30429 7.59474 5.01353
9.2542 7.49674 4.96164
9.20409 7.39832 4.90926
9.15399 7.29956 4.85643
9.1039 7.20049 4.80316
9.05379 7.10106 4.74941
9.00371 7.0014 4.69526
8.95359 6.90137 4.64063
8.9035 6.80115 4.58561
8.8534 6.70068 4.53016
8.80331 6.60001 4.47433
8.75319 6.49909 4.41807
8.70309 6.39804 4.36144
8.65299 6.29685 4.30445
8.60289 6.19554 4.24709
8.55281 6.09418 4.18941
8.5027 5.99268 4.13136
8.45261 5.89118 4.07301
8.40249 5.78959 4.01432
8.3524 5.68808 3.95537
8.30229 5.58656 3.89611
8.25221 5.48516 3.83662
8.2021 5.3838 3.77685
8.152 5.28257 3.71686
8.10189 5.18147 3.65663
8.05181 5.08061 3.59625
8.00171 4.97991 3.53565
7.95159 4.87941 3.47487
7.90149 4.77922 3.41396
7.85141 4.67937 3.35295
7.80131 4.57982 3.29181
7.7512 4.4806 3.23057
7.70109 4.38178 3.16926
7.65111 4.28364 3.10806
7.601 4.18571 3.04668
7.55089 4.08827 2.98529
7.50081 3.99142 2.92397
7.4507 3.89506 2.86264
7.4007 3.79952 2.80152
7.3506 3.7044 2.74036
7.3005 3.60995 2.67932
7.2504 3.5162 2.61842
7.20031 3.42319 2.55769
7.15019 3.3309 2.49711
7.1001 3.23945 2.43678
7.0501 3.14901 2.3768
7.00001 3.05926 2.31698
5.57172 0.995588 0.83871
5.5217 0.944317 0.798734
5.47168 0.89462 0.759773
5.42166 0.8465 0.721842
5.37164 0.799958 0.684952
5.32162 0.754993 0.649116
5.2716 0.711602 0.614343
5.22158 0.66978 0.580642
5.17156 0.62952 0.54802
5.12154 0.590813 0.516483
5.07154 0.553663 0.486046
5.02152 0.518028 0.456687
4.9715 0.484059 0.430837
4.92148 0.451433 0.403601
4.87146 0.420285 0.377451
4.82144 0.390594 0.35238
4.77142 0.362338 0.328383
4.7214 0.335492 0.305452
4.67138 0.310029 0.283576
4.62136 0.285921 0.262743
4.57134 0.263138 0.242941
4.52132 0.241647 0.224152
4.4713 0.221415 0.206361
4.42128 0.202408 0.189549
4.37126 0.184589 0.173694
4.32124 0.167921 0.158776
4.27124 0.152371 0.144775
4.22122 0.137886 0.131656
4.1712 0.124433 0.119399
4.12118 0.111969 0.107975
4.07116 0.100453 0.0973564
4.02114 0.0898422 0.0875133
3.97112 0.080093 0.0784149
3.9211 0.0711625 0.0700299
3.87108 0.0630073 0.0623262
3.82106 0.0555843 0.0552712
3.77104 0.0488506 0.0488319
3.72102 0.0427636 0.0429752
3.67102 0.0372836 0.0376698
3.621 0.032365 0.0328782
3.57098 0.0279698 0.0285697
3.52096 0.0240588 0.0247116
3.47094 0.0205939 0.0212719
3.42092 0.0175382 0.0182191
3.37092 0.0148574 0.0155235
3.3209 0.0125154 0.0131534
3.27088 0.0104811 0.0110811
3.22086 0.00872367 0.00927909
3.17084 0.00721437 0.00772113
3.12082 0.00592602 0.00638226
3.0708 0.00483332 0.00523894
3.0208 0.00391313 0.00426944
2.97077 0.00314296 0.00345227
2.92076 0.00250381 0.00276925
2.87073 0.00197716 0.00220233
2.82072 0.00154715 0.00173599
2.7707 0.00119892 0.00135544
2.72067 0.000919539 0.00104774
2.67068 0.000697811 0.00080157
2.62066 0.000523417 0.00060634
2.57065 0.000387882 0.000453305
2.52063 0.000283738 0.000334665
2.4706 0.000204714 0.000243806
2.42058 0.000145569 0.000175143
2.37059 0.000101939 0.000123975
2.32056 7.01925e-05 8.63463e-05
2.27054 4.74891e-05 5.91314e-05
2.22053 3.15299e-05 3.97714e-05
2.1705 2.05111e-05 2.62337e-05
2.12049 1.30589e-05 1.69528e-05
2.07046 8.12128e-06 1.07133e-05
2.02046 4.92702e-06 6.61305e-06
1.97044 2.85232e-06 3.21941e-06
1.92042 1.63208e-06 1.84663e-06
1.87041 9.04725e-07 1.02603e-06
1.82038 4.84393e-07 5.50551e-07
1.77036 2.49831e-07 2.84541e-07
1.72034 1.23696e-07 1.41155e-07
1.67032 5.85728e-08 6.69617e-08
1.6203 2.64144e-08 3.02483e-08
1.57028 1.12907e-08 1.29495e-08
1.52026 4.5498e-09 5.2257e-09
1.47024 1.71789e-09 1.97564e-09
1.42022 6.03516e-10 6.94874e-10
1.3702 1.95695e-10 2.25553e-10
1.32018 5.80293e-11 6.69442e-11
1.27016 1.55678e-11 1.79739e-11
1.22014 3.73157e-12 4.31125e-12
1.17012 7.87532e-13 9.10401e-13
1.1201 1.43829e-13 1.66349e-13
1.07008 2.22687e-14 2.57658e-14
1.02006 2.85187e-15 3.30076e-15
0.970039 2.93236e-16 3.39476e-16
0.92002 2.33501e-17 2.70372e-17
0.869999 1.37686e-18 1.59448e-18
0.814129 3.81669e-20 4.42041e-20
0.750662 3.33758e-22 3.86578e-22
0.673092 2.92748e-25 3.39093e-25
0.595523 3.92333e-29 4.5445e-29
0.493663 4.15296e-36 4.81052e-36
0.429804 3.36839e-42 3.90172e-42
0.37339 2.43166e-49 2.81667e-49
0.3 1.04469e-62 1.2101e-62
0.2 6.5793e-97 7.62103e-97
0.15 2.91014e-131 3.37092e-131
0.15 2.91014e-131 3.37092e-131
0.15 2.91014e-131 3.37092e-131


==> fig/noF001/temperature21.txt <==
0.0169492	-10.196
0.0338983	-10.1733
0.0508475	-10.0729
0.0677966	-10.167
0.0847458	-10.3125
0.101695	-10.4993
0.118644	-10.7211
0.135593	-10.9709
0.152542	-11.2456
0.169492	-11.5423
0.186441	-11.8585
0.20339	-12.1922
0.220339	-12.5596
0.237288	-12.9418
0.254237	-13.3203
0.271186	-13.7457
0.288136	-14.1458
0.305085	-14.5381
0.322034	-14.9629
0.338983	-15.3963
0.355932	-15.8416
0.372881	-16.2972
0.389831	-16.7754
0.40678	-17.3587
0.423729	-17.8635
0.440678	-18.361
0.457627	-18.862
0.474576	-19.3627
0.491525	-19.9185
0.508475	-19.1652
0.525424	-19.3863
0.542373	-19.7515
0.559322	-20.0378
0.576271	-20.3628
0.59322	-20.7067
0.610169	-21.0643
0.627119	-21.4321
0.644068	-21.8071
0.661017	-22.1873
0.677966	-22.5709
0.694915	-22.9564
0.711864	-23.3428
0.728814	-23.729
0.745763	-24.1139
0.762712	-24.4965
0.779661	-24.8759
0.79661	-25.2503
0.813559	-25.6042
0.830508	-25.9711
0.847458	-26.338
0.864407	-26.7034
0.881356	-27.068
0.898305	-27.4313
0.915254	-27.7936
0.932203	-28.1554
0.949153	-28.5178
0.966102	-28.8873
0.983051	-29.2606


==> fig/noF03/imean1210.txt <==
25.4866 4.32592 -2.4084
25.4364 4.32988 -2.41049
25.3863 4.33382 -2.41257
25.3361 4.33774 -2.41465
25.2862 4.34162 -2.41669
25.236 4.3455 -2.41874
25.186 4.34935 -2.42077
25.1357 4.3532 -2.4228
25.0857 4.357 -2.4248
25.0357 4.36078 -2.42679
24.9854 4.36456 -2.42877
24.9354 4.36829 -2.43074
24.8853 4.37201 -2.43269
24.8353 4.3757 -2.43462
24.7852 4.37937 -2.43655
24.7349 4.38303 -2.43846
24.6849 4.38665 -2.44035
24.6348 4.39024 -2.44224
24.5847 4.39382 -2.4441
24.5347 4.39736 -2.44595
24.4846 4.40088 -2.44778
24.4343 4.40439 -2.44961
24.3843 4.40785 -2.45141
24.3343 4.41128 -2.4532
24.284 4.41471 -2.45498
24.234 4.41809 -2.45673
24.184 4.42144 -2.45847
24.1338 4.42478 -2.46019
24.0836 4.42809 -2.4619
24.0336 4.43135 -2.46359
23.9835 4.4346 -2.46526
23.9334 4.43781 -2.46692
23.8833 4.44099 -2.46855
23.8332 4.44414 -2.47017
23.7831 4.44726 -2.47177
23.7331 4.45035 -2.47335
23.6828 4.45341 -2.47492
23.6328 4.45643 -2.47646
23.5827 4.45942 -2.47799
23.5325 4.46239 -2.4795
23.4824 4.46531 -2.48098
23.4324 4.4682 -2.48245
23.3823 4.47106 -2.4839
23.3321 4.47388 -2.48532
23.2822 4.47666 -2.48673
23.232 4.47941 -2.48811
23.182 4.48212 -2.48947
23.1317 4.48481 -2.49082
23.0817 4.48745 -2.49214
23.0316 4.49005 -2.49344
22.9815 4.49261 -2.49472
22.9314 4.49514 -2.49597
22.8814 4.49762 -2.4972
22.8312 4.50008 -2.49841
22.7811 4.50249 -2.4996
22.7311 4.50485 -2.50076
22.6809 4.50718 -2.5019
22.6307 4.50947 -2.50302
22.5807 4.51171 -2.50411
22.5306 4.51391 -2.50518
22.4805 4.51607 -2.50622
22.4304 4.51819 -2.50723
22.3804 4.52025 -2.50822
22.3302 4.52228 -2.50919
22.2802 4.52426 -2.51013
22.23 4.5262 -2.51104
22.1798 4.5281 -2.51193
22.1298 4.52994 -2.51279
22.0798 4.53173 -2.51362
22.0297 4.53348 -2.51443
21.9795 4.53519 -2.51521
21.9293 4.53684 -2.51596
21.8793 4.53844 -2.51668
21.8291 4.54 -2.51737
21.7791 4.5415 -2.51803
21.7291 4.54295 -2.51867
21.679 4.54436 -2.51927
21.6288 4.54571 -2.51985
21.5787 4.547 -2.52039
21.5285 4.54825 -2.52091
21.4784 4.54944 -2.52139
21.4284 4.55057 -2.52184
21.3783 4.55165 -2.52226
21.3282 4.55268 -2.52265
21.2781 4.55365 -2.523
21.228 4.55456 -2.52333
21.1779 4.55542 -2.52362
21.1278 4.55621 -2.52387
21.0776 4.55695 -2.5241
21.0275 4.55763 -2.52428
20.9776 4.55825 -2.52444
20.9274 4.5588 -2.52456
20.8773 4.5593 -2.52464
20.8273 4.55974 -2.52469
20.7771 4.56011 -2.52471
20.727 4.56042 -2.52468
20.677 4.56066 -2.52462
20.6268 4.56084 -2.52453
20.5767 4.56096 -2.52439
20.5266 4.56101 -2.52422
20.4766 4.56099 -2.52401
20.4264 4.56091 -2.52376
20.3763 4.56075 -2.52347
20.3262 4.56053 -2.52315
20.2762 4.56024 -2.52278
20.226 4.55988 -2.52238
20.1759 4.55945 -2.52193
20.1259 4.55895 -2.52144
20.0758 4.55837 -2.52091
20.0256 4.55772 -2.52034
19.9755 4.557 -2.51973
19.9253 4.5562 -2.51907
19.8753 4.55533 -2.51837
19.8251 4.55438 -2.51763
19.7751 4.55335 -2.51685
19.725 4.55225 -2.51602
19.6748 4.55107 -2.51514
19.6248 4.54981 -2.51422
19.5747 4.54847 -2.51326
19.5246 4.54705 -2.51225
19.4744 4.54554 -2.51119
19.4244 4.54396 -2.51009
19.3743 4.5423 -2.50894
19.3242 4.54054 -2.50774
19.2741 4.53871 -2.50649
19.224 4.53679 -2.50519
19.1739 4.53478 -2.50385
19.1237 4.53268 -2.50245
19.0737 4.5305 -2.50101
19.0236 4.52823 -2.49952
18.9735 4.52587 -2.49797
18.9234 4.52342 -2.49637
18.8733 4.52088 -2.49473
18.8232 4.51824 -2.49302
18.7731 4.51551 -2.49127
18.723 4.51269 -2.48946
18.6729 4.50978 -2.4876
18.6228 4.50676 -2.48569
18.5727 4.50366 -2.48372
18.5226 4.50045 -2.4817
18.4725 4.49715 -2.47962
18.4224 4.49375 -2.47748
18.3723 4.49024 -2.47529
18.3222 4.48664 -2.47304
18.2721 4.48294 -2.47073
18.222 4.47913 -2.46837
18.1719 4.47522 -2.46594
18.1219 4.47121 -2.46346
18.0717 4.46708 -2.46092
18.0216 4.46285 -2.45831
17.9715 4.45852 -2.45565
17.9214 4.45408 -2.45293
17.8713 4.44953 -2.45014
17.8212 4.44487 -2.44729
17.7711 4.4401 -2.44438
17.721 4.43521 -2.44141
17.6709 4.43022 -2.43838
17.6208 4.42511 -2.43528
17.5707 4.41988 -2.43211
17.5206 4.41454 -2.42888
17.4705 4.40909 -2.42558
17.4204 4.40352 -2.42222
17.3703 4.39782 -2.41879
17.3202 4.39201 -2.4153
17.2701 4.38608 -2.41174
17.22 4.38003 -2.4081
17.1699 4.37386 -2.4044
17.1198 4.36756 -2.40064
17.0697 4.36114 -2.3968
17.0196 4.3546 -2.39289
16.9695 4.34792 -2.38891
16.9194 4.34113 -2.38486
16.8693 4.3342 -2.38073
16.8192 4.32715 -2.37654
16.7691 4.31996 -2.37227
16.719 4.31265 -2.36793
16.6689 4.3052 -2.36352
16.6188 4.29762 -2.35903
16.5687 4.28991 -2.35446
16.5186 4.28206 -2.34982
16.4685 4.27408 -2.34511
16.4184 4.26596 -2.34032
16.3683 4.25771 -2.33545
16.3182 4.24931 -2.3305
16.2681 4.24078 -2.32548
16.218 4.23211 -2.32038
16.1679 4.2233 -2.3152
16.1178 4.21434 -2.30994
16.0677 4.20524 -2.3046
16.0176 4.196 -2.29918
15.9676 4.18664 -2.29369
15.9175 4.1771 -2.28811
15.8674 4.16743 -2.28244
15.8173 4.1576 -2.2767
15.7672 4.14763 -2.27087
15.7171 4.13751 -2.26496
15.667 4.12724 -2.25896
15.6169 4.11681 -2.25288
15.5668 4.10624 -2.24672
15.5167 4.09551 -2.24047
15.4666 4.08463 -2.23414
15.4165 4.0736 -2.22772
15.3664 4.06241 -2.22121
15.3163 4.05107 -2.21462
15.2662 4.03956 -2.20794
15.2161 4.02791 -2.20117
15.166 4.01609 -2.19432
15.1159 4.00411 -2.18737
15.0658 3.99198 -2.18034
15.0157 3.97968 -2.17322
14.9656 3.96723 -2.16601
14.9155 3.95461 -2.15871
14.8654 3.94183 -2.15132
14.8153 3.92888 -2.14384
14.7652 3.91577 -2.13627
14.7151 3.9025 -2.1286
14.665 3.88906 -2.12085
14.6149 3.87546 -2.113
14.5648 3.86169 -2.10506
14.5147 3.84775 -2.09703
14.4646 3.83365 -2.08891
14.4145 3.81937 -2.08069
14.3644 3.80493 -2.07238
14.3143 3.79032 -2.06398
14.2642 3.77554 -2.05548
14.2141 3.76059 -2.04689
14.164 3.74546 -2.03821
14.1139 3.73017 -2.02943
14.0638 3.71471 -2.02055
14.0137 3.69907 -2.01159
13.9636 3.68326 -2.00252
13.9135 3.66728 -1.99336
13.8634 3.65113 -1.98411
13.8133 3.6348 -1.97476
13.7632 3.6183 -1.96532
13.7131 3.60163 -1.95578
13.663 3.58478 -1.94615
13.6129 3.56776 -1.93642
13.5628 3.55057 -1.92659
13.5127 3.5332 -1.91667
13.4626 3.51566 -1.90665
13.4125 3.49794 -1.89654
13.3624 3.48005 -1.88634
13.3123 3.46199 -1.87604
13.2622 3.44375 -1.86564
13.2121 3.42534 -1.85515
13.162 3.40675 -1.84456
13.1119 3.38799 -1.83388
13.0618 3.36906 -1.82311
13.0117 3.34996 -1.81224
12.9616 3.33068 -1.80127
12.9115 3.31123 -1.79022
12.8614 3.29161 -1.77907
12.8113 3.27182 -1.76782
12.7612 3.25186 -1.75649
12.7111 3.23173 -1.74506
12.661 3.21143 -1.73354
12.6109 3.19096 -1.72193
12.5608 3.17033 -1.71023
12.5107 3.14952 -1.69844
12.4606 3.12855 -1.68655
12.4105 3.10742 -1.67458
12.3604 3.08612 -1.66252
12.3103 3.06466 -1.65037
12.2602 3.04304 -1.63814
12.2101 3.02125 -1.62582
12.16 2.99931 -1.61341
12.1099 2.9772 -1.60091
12.0598 2.95494 -1.58834
12.0097 2.93253 -1.57567
11.9596 2.90996 -1.56293
11.9095 2.88723 -1.5501
11.8594 2.86436 -1.5372
11.8093 2.84134 -1.52421
11.7592 2.81816 -1.51114
11.7091 2.79485 -1.498
11.659 2.77139 -1.48478
11.6089 2.74778 -1.47148
11.5588 2.72404 -1.45811
11.5087 2.70016 -1.44467
11.4586 2.67614 -1.43115
11.4085 2.65199 -1.41757
11.3584 2.62771 -1.40391
11.3083 2.6033 -1.39019
11.2582 2.57876 -1.3764
11.2081 2.55411 -1.36254
11.158 2.52932 -1.34863
11.1079 2.50443 -1.33465
11.0578 2.47941 -1.32061
11.0077 2.45429 -1.30651
10.9576 2.42905 -1.29235
10.9075 2.40371 -1.27814
10.8574 2.37827 -1.26388
10.8073 2.35272 -1.24957
10.7572 2.32708 -1.2352
10.7071 2.30135 -1.22079
10.657 2.27553 -1.20634
10.6069 2.24962 -1.19184
10.5568 2.22363 -1.1773
10.5067 2.19757 -1.16272
10.4566 2.17142 -1.1481
10.4065 2.14521 -1.13345
10.3564 2.11894 -1.11877
10.3063 2.0926 -1.10405
10.2562 2.06621 -1.08931
10.2061 2.03976 -1.07455
10.156 2.01326 -1.05976
10.1059 1.98673 -1.04495
10.0558 1.96015 -1.03013
10.0057 1.93354 -1.01529
9.9556 1.9069 -1.00043
9.9055 1.88023 -0.985574
9.85539 1.85354 -0.970704
9.8053 1.82685 -0.955836
9.75521 1.80015 -0.940968
9.70509 1.77343 -0.926094
9.65499 1.74673 -0.911231
9.60489 1.72003 -0.896377
9.55481 1.69336 -0.88154
9.50471 1.66669 -0.866712
9.4546 1.64005 -0.851898
9.40451 1.61344 -0.837112
9.35439 1.58686 -0.822342
9.30429 1.56034 -0.807605
9.2542 1.53386 -0.792902
9.20409 1.50744 -0.778227
9.15399 1.48108 -0.763594
9.1039 1.45479 -0.749004
9.05379 1.42857 -0.734454
9.00371 1.40245 -0.71996
8.95359 1.37639 -0.705507
8.9035 1.35044 -0.691118
8.8534 1.32459 -0.676785
8.80331 1.29886 -0.662517
8.75319 1.27322 -0.648307
8.70309 1.24772 -0.634173
8.65299 1.22234 -0.620112
8.60289 1.1971 -0.606128
8.55281 1.17202 -0.592231
8.5027 1.14707 -0.578409
8.45261 1.12228 -0.564682
8.40249 1.09765 -0.551039
8.3524 1.0732 -0.537499
8.30229 1.04892 -0.524053
8.25221 1.02484 -0.510718
8.2021 1.00093 -0.497482
8.152 0.977233 -0.484359
8.10189 0.953736 -0.471348
8.05181 0.930466 -0.458461
8.00171 0.907408 -0.445691
7.95159 0.884568 -0.43304
7.90149 0.861971 -0.420523
7.85141 0.839624 -0.408142
7.80131 0.817517 -0.395891
7.7512 0.79566 -0.383776
7.70109 0.774064 -0.371803
7.65111 0.752791 -0.360006
7.601 0.731738 -0.348326
7.55089 0.710965 -0.336797
7.50081 0.690491 -0.325429
7.4507 0.670298 -0.314212
7.4007 0.650448 -0.303179
7.3506 0.630862 -0.292287
7.3005 0.611588 -0.281561
7.2504 0.592629 -0.271003
7.20031 0.573996 -0.260618
7.15019 0.555679 -0.2504
7.1001 0.537704 -0.240363
7.0501 0.520097 -0.230521
7.00001 0.5028 -0.220841
5.57172 0.164007 -0.0236674
5.5217 0.157572 -0.0194269
5.47168 0.151479 -0.0153448
5.42166 0.145724 -0.0114174
5.37164 0.140301 -0.00764077
5.32162 0.135205 -0.00401101
5.2716 0.13043 -0.000523925
5.22158 0.125969 0.00282481
5.17156 0.121817 0.00603967
5.12154 0.117967 0.00912524
5.07154 0.114413 0.0120851
5.02152 0.111147 0.0149265
4.9715 0.108108 0.0176754
4.92148 0.1054 0.0203003
4.87146 0.102958 0.022821
4.82144 0.100775 0.0252429
4.77142 0.098844 0.0275711
4.7214 0.0971575 0.0298112
4.67138 0.0957077 0.0319686
4.62136 0.0944873 0.0340488
4.57134 0.0934885 0.0360572
4.52132 0.092704 0.0379996
4.4713 0.0921264 0.0398813
4.42128 0.0917485 0.041708
4.37126 0.0915632 0.0434853
4.32124 0.0915635 0.0452186
4.27124 0.0917425 0.0469128
4.22122 0.0920939 0.0485747
4.1712 0.0926114 0.050209
4.12118 0.0932889 0.0518211
4.07116 0.0941208 0.0534164
4.02114 0.0951016 0.055
3.97112 0.0962264 0.0565771
3.9211 0.0974904 0.0581529
3.87108 0.0988893 0.0597325
3.82106 0.100419 0.0613208
3.77104 0.102077 0.0629227
3.72102 0.103859 0.064543
3.67102 0.105762 0.0661861
3.621 0.107786 0.0678578
3.57098 0.109927 0.0695623
3.52096 0.112186 0.0713042
3.47094 0.114561 0.0730883
3.42092 0.117052 0.0749192
3.37092 0.119658 0.0768008
3.3209 0.122382 0.0787394
3.27088 0.125225 0.080739
3.22086 0.128187 0.0828045
3.17084 0.131272 0.0849409
3.12082 0.134482 0.0871534
3.0708 0.13782 0.0894471
3.0208 0.141289 0.0918268
2.97077 0.144896 0.0943006
2.92076 0.148642 0.0968722
2.87073 0.152537 0.0995501
2.82072 0.156581 0.102339
2.7707 0.160784 0.105248
2.72067 0.165152 0.108285
2.67068 0.169688 0.111455
2.62066 0.174406 0.114772
2.57065 0.179309 0.118245
2.52063 0.184409 0.121884
2.4706 0.189713 0.125703
2.42058 0.195229 0.129713
2.37059 0.200965 0.133929
2.32056 0.206937 0.138372
2.27054 0.213151 0.143057
2.22053 0.219617 0.148006
2.1705 0.22635 0.153246
2.12049 0.233355 0.1588
2.07046 0.240648 0.164705
2.02046 0.248233 0.170991
1.97044 0.255328 0.163738
1.92042 0.263426 0.16893
1.87041 0.271829 0.174319
1.82038 0.280546 0.179909
1.77036 0.289576 0.1857
1.72034 0.298917 0.19169
1.67032 0.308566 0.197878
1.6203 0.318511 0.204256
1.57028 0.328737 0.210813
1.52026 0.339217 0.217534
1.47024 0.349917 0.224395
1.42022 0.360786 0.231365
1.3702 0.371758 0.238402
1.32018 0.382746 0.245448
1.27016 0.393635 0.252431
1.22014 0.40428 0.259258
1.17012 0.414493 0.265807
1.1201 0.424035 0.271926
1.07008 0.432606 0.277422
1.02006 0.439832 0.282056
0.970039 0.445248 0.285529
0.92002 0.448283 0.287476
0.869999 0.448248 0.287453
0.814129 0.443563 0.284449
0.750662 0.430642 0.276163
0.673092 0.400759 0.256999
0.595523 0.351693 0.225534
0.493663 0.25521 0.163662
0.429804 0.180264 0.1156
0.37339 0.112979 0.0724512
0.3 0.0416089 0.026683
0.2 0.00208698 0.00133834
0.15 7.35338e-05 4.71559e-05
0.15 7.35338e-05 4.71559e-05
0.15 7.35338e-05 4.71559e-05


==> fig/noF03/temperature121.txt <==
0.0169492	-33.2337
0.0338983	-32.2499
0.0508475	-31.3506
0.0677966	-30.5485
0.0847458	-29.8093
0.101695	-29.1236
0.118644	-28.4851
0.135593	-27.8887
0.152542	-27.331
0.169492	-26.8092
0.186441	-26.321
0.20339	-25.8647
0.220339	-25.4558
0.237288	-25.0763
0.254237	-24.7086
0.271186	-24.4015
0.288136	-24.0881
0.305085	-23.7854
0.322034	-23.5288
0.338983	-23.2997
0.355932	-23.1005
0.372881	-22.9312
0.389831	-22.801
0.40678	-22.7727
0.423729	-22.7108
0.440678	-22.6738
0.457627	-22.6734
0.474576	-22.7147
0.491525	-22.8475
0.508475	-16.8777
0.525424	-16.1524
0.542373	-15.5304
0.559322	-14.9625
0.576271	-14.456
0.59322	-13.9895
0.610169	-13.5577
0.627119	-13.1571
0.644068	-12.7846
0.661017	-12.4381
0.677966	-12.1157
0.694915	-11.816
0.711864	-11.5376
0.728814	-11.2793
0.745763	-11.0401
0.762712	-10.8185
0.779661	-10.6141
0.79661	-10.4243
0.813559	-10.2289
0.830508	-10.0743
0.847458	-9.94084
0.864407	-9.82608
0.881356	-9.73015
0.898305	-9.65216
0.915254	-9.59213
0.932203	-9.55046
0.949153	-9.4751
0.966102	-9.51015
0.983051	-9.52112


==> fig/none/gnuplotI.txt <==
0.0169492  -0.98  7.91327
0.0338983  -0.98  7.69875
0.0508475  -0.98  7.50142
0.0677966  -0.98  7.28362
0.0847458  -0.98  7.06362
0.101695  -0.98  6.99412
0.118644  -0.98  6.89712
0.135593  -0.98  6.40165
0.152542  -0.98  6.18321
0.169492  -0.98  5.96674
0.186441  -0.98  5.75264
0.20339  -0.98  5.54121
0.220339  -0.98  5.33133
0.237288  -0.98  5.12551
0.254237  -0.98  4.92402
0.271186  -0.98  4.72367
0.288136  -0.98  4.52912
0.305085  -0.98  4.33927
0.322034  -0.98  4.15216
0.338983  -0.98  3.9691
0.355932  -0.98  3.79004
0.372881  -0.98  3.61514
0.389831  -0.98  3.44423
0.40678  -0.98  3.27746
0.423729  -0.98  3.11477
0.440678  -0.98  2.95634
0.457627  -0.98  2.80183
0.474576  -0.98  2.65293
0.491525  -0.98  2.50761
0.508475  -0.98  2.36582
0.525424  -0.98  2.22627
0.542373  -0.98  2.08979
0.559322  -0.98  1.96183
0.576271  -0.98  1.83801
0.59322  -0.98  1.7183
0.610169  -0.98  1.72662
0.627119  -0.98  1.61033
0.644068  -0.98  1.4981
0.661017  -0.98  1.38996
0.677966  -0.98  1.28589
0.694915  -0.98  1.18583
0.711864  -0.98  1.08976
0.728814  -0.98  0.997586
0.745763  -0.98  0.909402
0.762712  -0.98  0.825105
0.779661  -0.98  0.744657
0.79661  -0.98  0.668019
0.813559  -0.98  0.595154
0.830508  -0.98  0.525992
0.847458  -0.98  0.460552
0.864407  -0.98  0.398765
0.881356  -0.98  0.340587
0.898305  -0.98  0.285978
0.915254  -0.98  0.234895
0.932203  -0.98  0.187312
0.949153  -0.98  0.143153
0.966102  -0.98  0.102368
0.983051  -0.98  0.0649523
1  -0.98  0.0308445

0.0169492  -0.93  7.81444
0.0338983  -0.93  7.60576
0.0508475  -0.93  7.41375
0.0677966  -0.93  7.20116
0.0847458  -0.93  6.98609
0.101695  -0.93  6.92092
0.118644  -0.93  6.8266
0.135593  -0.93  6.33746
0.152542  -0.93  6.12303
0.169492  -0.93  5.91036
0.186441  -0.93  5.69985
0.20339  -0.93  5.49184
0.220339  -0.93  5.28517
0.237288  -0.93  5.0824
0.254237  -0.93  4.8838
0.271186  -0.93  4.68615
0.288136  -0.93  4.49418
0.305085  -0.93  4.30677
0.322034  -0.93  4.12194
0.338983  -0.93  3.94104
0.355932  -0.93  3.764
0.372881  -0.93  3.591
0.389831  -0.93  3.42189
0.40678  -0.93  3.25679
0.423729  -0.93  3.09567
0.440678  -0.93  2.93872
0.457627  -0.93  2.78559
0.474576  -0.93  2.63799
0.491525  -0.93  2.49388
0.508475  -0.93  2.35321
0.525424  -0.93  2.21469
0.542373  -0.93  2.0792
0.559322  -0.93  1.95216
0.576271  -0.93  1.82918
0.59322  -0.93  1.71027
0.610169  -0.93  1.71899
0.627119  -0.93  1.60341
0.644068  -0.93  1.49182
0.661017  -0.93  1.38427
0.677966  -0.93  1.28076
0.694915  -0.93  1.18121
0.711864  -0.93  1.08561
0.728814  -0.93  0.993865
0.745763  -0.93  0.90608
0.762712  -0.93  0.82215
0.779661  -0.93  0.74204
0.79661  -0.93  0.665714
0.813559  -0.93  0.593134
0.830508  -0.93  0.524232
0.847458  -0.93  0.459033
0.864407  -0.93  0.397466
0.881356  -0.93  0.33949
0.898305  -0.93  0.285066
0.915254  -0.93  0.234153
0.932203  -0.93  0.186726
0.949153  -0.93  0.142708
0.966102  -0.93  0.102051
0.983051  -0.93  0.0647517
1  -0.93  0.0307495

0.0169492  -0.88  7.70962
0.0338983  -0.88  7.50702
0.0508475  -0.88  7.32055
0.0677966  -0.88  7.11341
0.0847458  -0.88  6.90353
0.101695  -0.88  6.84298
0.118644  -0.88  6.75153
0.135593  -0.88  6.26901
0.152542  -0.88  6.05883
0.169492  -0.88  5.85021
0.186441  -0.88  5.64354
0.20339  -0.88  5.43917
0.220339  -0.88  5.23592
0.237288  -0.88  5.03641
0.254237  -0.88  4.8409
0.271186  -0.88  4.64616
0.288136  -0.88  4.45694
0.305085  -0.88  4.27215
0.322034  -0.88  4.08978
0.338983  -0.88  3.91119
0.355932  -0.88  3.73634
0.372881  -0.88  3.56538
0.389831  -0.88  3.39819
0.40678  -0.88  3.2349
0.423729  -0.88  3.07547
0.440678  -0.88  2.92009
0.457627  -0.88  2.76845
0.474576  -0.88  2.62225
0.491525  -0.88  2.47945
0.508475  -0.88  2.33998
0.525424  -0.88  2.20256
0.542373  -0.88  2.06814
0.559322  -0.88  1.94207
0.576271  -0.88  1.82001
0.59322  -0.88  1.70193
0.610169  -0.88  1.71111
0.627119  -0.88  1.59627
0.644068  -0.88  1.48537
0.661017  -0.88  1.37845
0.677966  -0.88  1.27553
0.694915  -0.88  1.17651
0.711864  -0.88  1.0814
0.728814  -0.88  0.990106
0.745763  -0.88  0.902738
0.762712  -0.88  0.819189
0.779661  -0.88  0.739428
0.79661  -0.88  0.663421
0.813559  -0.88  0.591133
0.830508  -0.88  0.522496
0.847458  -0.88  0.457541
0.864407  -0.88  0.396196
0.881356  -0.88  0.338422
0.898305  -0.88  0.284182
0.915254  -0.88  0.233436
0.932203  -0.88  0.186162
0.949153  -0.88  0.142282
0.966102  -0.88  0.101748
0.983051  -0.88  0.0645609
1  -0.88  0.0306594

0.0169492  -0.83  7.59764
0.0338983  -0.83  7.40141
0.0508475  -0.83  7.22076
0.0677966  -0.83  7.01937
0.0847458  -0.83  6.81499
0.101695  -0.83  6.75937
0.118644  -0.83  6.67104
0.135593  -0.83  6.19548
0.152542  -0.83  5.98986
0.169492  -0.83  5.78556
0.186441  -0.83  5.583
0.20339  -0.83  5.38254
0.220339  -0.83  5.18298
0.237288  -0.83  4.98698
0.254237  -0.83  4.7948
0.271186  -0.83  4.6032
0.288136  -0.83  4.41697
0.305085  -0.83  4.235
0.322034  -0.83  4.05528
0.338983  -0.83  3.8792
0.355932  -0.83  3.7067
0.372881  -0.83  3.53796
0.389831  -0.83  3.37285
0.40678  -0.83  3.21151
0.423729  -0.83  3.05391
0.440678  -0.83  2.90025
0.457627  -0.83  2.75022
0.474576  -0.83  2.60553
0.491525  -0.83  2.46414
0.508475  -0.83  2.32597
0.525424  -0.83  2.18975
0.542373  -0.83  2.05649
0.559322  -0.83  1.93148
0.576271  -0.83  1.81039
0.59322  -0.83  1.69322
0.610169  -0.83  1.7029
0.627119  -0.83  1.58886
0.644068  -0.83  1.47869
0.661017  -0.83  1.37244
0.677966  -0.83  1.27014
0.694915  -0.83  1.17169
0.711864  -0.83  1.07711
0.728814  -0.83  0.986283
0.745763  -0.83  0.899352
0.762712  -0.83  0.816202
0.779661  -0.83  0.736805
0.79661  -0.83  0.661129
0.813559  -0.83  0.589142
0.830508  -0.83  0.520777
0.847458  -0.83  0.45607
0.864407  -0.83  0.394949
0.881356  -0.83  0.337379
0.898305  -0.83  0.283323
0.915254  -0.83  0.232743
0.932203  -0.83  0.185619
0.949153  -0.83  0.141874
0.966102  -0.83  0.101459
0.983051  -0.83  0.0643798
1  -0.83  0.0305743

0.0169492  -0.78  7.4771
0.0338983  -0.78  7.28758
0.0508475  -0.78  7.11309
0.0677966  -0.78  6.91781
0.0847458  -0.78  6.71929
0.101695  -0.78  6.66898
0.118644  -0.78  6.58405
0.135593  -0.78  6.11589
0.152542  -0.78  5.91515
0.169492  -0.78  5.71552
0.186441  -0.78  5.51741
0.20339  -0.78  5.32118
0.220339  -0.78  5.12561
0.237288  -0.78  4.93343
0.254237  -0.78  4.74486
0.271186  -0.78  4.55668
0.288136  -0.78  4.37368
0.305085  -0.78  4.19478
0.322034  -0.78  4.01796
0.338983  -0.78  3.8446
0.355932  -0.78  3.67467
0.372881  -0.78  3.50836
0.389831  -0.78  3.34551
0.40678  -0.78  3.18631
0.423729  -0.78  3.03071
0.440678  -0.78  2.87892
0.457627  -0.78  2.73064
0.474576  -0.78  2.58761
0.491525  -0.78  2.44775
0.508475  -0.78  2.31101
0.525424  -0.78  2.17609
0.542373  -0.78  2.04409
0.559322  -0.78  1.92022
0.576271  -0.78  1.8002
0.59322  -0.78  1.68401
0.610169  -0.78  1.69426
0.627119  -0.78  1.58108
0.644068  -0.78  1.4717
0.661017  -0.78  1.36618
0.677966  -0.78  1.26455
0.694915  -0.78  1.16671
0.711864  -0.78  1.07268
0.728814  -0.78  0.98236
0.745763  -0.78  0.895892
0.762712  -0.78  0.813164
0.779661  -0.78  0.73415
0.79661  -0.78  0.658821
0.813559  -0.78  0.587147
0.830508  -0.78  0.519063
0.847458  -0.78  0.454612
0.864407  -0.78  0.393721
0.881356  -0.78  0.336357
0.898305  -0.78  0.282486
0.915254  -0.78  0.232071
0.932203  -0.78  0.185097
0.949153  -0.78  0.141483
0.966102  -0.78  0.101184
0.983051  -0.78  0.0642084
1  -0.78  0.0304942

0.0169492  -0.73  7.34628
0.0338983  -0.73  7.16389
0.0508475  -0.73  6.99595
0.0677966  -0.73  6.80721
0.0847458  -0.73  6.61499
0.101695  -0.73  6.57046
0.118644  -0.73  6.48924
0.135593  -0.73  6.02898
0.152542  -0.73  5.83356
0.169492  -0.73  5.639
0.186441  -0.73  5.44572
0.20339  -0.73  5.2541
0.220339  -0.73  5.06289
0.237288  -0.73  4.87487
0.254237  -0.73  4.69025
0.271186  -0.73  4.50582
0.288136  -0.73  4.32638
0.305085  -0.73  4.15084
0.322034  -0.73  3.9772
0.338983  -0.73  3.80684
0.355932  -0.73  3.63973
0.372881  -0.73  3.47608
0.389831  -0.73  3.31574
0.40678  -0.73  3.15888
0.423729  -0.73  3.00548
0.440678  -0.73  2.85575
0.457627  -0.73  2.70941
0.474576  -0.73  2.56819
0.491525  -0.73  2.43002
0.508475  -0.73  2.29485
0.525424  -0.73  2.16138
0.542373  -0.73  2.03076
0.559322  -0.73  1.90815
0.576271  -0.73  1.78929
0.59322  -0.73  1.67418
0.610169  -0.73  1.68507
0.627119  -0.73  1.57283
0.644068  -0.73  1.46431
0.661017  -0.73  1.35958
0.677966  -0.73  1.25867
0.694915  -0.73  1.1615
0.711864  -0.73  1.06807
0.728814  -0.73  0.978293
0.745763  -0.73  0.892322
0.762712  -0.73  0.810044
0.779661  -0.73  0.731437
0.79661  -0.73  0.656475
0.813559  -0.73  0.585132
0.830508  -0.73  0.517342
0.847458  -0.73  0.453156
0.864407  -0.73  0.392502
0.881356  -0.73  0.33535
0.898305  -0.73  0.281666
0.915254  -0.73  0.231419
0.932203  -0.73  0.184593
0.949153  -0.73  0.141109
0.966102  -0.73  0.100923
0.983051  -0.73  0.0640465
1  -0.73  0.030419

0.0169492  -0.68  7.20303
0.0338983  -0.68  7.02827
0.0508475  -0.68  6.86737
0.0677966  -0.68  6.6857
0.0847458  -0.68  6.5003
0.101695  -0.68  6.46206
0.118644  -0.68  6.38495
0.135593  -0.68  5.93322
0.152542  -0.68  5.7436
0.169492  -0.68  5.55459
0.186441  -0.68  5.36663
0.20339  -0.68  5.18007
0.220339  -0.68  4.99366
0.237288  -0.68  4.81024
0.254237  -0.68  4.62997
0.271186  -0.68  4.44969
0.288136  -0.68  4.27418
0.305085  -0.68  4.10236
0.322034  -0.68  3.93223
0.338983  -0.68  3.76519
0.355932  -0.68  3.60122
0.372881  -0.68  3.44051
0.389831  -0.68  3.28295
0.40678  -0.68  3.1287
0.423729  -0.68  2.97774
0.440678  -0.68  2.83031
0.457627  -0.68  2.68612
0.474576  -0.68  2.54692
0.491525  -0.68  2.41062
0.508475  -0.68  2.27719
0.525424  -0.68  2.14534
0.542373  -0.68  2.01626
0.559322  -0.68  1.89504
0.576271  -0.68  1.77747
0.59322  -0.68  1.66355
0.610169  -0.68  1.67517
0.627119  -0.68  1.56397
0.644068  -0.68  1.4564
0.661017  -0.68  1.35254
0.677966  -0.68  1.25243
0.694915  -0.68  1.15598
0.711864  -0.68  1.06321
0.728814  -0.68  0.974023
0.745763  -0.68  0.888593
0.762712  -0.68  0.806803
0.779661  -0.68  0.728634
0.79661  -0.68  0.654066
0.813559  -0.68  0.583075
0.830508  -0.68  0.515596
0.847458  -0.68  0.451689
0.864407  -0.68  0.391283
0.881356  -0.68  0.33435
0.898305  -0.68  0.28086
0.915254  -0.68  0.230781
0.932203  -0.68  0.184105
0.949153  -0.68  0.14075
0.966102  -0.68  0.100674
0.983051  -0.68  0.0638939
1  -0.68  0.0303489

0.0169492  -0.63  7.04465
0.0338983  -0.63  6.87813
0.0508475  -0.63  6.72485
0.0677966  -0.63  6.55087
0.0847458  -0.63  6.37292
0.101695  -0.63  6.34164
0.118644  -0.63  6.26907
0.135593  -0.63  5.82663
0.152542  -0.63  5.64342
0.169492  -0.63  5.46055
0.186441  -0.63  5.27846
0.20339  -0.63  5.09751
0.220339  -0.63  4.91644
0.237288  -0.63  4.73813
0.254237  -0.63  4.56271
0.271186  -0.63  4.38705
0.288136  -0.63  4.21592
0.305085  -0.63  4.04825
0.322034  -0.63  3.88205
0.338983  -0.63  3.71873
0.355932  -0.63  3.55827
0.372881  -0.63  3.40087
0.389831  -0.63  3.24642
0.40678  -0.63  3.09509
0.423729  -0.63  2.94688
0.440678  -0.63  2.80202
0.457627  -0.63  2.66025
0.474576  -0.63  2.52332
0.491525  -0.63  2.38913
0.508475  -0.63  2.25765
0.525424  -0.63  2.12762
0.542373  -0.63  2.00026
0.559322  -0.63  1.88061
0.576271  -0.63  1.76449
0.59322  -0.63  1.6519
0.610169  -0.63  1.66435
0.627119  -0.63  1.55433
0.644068  -0.63  1.44781
0.661017  -0.63  1.34493
0.677966  -0.63  1.2457
0.694915  -0.63  1.15005
0.711864  -0.63  1.05801
0.728814  -0.63  0.969477
0.745763  -0.63  0.884641
0.762712  -0.63  0.803386
0.779661  -0.63  0.725697
0.79661  -0.63  0.651557
0.813559  -0.63  0.580947
0.830508  -0.63  0.513803
0.847458  -0.63  0.450195
0.864407  -0.63  0.390052
0.881356  -0.63  0.333348
0.898305  -0.63  0.280059
0.915254  -0.63  0.230154
0.932203  -0.63  0.183631
0.949153  -0.63  0.140405
0.966102  -0.63  0.100437
0.983051  -0.63  0.0637504
1  -0.63  0.0302837

0.0169492  -0.58  6.8677
0.0338983  -0.58  6.71016
0.0508475  -0.58  6.5652
0.0677966  -0.58  6.39968
0.0847458  -0.58  6.22994
0.101695  -0.58  6.20638
0.118644  -0.58  6.13889
0.135593  -0.58  5.70669
0.152542  -0.58  5.53061
0.169492  -0.58  5.35459
0.186441  -0.58  5.17907
0.20339  -0.58  5.0044
0.220339  -0.58  4.82931
0.237288  -0.58  4.65673
0.254237  -0.58  4.48677
0.271186  -0.58  4.31631
0.288136  -0.58  4.15012
0.305085  -0.58  3.98713
0.322034  -0.58  3.82538
0.338983  -0.58  3.66626
0.355932  -0.58  3.50976
0.372881  -0.58  3.35611
0.389831  -0.58  3.20518
0.40678  -0.58  3.05718
0.423729  -0.58  2.91208
0.440678  -0.58  2.77014
0.457627  -0.58  2.63112
0.474576  -0.58  2.49676
0.491525  -0.58  2.36496
0.508475  -0.58  2.23572
0.525424  -0.58  2.10775
0.542373  -0.58  1.98236
0.559322  -0.58  1.86449
0.576271  -0.58  1.75
0.59322  -0.58  1.63893
0.610169  -0.58  1.65236
0.627119  -0.58  1.54365
0.644068  -0.58  1.43834
0.661017  -0.58  1.33654
0.677966  -0.58  1.23832
0.694915  -0.58  1.14357
0.711864  -0.58  1.05236
0.728814  -0.58  0.964554
0.745763  -0.58  0.880384
0.762712  -0.58  0.799726
0.779661  -0.58  0.722569
0.79661  -0.58  0.648902
0.813559  -0.58  0.578711
0.830508  -0.58  0.511932
0.847458  -0.58  0.448649
0.864407  -0.58  0.388789
0.881356  -0.58  0.332332
0.898305  -0.58  0.279254
0.915254  -0.58  0.229532
0.932203  -0.58  0.183166
0.949153  -0.58  0.140072
0.966102  -0.58  0.100211
0.983051  -0.58  0.0636157
1  -0.58  0.0302235

0.0169492  -0.53  6.66775
0.0338983  -0.53  6.52009
0.0508475  -0.53  6.38431
0.0677966  -0.53  6.22816
0.0847458  -0.53  6.06756
0.101695  -0.53  6.05267
0.118644  -0.53  5.99089
0.135593  -0.53  5.57009
0.152542  -0.53  5.40203
0.169492  -0.53  5.23372
0.186441  -0.53  5.06561
0.20339  -0.53  4.89805
0.220339  -0.53  4.72974
0.237288  -0.53  4.56367
0.254237  -0.53  4.39989
0.271186  -0.53  4.23538
0.288136  -0.53  4.07481
0.305085  -0.53  3.91716
0.322034  -0.53  3.76048
0.338983  -0.53  3.60616
0.355932  -0.53  3.45421
0.372881  -0.53  3.30485
0.389831  -0.53  3.15797
0.40678  -0.53  3.01377
0.423729  -0.53  2.87225
0.440678  -0.53  2.73366
0.457627  -0.53  2.59781
0.474576  -0.53  2.46641
0.491525  -0.53  2.33737
0.508475  -0.53  2.21069
0.525424  -0.53  2.08512
0.542373  -0.53  1.96198
0.559322  -0.53  1.84616
0.576271  -0.53  1.73357
0.59322  -0.53  1.62424
0.610169  -0.53  1.63881
0.627119  -0.53  1.53162
0.644068  -0.53  1.42769
0.661017  -0.53  1.32715
0.677966  -0.53  1.23008
0.694915  -0.53  1.13637
0.711864  -0.53  1.04608
0.728814  -0.53  0.959118
0.745763  -0.53  0.875706
0.762712  -0.53  0.795724
0.779661  -0.53  0.719169
0.79661  -0.53  0.646036
0.813559  -0.53  0.576315
0.830508  -0.53  0.509944
0.847458  -0.53  0.44702
0.864407  -0.53  0.387472
0.881356  -0.53  0.331283
0.898305  -0.53  0.278434
0.915254  -0.53  0.228907
0.932203  -0.53  0.182706
0.949153  -0.53  0.139748
0.966102  -0.53  0.099995
0.983051  -0.53  0.0634894
1  -0.53  0.0301682

0.0169492  -0.48  6.43896
0.0338983  -0.48  6.30227
0.0508475  -0.48  6.17671
0.0677966  -0.48  6.03106
0.0847458  -0.48  5.88074
0.101695  -0.48  5.87566
0.118644  -0.48  5.82034
0.135593  -0.48  5.41242
0.152542  -0.48  5.25346
0.169492  -0.48  5.09395
0.186441  -0.48  4.93429
0.20339  -0.48  4.77486
0.220339  -0.48  4.61432
0.237288  -0.48  4.45572
0.254237  -0.48  4.29905
0.271186  -0.48  4.14138
0.288136  -0.48  3.9873
0.305085  -0.48  3.83581
0.322034  -0.48  3.68499
0.338983  -0.48  3.53624
0.355932  -0.48  3.38956
0.372881  -0.48  3.24518
0.389831  -0.48  3.103
0.40678  -0.48  2.96323
0.423729  -0.48  2.82589
0.440678  -0.48  2.69121
0.457627  -0.48  2.55906
0.474576  -0.48  2.43111
0.491525  -0.48  2.30529
0.508475  -0.48  2.18162
0.525424  -0.48  2.05886
0.542373  -0.48  1.93835
0.559322  -0.48  1.82493
0.576271  -0.48  1.71455
0.59322  -0.48  1.60726
0.610169  -0.48  1.62319
0.627119  -0.48  1.51778
0.644068  -0.48  1.41546
0.661017  -0.48  1.3164
0.677966  -0.48  1.22066
0.694915  -0.48  1.12816
0.711864  -0.48  1.03897
0.728814  -0.48  0.952977
0.745763  -0.48  0.870445
0.762712  -0.48  0.791247
0.779661  -0.48  0.715388
0.79661  -0.48  0.642868
0.813559  -0.48  0.573686
0.830508  -0.48  0.507779
0.847458  -0.48  0.445263
0.864407  -0.48  0.386066
0.881356  -0.48  0.330176
0.898305  -0.48  0.277581
0.915254  -0.48  0.228265
0.932203  -0.48  0.182243
0.949153  -0.48  0.139428
0.966102  -0.48  0.0997866
0.983051  -0.48  0.0633708
1  -0.48  0.030118

0.0169492  -0.43  6.17357
0.0338983  -0.43  6.04918
0.0508475  -0.43  5.9351
0.0677966  -0.43  5.80133
0.0847458  -0.43  5.66268
0.101695  -0.43  5.66881
0.118644  -0.43  5.62088
0.135593  -0.43  5.22767
0.152542  -0.43  5.07918
0.169492  -0.43  4.92979
0.186441  -0.43  4.7799
0.20339  -0.43  4.62988
0.220339  -0.43  4.47834
0.237288  -0.43  4.32844
0.254237  -0.43  4.18005
0.271186  -0.43  4.03036
0.288136  -0.43  3.88387
0.305085  -0.43  3.73959
0.322034  -0.43  3.59566
0.338983  -0.43  3.45344
0.355932  -0.43  3.31296
0.372881  -0.43  3.17445
0.389831  -0.43  3.03782
0.40678  -0.43  2.90329
0.423729  -0.43  2.77088
0.440678  -0.43  2.64084
0.457627  -0.43  2.51308
0.474576  -0.43  2.38923
0.491525  -0.43  2.26723
0.508475  -0.43  2.14713
0.525424  -0.43  2.02772
0.542373  -0.43  1.91036
0.559322  -0.43  1.79979
0.576271  -0.43  1.69206
0.59322  -0.43  1.5872
0.610169  -0.43  1.60477
0.627119  -0.43  1.50148
0.644068  -0.43  1.40109
0.661017  -0.43  1.30378
0.677966  -0.43  1.20964
0.694915  -0.43  1.11859
0.711864  -0.43  1.0307
0.728814  -0.43  0.945856
0.745763  -0.43  0.864368
0.762712  -0.43  0.786099
0.779661  -0.43  0.711062
0.79661  -0.43  0.639267
0.813559  -0.43  0.570718
0.830508  -0.43  0.505355
0.847458  -0.43  0.443313
0.864407  -0.43  0.384521
0.881356  -0.43  0.328975
0.898305  -0.43  0.276668
0.915254  -0.43  0.227591
0.932203  -0.43  0.181767
0.949153  -0.43  0.139107
0.966102  -0.43  0.0995829
0.983051  -0.43  0.0632591
1  -0.43  0.0300727

0.0169492  -0.38  5.86099
0.0338983  -0.38  5.75052
0.0508475  -0.38  5.64947
0.0677966  -0.38  5.52926
0.0847458  -0.38  5.40399
0.101695  -0.38  5.4231
0.118644  -0.38  5.38364
0.135593  -0.38  5.00747
0.152542  -0.38  4.87117
0.169492  -0.38  4.73358
0.186441  -0.38  4.59512
0.20339  -0.38  4.45613
0.220339  -0.38  4.31518
0.237288  -0.38  4.17552
0.254237  -0.38  4.03691
0.271186  -0.38  3.89669
0.288136  -0.38  3.75919
0.305085  -0.38  3.62349
0.322034  -0.38  3.48776
0.338983  -0.38  3.35335
0.355932  -0.38  3.22029
0.372881  -0.38  3.08881
0.389831  -0.38  2.95885
0.40678  -0.38  2.83061
0.423729  -0.38  2.70414
0.440678  -0.38  2.5797
0.457627  -0.38  2.45724
0.474576  -0.38  2.33835
0.491525  -0.38  2.22099
0.508475  -0.38  2.10523
0.525424  -0.38  1.9899
0.542373  -0.38  1.87636
0.559322  -0.38  1.76927
0.576271  -0.38  1.66475
0.59322  -0.38  1.56286
0.610169  -0.38  1.58246
0.627119  -0.38  1.48175
0.644068  -0.38  1.38371
0.661017  -0.38  1.28855
0.677966  -0.38  1.19637
0.694915  -0.38  1.10708
0.711864  -0.38  1.02077
0.728814  -0.38  0.937338
0.745763  -0.38  0.857124
0.762712  -0.38  0.779987
0.779661  -0.38  0.705951
0.79661  -0.38  0.635033
0.813559  -0.38  0.56725
0.830508  -0.38  0.502542
0.847458  -0.38  0.44107
0.864407  -0.38  0.382764
0.881356  -0.38  0.327625
0.898305  -0.38  0.275657
0.915254  -0.38  0.226857
0.932203  -0.38  0.181261
0.949153  -0.38  0.138777
0.966102  -0.38  0.0993798
0.983051  -0.38  0.0631529
1  -0.38  0.0300324

0.0169492  -0.33  5.48659
0.0338983  -0.33  5.39198
0.0508475  -0.33  5.30581
0.0677966  -0.33  5.20123
0.0847458  -0.33  5.09146
0.101695  -0.33  5.12569
0.118644  -0.33  5.09601
0.135593  -0.33  4.7399
0.152542  -0.33  4.61792
0.169492  -0.33  4.49429
0.186441  -0.33  4.36936
0.20339  -0.33  4.24348
0.220339  -0.33  4.11517
0.237288  -0.33  3.98776
0.254237  -0.33  3.86089
0.271186  -0.33  3.73205
0.288136  -0.33  3.60542
0.305085  -0.33  3.48008
0.322034  -0.33  3.35431
0.338983  -0.33  3.22939
0.355932  -0.33  3.10537
0.372881  -0.33  2.98248
0.389831  -0.33  2.86068
0.40678  -0.33  2.74018
0.423729  -0.33  2.62102
0.440678  -0.33  2.50347
0.457627  -0.33  2.38757
0.474576  -0.33  2.27481
0.491525  -0.33  2.1632
0.508475  -0.33  2.05283
0.525424  -0.33  1.94259
0.542373  -0.33  1.83382
0.559322  -0.33  1.73107
0.576271  -0.33  1.63057
0.59322  -0.33  1.5324
0.610169  -0.33  1.55455
0.627119  -0.33  1.45709
0.644068  -0.33  1.36201
0.661017  -0.33  1.26953
0.677966  -0.33  1.17982
0.694915  -0.33  1.09274
0.711864  -0.33  1.00844
0.728814  -0.33  0.926771
0.745763  -0.33  0.84816
0.762712  -0.33  0.772447
0.779661  -0.33  0.699667
0.79661  -0.33  0.629852
0.813559  -0.33  0.563029
0.830508  -0.33  0.49914
0.847458  -0.33  0.438378
0.864407  -0.33  0.380673
0.881356  -0.33  0.326038
0.898305  -0.33  0.274486
0.915254  -0.33  0.226023
0.932203  -0.33  0.1807
0.949153  -0.33  0.138422
0.966102  -0.33  0.0991702
0.983051  -0.33  0.0630501
1  -0.33  0.029997

0.0169492  -0.28  5.0298
0.0338983  -0.28  4.95331
0.0508475  -0.28  4.88419
0.0677966  -0.28  4.79772
0.0847458  -0.28  4.70601
0.101695  -0.28  4.75801
0.118644  -0.28  4.73959
0.135593  -0.28  4.4074
0.152542  -0.28  4.30247
0.169492  -0.28  4.1955
0.186441  -0.28  4.08683
0.20339  -0.28  3.97676
0.220339  -0.28  3.86373
0.237288  -0.28  3.75121
0.254237  -0.28  3.63864
0.271186  -0.28  3.52376
0.288136  -0.28  3.41047
0.305085  -0.28  3.29792
0.322034  -0.28  3.18445
0.338983  -0.28  3.07131
0.355932  -0.28  2.95856
0.372881  -0.28  2.84641
0.389831  -0.28  2.73484
0.40678  -0.28  2.62405
0.423729  -0.28  2.51411
0.440678  -0.28  2.40529
0.457627  -0.28  2.29771
0.474576  -0.28  2.19275
0.491525  -0.28  2.08846
0.508475  -0.28  1.98499
0.525424  -0.28  1.88128
0.542373  -0.28  1.77863
0.559322  -0.28  1.68146
0.576271  -0.28  1.58615
0.59322  -0.28  1.49278
0.610169  -0.28  1.51825
0.627119  -0.28  1.42501
0.644068  -0.28  1.33376
0.661017  -0.28  1.2448
0.677966  -0.28  1.15829
0.694915  -0.28  1.07411
0.711864  -0.28  0.992414
0.728814  -0.28  0.913063
0.745763  -0.28  0.836549
0.762712  -0.28  0.762701
0.779661  -0.28  0.691567
0.79661  -0.28  0.623194
0.813559  -0.28  0.557627
0.830508  -0.28  0.494806
0.847458  -0.28  0.434971
0.864407  -0.28  0.378048
0.881356  -0.28  0.324065
0.898305  -0.28  0.273047
0.915254  -0.28  0.225015
0.932203  -0.28  0.180038
0.949153  -0.28  0.138018
0.966102  -0.28  0.0989422
0.983051  -0.28  0.062947
1  -0.28  0.0299667

0.0169492  -0.23  4.46151
0.0338983  -0.23  4.40557
0.0508475  -0.23  4.35584
0.0677966  -0.23  4.29026
0.0847458  -0.23  4.21958
0.101695  -0.23  4.29247
0.118644  -0.23  4.28686
0.135593  -0.23  3.98354
0.152542  -0.23  3.89903
0.169492  -0.23  3.81213
0.186441  -0.23  3.72315
0.20339  -0.23  3.63235
0.220339  -0.23  3.53803
0.237288  -0.23  3.44387
0.254237  -0.23  3.34901
0.271186  -0.23  3.25153
0.288136  -0.23  3.15494
0.305085  -0.23  3.05846
0.322034  -0.23  2.96055
0.338983  -0.23  2.86238
0.355932  -0.23  2.76399
0.372881  -0.23  2.66561
0.389831  -0.23  2.5672
0.40678  -0.23  2.46898
0.423729  -0.23  2.371
0.440678  -0.23  2.27354
0.457627  -0.23  2.17685
0.474576  -0.23  2.08213
0.491525  -0.23  1.98752
0.508475  -0.23  1.89317
0.525424  -0.23  1.79814
0.542373  -0.23  1.70365
0.559322  -0.23  1.61396
0.576271  -0.23  1.52561
0.59322  -0.23  1.43871
0.610169  -0.23  1.46866
0.627119  -0.23  1.38113
0.644068  -0.23  1.29509
0.661017  -0.23  1.2109
0.677966  -0.23  1.12876
0.694915  -0.23  1.04853
0.711864  -0.23  0.970422
0.728814  -0.23  0.894247
0.745763  -0.23  0.820619
0.762712  -0.23  0.749338
0.779661  -0.23  0.680474
0.79661  -0.23  0.614094
0.813559  -0.23  0.550261
0.830508  -0.23  0.488915
0.847458  -0.23  0.430359
0.864407  -0.23  0.374514
0.881356  -0.23  0.321429
0.898305  -0.23  0.271146
0.915254  -0.23  0.223702
0.932203  -0.23  0.179195
0.949153  -0.23  0.137519
0.966102  -0.23  0.0986735
0.983051  -0.23  0.0628367
1  -0.23  0.0299413

0.0169492  -0.18  3.74163
0.0338983  -0.18  3.70819
0.0508475  -0.18  3.67978
0.0677966  -0.18  3.63772
0.0847458  -0.18  3.59099
0.101695  -0.18  3.68801
0.118644  -0.18  3.69627
0.135593  -0.18  3.42787
0.152542  -0.18  3.36761
0.169492  -0.18  3.3048
0.186441  -0.18  3.23966
0.20339  -0.18  3.17238
0.220339  -0.18  3.10107
0.237288  -0.18  3.0297
0.254237  -0.18  2.95697
0.271186  -0.18  2.88144
0.288136  -0.18  2.80605
0.305085  -0.18  2.73013
0.322034  -0.18  2.65228
0.338983  -0.18  2.57353
0.355932  -0.18  2.49391
0.372881  -0.18  2.41363
0.389831  -0.18  2.33265
0.40678  -0.18  2.25116
0.423729  -0.18  2.16923
0.440678  -0.18  2.08711
0.457627  -0.18  2.00522
0.474576  -0.18  1.9245
0.491525  -0.18  1.84316
0.508475  -0.18  1.76142
0.525424  -0.18  1.67847
0.542373  -0.18  1.59539
0.559322  -0.18  1.5162
0.576271  -0.18  1.43767
0.59322  -0.18  1.35994
0.610169  -0.18  1.39623
0.627119  -0.18  1.31688
0.644068  -0.18  1.23833
0.661017  -0.18  1.16104
0.677966  -0.18  1.08525
0.694915  -0.18  1.01078
0.711864  -0.18  0.937901
0.728814  -0.18  0.866384
0.745763  -0.18  0.797002
0.762712  -0.18  0.729511
0.779661  -0.18  0.664008
0.79661  -0.18  0.600585
0.813559  -0.18  0.539332
0.830508  -0.18  0.480185
0.847458  -0.18  0.423538
0.864407  -0.18  0.369306
0.881356  -0.18  0.317562
0.898305  -0.18  0.268375
0.915254  -0.18  0.221807
0.932203  -0.18  0.177998
0.949153  -0.18  0.136829
0.966102  -0.18  0.0983177
0.983051  -0.18  0.0627047
1  -0.18  0.0299209

0.0169492  -0.13  2.82274
0.0338983  -0.13  2.81134
0.0508475  -0.13  2.80382
0.0677966  -0.13  2.7859
0.0847458  -0.13  2.76435
0.101695  -0.13  2.88729
0.118644  -0.13  2.90821
0.135593  -0.13  2.68085
0.152542  -0.13  2.64799
0.169492  -0.13  2.61281
0.186441  -0.13  2.57541
0.20339  -0.13  2.53591
0.220339  -0.13  2.49207
0.237288  -0.13  2.44838
0.254237  -0.13  2.40282
0.271186  -0.13  2.35468
0.288136  -0.13  2.30606
0.305085  -0.13  2.25638
0.322034  -0.13  2.20446
0.338983  -0.13  2.15111
0.355932  -0.13  2.09634
0.372881  -0.13  2.04027
0.389831  -0.13  1.98287
0.40678  -0.13  1.92428
0.423729  -0.13  1.86451
0.440678  -0.13  1.80379
0.457627  -0.13  1.74281
0.474576  -0.13  1.68205
0.491525  -0.13  1.61982
0.508475  -0.13  1.55641
0.525424  -0.13  1.49121
0.542373  -0.13  1.42506
0.559322  -0.13  1.36155
0.576271  -0.13  1.29783
0.59322  -0.13  1.23403
0.610169  -0.13  1.27992
0.627119  -0.13  1.21321
0.644068  -0.13  1.14632
0.661017  -0.13  1.07984
0.677966  -0.13  1.01408
0.694915  -0.13  0.948787
0.711864  -0.13  0.884285
0.728814  -0.13  0.820273
0.745763  -0.13  0.757784
0.762712  -0.13  0.696483
0.779661  -0.13  0.636499
0.79661  -0.13  0.57796
0.813559  -0.13  0.520991
0.830508  -0.13  0.465509
0.847458  -0.13  0.412061
0.864407  -0.13  0.36054
0.881356  -0.13  0.311061
0.898305  -0.13  0.263728
0.915254  -0.13  0.218646
0.932203  -0.13  0.176019
0.949153  -0.13  0.13571
0.966102  -0.13  0.0977575
0.983051  -0.13  0.0625144
1  -0.13  0.0299055

0.0169492  -0.08  1.69111
0.0338983  -0.08  1.69389
0.0508475  -0.08  1.69947
0.0677966  -0.08  1.69917
0.0847458  -0.08  1.69703
0.101695  -0.08  1.84108
0.118644  -0.08  1.86602
0.135593  -0.08  1.68077
0.152542  -0.08  1.67271
0.169492  -0.08  1.66336
0.186441  -0.08  1.65273
0.20339  -0.08  1.64084
0.220339  -0.08  1.62476
0.237288  -0.08  1.61018
0.254237  -0.08  1.59375
0.271186  -0.08  1.57603
0.288136  -0.08  1.55779
0.305085  -0.08  1.5386
0.322034  -0.08  1.51758
0.338983  -0.08  1.4952
0.355932  -0.08  1.47142
0.372881  -0.08  1.44625
0.389831  -0.08  1.41959
0.40678  -0.08  1.39148
0.423729  -0.08  1.36188
0.440678  -0.08  1.33087
0.457627  -0.08  1.29965
0.474576  -0.08  1.26781
0.491525  -0.08  1.23383
0.508475  -0.08  1.19804
0.525424  -0.08  1.1602
0.542373  -0.08  1.12063
0.559322  -0.08  1.08213
0.576271  -0.08  1.04247
0.59322  -0.08  1.0017
0.610169  -0.08  1.06308
0.627119  -0.08  1.01802
0.644068  -0.08  0.971368
0.661017  -0.08  0.923946
0.677966  -0.08  0.876177
0.694915  -0.08  0.827538
0.711864  -0.08  0.778487
0.728814  -0.08  0.728486
0.745763  -0.08  0.679063
0.762712  -0.08  0.629652
0.779661  -0.08  0.580406
0.79661  -0.08  0.531486
0.813559  -0.08  0.483053
0.830508  -0.08  0.43495
0.847458  -0.08  0.38802
0.864407  -0.08  0.342082
0.881356  -0.08  0.297306
0.898305  -0.08  0.253864
0.915254  -0.08  0.211921
0.932203  -0.08  0.171812
0.949153  -0.08  0.133341
0.966102  -0.08  0.0965904
0.983051  -0.08  0.0621393
1  -0.08  0.029895

0.0169492  -0.03  0.526171
0.0338983  -0.03  0.527735
0.0508475  -0.03  0.530336
0.0677966  -0.03  0.531292
0.0847458  -0.03  0.531869
0.101695  -0.03  0.680336
0.118644  -0.03  0.689904
0.135593  -0.03  0.531968
0.152542  -0.03  0.531645
0.169492  -0.03  0.531187
0.186441  -0.03  0.530615
0.20339  -0.03  0.52994
0.220339  -0.03  0.524813
0.237288  -0.03  0.523991
0.254237  -0.03  0.521007
0.271186  -0.03  0.519879
0.288136  -0.03  0.518909
0.305085  -0.03  0.517947
0.322034  -0.03  0.516684
0.338983  -0.03  0.515263
0.355932  -0.03  0.513636
0.372881  -0.03  0.511779
0.389831  -0.03  0.509613
0.40678  -0.03  0.507102
0.423729  -0.03  0.50417
0.440678  -0.03  0.50078
0.457627  -0.03  0.499503
0.474576  -0.03  0.497985
0.491525  -0.03  0.495213
0.508475  -0.03  0.4915
0.525424  -0.03  0.488069
0.542373  -0.03  0.483884
0.559322  -0.03  0.480065
0.576271  -0.03  0.475563
0.59322  -0.03  0.470295
0.610169  -0.03  0.552133
0.627119  -0.03  0.54441
0.644068  -0.03  0.534084
0.661017  -0.03  0.522639
0.677966  -0.03  0.51075
0.694915  -0.03  0.49677
0.711864  -0.03  0.481432
0.728814  -0.03  0.463267
0.745763  -0.03  0.445116
0.762712  -0.03  0.425465
0.779661  -0.03  0.4043
0.79661  -0.03  0.381629
0.813559  -0.03  0.357482
0.830508  -0.03  0.331161
0.847458  -0.03  0.304314
0.864407  -0.03  0.276246
0.881356  -0.03  0.247098
0.898305  -0.03  0.217044
0.915254  -0.03  0.186284
0.932203  -0.03  0.155409
0.949153  -0.03  0.123925
0.966102  -0.03  0.0919073
0.983051  -0.03  0.060642
1  -0.03  0.0298895

0.0169492  0.02  63.0309
0.0338983  0.02  40.0044
0.0508475  0.02  28.8843
0.0677966  0.02  19.3451
0.0847458  0.02  13.0608
0.101695  0.02  8.89573
0.118644  0.02  6.12567
0.135593  0.02  4.26191
0.152542  0.02  3.01034
0.169492  0.02  2.30064
0.186441  0.02  1.71789
0.20339  0.02  1.31617
0.220339  0.02  1.03748
0.237288  0.02  0.8436
0.254237  0.02  0.724707
0.271186  0.02  0.629876
0.288136  0.02  0.555239
0.305085  0.02  0.504401
0.322034  0.02  0.467157
0.338983  0.02  0.439505
0.355932  0.02  0.41858
0.372881  0.02  0.402413
0.389831  0.02  0.389601
0.40678  0.02  0.379187
0.423729  0.02  0.370481
0.440678  0.02  0.363021
0.457627  0.02  0.356393
0.474576  0.02  0.350623
0.491525  0.02  0.34525
0.508475  0.02  0.340896
0.525424  0.02  0.335442
0.542373  0.02  0.330295
0.559322  0.02  0.32367
0.576271  0.02  0.243562
0.59322  0.02  0.241685
0.610169  0.02  0.247172
0.627119  0.02  0.245409
0.644068  0.02  0.243647
0.661017  0.02  0.241877
0.677966  0.02  0.241178
0.694915  0.02  0.239314
0.711864  0.02  0.235535
0.728814  0.02  0.233693
0.745763  0.02  0.231812
0.762712  0.02  0.229886
0.779661  0.02  0.229183
0.79661  0.02  0.227079
0.813559  0.02  0.226212
0.830508  0.02  0.223914
0.847458  0.02  0.221542
0.864407  0.02  0.221208
0.881356  0.02  0.218026
0.898305  0.02  0.215298
0.915254  0.02  0.213132
0.932203  0.02  0.210131
0.949153  0.02  0.206995
0.966102  0.02  0.203707
0.983051  0.02  0.200704
1  0.02  0.197035

0.0169492  0.07  1073.31
0.0338983  0.07  942.009
0.0508475  0.07  857.623
0.0677966  0.07  763.814
0.0847458  0.07  681.377
0.101695  0.07  608.783
0.118644  0.07  544.783
0.135593  0.07  488.249
0.152542  0.07  438.274
0.169492  0.07  394.166
0.186441  0.07  354.937
0.20339  0.07  320.111
0.220339  0.07  289.153
0.237288  0.07  261.598
0.254237  0.07  237.052
0.271186  0.07  215.138
0.288136  0.07  195.552
0.305085  0.07  178.031
0.322034  0.07  162.334
0.338983  0.07  148.254
0.355932  0.07  135.609
0.372881  0.07  124.237
0.389831  0.07  113.998
0.40678  0.07  104.768
0.423729  0.07  96.4363
0.440678  0.07  88.9072
0.457627  0.07  82.0948
0.474576  0.07  75.9242
0.491525  0.07  70.3276
0.508475  0.07  65.2441
0.525424  0.07  59.1807
0.542373  0.07  55.1043
0.559322  0.07  51.3897
0.576271  0.07  47.9253
0.59322  0.07  44.8325
0.610169  0.07  42.0294
0.627119  0.07  39.4413
0.644068  0.07  37.0701
0.661017  0.07  34.8954
0.677966  0.07  32.8995
0.694915  0.07  31.0652
0.711864  0.07  29.3774
0.728814  0.07  27.8247
0.745763  0.07  26.3942
0.762712  0.07  25.0753
0.779661  0.07  23.8589
0.79661  0.07  22.7352
0.813559  0.07  21.6976
0.830508  0.07  20.7377
0.847458  0.07  19.8497
0.864407  0.07  19.0287
0.881356  0.07  18.2675
0.898305  0.07  17.5625
0.915254  0.07  16.9097
0.932203  0.07  16.3043
0.949153  0.07  15.7433
0.966102  0.07  15.2233
0.983051  0.07  14.7417
1  0.07  14.2953

0.0169492  0.12  3332.72
0.0338983  0.12  3088.34
0.0508475  0.12  2923.68
0.0677966  0.12  2732.51
0.0847458  0.12  2556.25
0.101695  0.12  2393.51
0.118644  0.12  2243.17
0.135593  0.12  2104.13
0.152542  0.12  1975.5
0.169492  0.12  1856.54
0.186441  0.12  1746.18
0.20339  0.12  1643.87
0.220339  0.12  1548.94
0.237288  0.12  1460.8
0.254237  0.12  1378.93
0.271186  0.12  1302.81
0.288136  0.12  1231.99
0.305085  0.12  1166.08
0.322034  0.12  1104.68
0.338983  0.12  1047.46
0.355932  0.12  994.094
0.372881  0.12  944.295
0.389831  0.12  897.797
0.40678  0.12  854.355
0.423729  0.12  813.746
0.440678  0.12  775.763
0.457627  0.12  740.217
0.474576  0.12  706.934
0.491525  0.12  675.754
0.508475  0.12  646.526
0.525424  0.12  610.367
0.542373  0.12  585.191
0.559322  0.12  561.558
0.576271  0.12  539.288
0.59322  0.12  518.437
0.610169  0.12  498.875
0.627119  0.12  480.448
0.644068  0.12  463.116
0.661017  0.12  446.81
0.677966  0.12  431.463
0.694915  0.12  417.017
0.711864  0.12  403.414
0.728814  0.12  390.604
0.745763  0.12  378.54
0.762712  0.12  367.175
0.779661  0.12  356.471
0.79661  0.12  346.388
0.813559  0.12  336.891
0.830508  0.12  327.946
0.847458  0.12  319.524
0.864407  0.12  311.596
0.881356  0.12  304.135
0.898305  0.12  297.118
0.915254  0.12  290.522
0.932203  0.12  284.325
0.949153  0.12  278.508
0.966102  0.12  273.053
0.983051  0.12  267.944
1  0.12  263.164

0.0169492  0.17  6842.02
0.0338983  0.17  6483.86
0.0508475  0.17  6237.82
0.0677966  0.17  5946.98
0.0847458  0.17  5673.48
0.101695  0.17  5416
0.118644  0.17  5173.49
0.135593  0.17  4944.94
0.152542  0.17  4729.51
0.169492  0.17  4526.46
0.186441  0.17  4334.75
0.20339  0.17  4153.79
0.220339  0.17  3982.9
0.237288  0.17  3821.47
0.254237  0.17  3668.91
0.271186  0.17  3524.67
0.288136  0.17  3388.24
0.305085  0.17  3259.16
0.322034  0.17  3136.98
0.338983  0.17  3021.3
0.355932  0.17  2911.73
0.372881  0.17  2807.9
0.389831  0.17  2709.5
0.40678  0.17  2616.2
0.423729  0.17  2527.71
0.440678  0.17  2443.77
0.457627  0.17  2364.1
0.474576  0.17  2288.49
0.491525  0.17  2216.69
0.508475  0.17  2148.5
0.525424  0.17  2062.87
0.542373  0.17  2002.37
0.559322  0.17  1944.88
0.576271  0.17  1890.16
0.59322  0.17  1838.21
0.610169  0.17  1788.87
0.627119  0.17  1741.91
0.644068  0.17  1697.26
0.661017  0.17  1654.8
0.677966  0.17  1614.43
0.694915  0.17  1576.03
0.711864  0.17  1539.52
0.728814  0.17  1504.81
0.745763  0.17  1471.81
0.762712  0.17  1440.45
0.779661  0.17  1410.64
0.79661  0.17  1382.33
0.813559  0.17  1355.44
0.830508  0.17  1329.91
0.847458  0.17  1305.69
0.864407  0.17  1282.73
0.881356  0.17  1260.96
0.898305  0.17  1240.34
0.915254  0.17  1220.84
0.932203  0.17  1202.4
0.949153  0.17  1184.99
0.966102  0.17  1168.56
0.983051  0.17  1153.1
1  0.17  1138.55

0.0169492  0.22  11601.3
0.0338983  0.22  11129.1
0.0508475  0.22  10801.3
0.0677966  0.22  10410
0.0847458  0.22  10038
0.101695  0.22  9684.11
0.118644  0.22  9347.25
0.135593  0.22  9026.49
0.152542  0.22  8721.03
0.169492  0.22  8430.17
0.186441  0.22  8152.86
0.20339  0.22  7888.54
0.220339  0.22  7636.53
0.237288  0.22  7396.18
0.254237  0.22  7166.91
0.271186  0.22  6948.15
0.288136  0.22  6739.36
0.305085  0.22  6540.04
0.322034  0.22  6349.73
0.338983  0.22  6167.97
0.355932  0.22  5994.35
0.372881  0.22  5828.46
0.389831  0.22  5669.94
0.40678  0.22  5518.43
0.423729  0.22  5373.6
0.440678  0.22  5235.13
0.457627  0.22  5102.73
0.474576  0.22  4976.11
0.491525  0.22  4855
0.508475  0.22  4739.16
0.525424  0.22  4592.49
0.542373  0.22  4488.03
0.559322  0.22  4388.09
0.576271  0.22  4292.41
0.59322  0.22  4200.94
0.610169  0.22  4113.48
0.627119  0.22  4029.77
0.644068  0.22  3949.69
0.661017  0.22  3873.1
0.677966  0.22  3799.85
0.694915  0.22  3729.81
0.711864  0.22  3662.85
0.728814  0.22  3598.85
0.745763  0.22  3537.7
0.762712  0.22  3479.29
0.779661  0.22  3423.52
0.79661  0.22  3370.29
0.813559  0.22  3319.51
0.830508  0.22  3271.09
0.847458  0.22  3224.96
0.864407  0.22  3181.04
0.881356  0.22  3139.24
0.898305  0.22  3099.51
0.915254  0.22  3061.78
0.932203  0.22  3025.99
0.949153  0.22  2992.08
0.966102  0.22  2960
0.983051  0.22  2929.69
1  0.22  2901.11

0.0169492  0.27  17610.5
0.0338983  0.27  17024.2
0.0508475  0.27  16614.5
0.0677966  0.27  16122.3
0.0847458  0.27  15651.3
0.101695  0.27  15200.2
0.118644  0.27  14767.9
0.135593  0.27  14353.6
0.152542  0.27  13956.5
0.169492  0.27  13576
0.186441  0.27  13211
0.20339  0.27  12860.9
0.220339  0.27  12525.1
0.237288  0.27  12202.9
0.254237  0.27  11893.7
0.271186  0.27  11597
0.288136  0.27  11312.2
0.305085  0.27  11038.8
0.322034  0.27  10776.4
0.338983  0.27  10524.3
0.355932  0.27  10282.3
0.372881  0.27  10049.8
0.389831  0.27  9826.47
0.40678  0.27  9611.96
0.423729  0.27  9405.88
0.440678  0.27  9207.89
0.457627  0.27  9017.66
0.474576  0.27  8834.88
0.491525  0.27  8659.26
0.508475  0.27  8490.52
0.525424  0.27  8275.76
0.542373  0.27  8122.04
0.559322  0.27  7974.35
0.576271  0.27  7832.4
0.59322  0.27  7696.12
0.610169  0.27  7565.28
0.627119  0.27  7439.58
0.644068  0.27  7318.88
0.661017  0.27  7203.01
0.677966  0.27  7091.8
0.694915  0.27  6985.1
0.711864  0.27  6882.74
0.728814  0.27  6784.59
0.745763  0.27  6690.5
0.762712  0.27  6600.35
0.779661  0.27  6514.01
0.79661  0.27  6431.36
0.813559  0.27  6352.29
0.830508  0.27  6276.7
0.847458  0.27  6204.48
0.864407  0.27  6135.53
0.881356  0.27  6069.77
0.898305  0.27  6007.11
0.915254  0.27  5947.47
0.932203  0.27  5890.76
0.949153  0.27  5836.92
0.966102  0.27  5785.88
0.983051  0.27  5737.58
1  0.27  5691.94

0.0169492  0.32  24869.8
0.0338983  0.32  24169.3
0.0508475  0.32  23677.5
0.0677966  0.32  23084.3
0.0847458  0.32  22514
0.101695  0.32  21965.1
0.118644  0.32  21436.8
0.135593  0.32  20928.3
0.152542  0.32  20438.7
0.169492  0.32  19967.4
0.186441  0.32  19513.4
0.20339  0.32  19076.2
0.220339  0.32  18655
0.237288  0.32  18249.3
0.254237  0.32  17858.4
0.271186  0.32  17481.7
0.288136  0.32  17118.8
0.305085  0.32  16769
0.322034  0.32  16431.9
0.338983  0.32  16107
0.355932  0.32  15793.9
0.372881  0.32  15492
0.389831  0.32  15201
0.40678  0.32  14920.5
0.423729  0.32  14650.2
0.440678  0.32  14389.5
0.457627  0.32  14138.3
0.474576  0.32  13896.1
0.491525  0.32  13662.6
0.508475  0.32  13437.6
0.525424  0.32  13150.2
0.542373  0.32  12943.8
0.559322  0.32  12745
0.576271  0.32  12553.3
0.59322  0.32  12368.7
0.610169  0.32  12191
0.627119  0.32  12019.9
0.644068  0.32  11855.1
0.661017  0.32  11696.6
0.677966  0.32  11544
0.694915  0.32  11397.3
0.711864  0.32  11256.2
0.728814  0.32  11120.6
0.745763  0.32  10990.3
0.762712  0.32  10865.3
0.779661  0.32  10745.2
0.79661  0.32  10630.1
0.813559  0.32  10519.7
0.830508  0.32  10414
0.847458  0.32  10312.8
0.864407  0.32  10216
0.881356  0.32  10123.5
0.898305  0.32  10035.3
0.915254  0.32  9951.16
0.932203  0.32  9871.05
0.949153  0.32  9794.89
0.966102  0.32  9722.58
0.983051  0.32  9654.05
1  0.32  9589.23

0.0169492  0.37  33379
0.0338983  0.37  32564.3
0.0508475  0.37  31990.4
0.0677966  0.37  31296.1
0.0847458  0.37  30626.2
0.101695  0.37  29979.3
0.118644  0.37  29354.7
0.135593  0.37  28751.4
0.152542  0.37  28168.8
0.169492  0.37  27606.1
0.186441  0.37  27062.4
0.20339  0.37  26537.1
0.220339  0.37  26029.6
0.237288  0.37  25539.2
0.254237  0.37  25065.4
0.271186  0.37  24607.5
0.288136  0.37  24165
0.305085  0.37  23737.4
0.322034  0.37  23324.1
0.338983  0.37  22924.7
0.355932  0.37  22538.7
0.372881  0.37  22165.7
0.389831  0.37  21805.1
0.40678  0.37  21456.7
0.423729  0.37  21120
0.440678  0.37  20794.6
0.457627  0.37  20480.2
0.474576  0.37  20176.4
0.491525  0.37  19882.9
0.508475  0.37  19599.4
0.525424  0.37  19236.3
0.542373  0.37  18974.9
0.559322  0.37  18722.5
0.576271  0.37  18478.7
0.59322  0.37  18243.5
0.610169  0.37  18016.6
0.627119  0.37  17797.7
0.644068  0.37  17586.5
0.661017  0.37  17382.9
0.677966  0.37  17186.6
0.694915  0.37  16997.5
0.711864  0.37  16815.4
0.728814  0.37  16640
0.745763  0.37  16471.3
0.762712  0.37  16309.1
0.779661  0.37  16153.1
0.79661  0.37  16003.3
0.813559  0.37  15859.5
0.830508  0.37  15721.5
0.847458  0.37  15589.3
0.864407  0.37  15462.7
0.881356  0.37  15341.6
0.898305  0.37  15225.9
0.915254  0.37  15115.4
0.932203  0.37  15010.2
0.949153  0.37  14909.9
0.966102  0.37  14814.7
0.983051  0.37  14724.4
1  0.37  14638.8

0.0169492  0.42  43138.2
0.0338983  0.42  42209.3
0.0508475  0.42  41553.3
0.0677966  0.42  40757.7
0.0847458  0.42  39988.1
0.101695  0.42  39243.1
0.118644  0.42  38521.9
0.135593  0.42  37823.6
0.152542  0.42  37147.5
0.169492  0.42  36493
0.186441  0.42  35859
0.20339  0.42  35245.1
0.220339  0.42  34650.6
0.237288  0.42  34074.9
0.254237  0.42  33517.3
0.271186  0.42  32977.3
0.288136  0.42  32454.4
0.305085  0.42  31947.9
0.322034  0.42  31457.4
0.338983  0.42  30982.3
0.355932  0.42  30522.3
0.372881  0.42  30076.7
0.389831  0.42  29645.3
0.40678  0.42  29227.6
0.423729  0.42  28823.2
0.440678  0.42  28431.6
0.457627  0.42  28052.5
0.474576  0.42  27685.6
0.491525  0.42  27330.5
0.508475  0.42  26986.9
0.525424  0.42  26546
0.542373  0.42  26228
0.559322  0.42  25920.3
0.576271  0.42  25622.8
0.59322  0.42  25335.3
0.610169  0.42  25057.5
0.627119  0.42  24789
0.644068  0.42  24529.7
0.661017  0.42  24279.3
0.677966  0.42  24037.6
0.694915  0.42  23804.5
0.711864  0.42  23579.6
0.728814  0.42  23362.9
0.745763  0.42  23154.1
0.762712  0.42  22953
0.779661  0.42  22759.6
0.79661  0.42  22573.5
0.813559  0.42  22394.7
0.830508  0.42  22223
0.847458  0.42  22058.3
0.864407  0.42  21900.4
0.881356  0.42  21749.3
0.898305  0.42  21604.7
0.915254  0.42  21466.5
0.932203  0.42  21334.8
0.949153  0.42  21209.2
0.966102  0.42  21089.9
0.983051  0.42  20976.5
1  0.42  20869.2

0.0169492  0.47  54147.4
0.0338983  0.47  53104.3
0.0508475  0.47  52366.1
0.0677966  0.47  51469.2
0.0847458  0.47  50599.9
0.101695  0.47  49756.6
0.118644  0.47  48938.6
0.135593  0.47  48145.1
0.152542  0.47  47375.3
0.169492  0.47  46628.6
0.186441  0.47  45904.1
0.20339  0.47  45201.2
0.220339  0.47  44519.2
0.237288  0.47  43857.6
0.254237  0.47  43215.7
0.271186  0.47  42593
0.288136  0.47  41988.9
0.305085  0.47  41402.8
0.322034  0.47  40834.2
0.338983  0.47  40282.7
0.355932  0.47  39747.8
0.372881  0.47  39228.9
0.389831  0.47  38725.7
0.40678  0.47  38237.7
0.423729  0.47  37764.5
0.440678  0.47  37305.7
0.457627  0.47  36860.9
0.474576  0.47  36429.8
0.491525  0.47  36012
0.508475  0.47  35607.1
0.525424  0.47  35086.8
0.542373  0.47  34710.9
0.559322  0.47  34346.8
0.576271  0.47  33994.3
0.59322  0.47  33653.2
0.610169  0.47  33323.2
0.627119  0.47  33004
0.644068  0.47  32695.3
0.661017  0.47  32396.9
0.677966  0.47  32108.6
0.694915  0.47  31830.1
0.711864  0.47  31561.3
0.728814  0.47  31302
0.745763  0.47  31051.8
0.762712  0.47  30810.8
0.779661  0.47  30578.6
0.79661  0.47  30355.1
0.813559  0.47  30140.2
0.830508  0.47  29933.6
0.847458  0.47  29735.3
0.864407  0.47  29545
0.881356  0.47  29362.7
0.898305  0.47  29188.2
0.915254  0.47  29021.4
0.932203  0.47  28862.2
0.949153  0.47  28710.4
0.966102  0.47  28565.9
0.983051  0.47  28428.7
1  0.47  28298.7

0.0169492  0.52  66406.7
0.0338983  0.52  65249.2
0.0508475  0.52  64428.9
0.0677966  0.52  63430.7
0.0847458  0.52  62461.5
0.101695  0.52  61519.9
0.118644  0.52  60605
0.135593  0.52  59716.1
0.152542  0.52  58852.4
0.169492  0.52  58013.3
0.186441  0.52  57198
0.20339  0.52  56405.7
0.220339  0.52  55636
0.237288  0.52  54888.1
0.254237  0.52  54161.5
0.271186  0.52  53455.6
0.288136  0.52  52769.8
0.305085  0.52  52103.6
0.322034  0.52  51456.5
0.338983  0.52  50827.9
0.355932  0.52  50217.4
0.372881  0.52  49624.6
0.389831  0.52  49048.8
0.40678  0.52  48489.8
0.423729  0.52  47947.1
0.440678  0.52  47420.3
0.457627  0.52  46909
0.474576  0.52  46412.8
0.491525  0.52  45931.4
0.508475  0.52  45464.4
0.525424  0.52  44863.5
0.542373  0.52  44428.8
0.559322  0.52  44007.4
0.576271  0.52  43599
0.59322  0.52  43203.4
0.610169  0.52  42820.3
0.627119  0.52  42449.4
0.644068  0.52  42090.3
0.661017  0.52  41743
0.677966  0.52  41407.1
0.694915  0.52  41082.4
0.711864  0.52  40768.7
0.728814  0.52  40465.7
0.745763  0.52  40173.4
0.762712  0.52  39891.4
0.779661  0.52  39619.6
0.79661  0.52  39357.8
0.813559  0.52  39105.8
0.830508  0.52  38863.5
0.847458  0.52  38630.7
0.864407  0.52  38407.2
0.881356  0.52  38192.9
0.898305  0.52  37987.7
0.915254  0.52  37791.5
0.932203  0.52  37604
0.949153  0.52  37425.2
0.966102  0.52  37255
0.983051  0.52  37093.2
1  0.52  36939.8

0.0169492  0.57  79915.9
0.0338983  0.57  78644.2
0.0508475  0.57  77741.7
0.0677966  0.57  76642.1
0.0847458  0.57  75573
0.101695  0.57  74533
0.118644  0.57  73521.1
0.135593  0.57  72536.7
0.152542  0.57  71579
0.169492  0.57  70647.4
0.186441  0.57  69741
0.20339  0.57  68859.2
0.220339  0.57  68001.4
0.237288  0.57  67167
0.254237  0.57  66355.4
0.271186  0.57  65565.9
0.288136  0.57  64798.1
0.305085  0.57  64051.4
0.322034  0.57  63325.3
0.338983  0.57  62619.2
0.355932  0.57  61932.7
0.372881  0.57  61265.3
0.389831  0.57  60616.5
0.40678  0.57  59985.9
0.423729  0.57  59373.2
0.440678  0.57  58777.7
0.457627  0.57  58199.3
0.474576  0.57  57637.4
0.491525  0.57  57091.7
0.508475  0.57  56561.9
0.525424  0.57  55879.6
0.542373  0.57  55385.4
0.559322  0.57  54906
0.576271  0.57  54440.9
0.59322  0.57  53990.1
0.610169  0.57  53553.2
0.627119  0.57  53129.8
0.644068  0.57  52719.7
0.661017  0.57  52322.6
0.677966  0.57  51938.4
0.694915  0.57  51566.7
0.711864  0.57  51207.4
0.728814  0.57  50860.1
0.745763  0.57  50524.8
0.762712  0.57  50201.2
0.779661  0.57  49889
0.79661  0.57  49588.2
0.813559  0.57  49298.5
0.830508  0.57  49019.7
0.847458  0.57  48751.8
0.864407  0.57  48494.4
0.881356  0.57  48247.6
0.898305  0.57  48011
0.915254  0.57  47784.7
0.932203  0.57  47568.4
0.949153  0.57  47362
0.966102  0.57  47165.4
0.983051  0.57  46978.6
1  0.57  46801.3

0.0169492  0.62  94675.1
0.0338983  0.62  93289.2
0.0508475  0.62  92304.4
0.0677966  0.62  91103.4
0.0847458  0.62  89934.5
0.101695  0.62  88795.9
0.118644  0.62  87687.1
0.135593  0.62  86607
0.152542  0.62  85555.2
0.169492  0.62  84530.9
0.186441  0.62  83533.3
0.20339  0.62  82561.8
0.220339  0.62  81615.8
0.237288  0.62  80694.6
0.254237  0.62  79797.7
0.271186  0.62  78924.5
0.288136  0.62  78074.4
0.305085  0.62  77246.8
0.322034  0.62  76441.3
0.338983  0.62  75657.4
0.355932  0.62  74894.5
0.372881  0.62  74152.2
0.389831  0.62  73429.9
0.40678  0.62  72727.4
0.423729  0.62  72044.1
0.440678  0.62  71379.6
0.457627  0.62  70733.5
0.474576  0.62  70105.4
0.491525  0.62  69495
0.508475  0.62  68901.9
0.525424  0.62  68137.3
0.542373  0.62  67583.1
0.559322  0.62  67045.1
0.576271  0.62  66522.9
0.59322  0.62  66016.2
0.610169  0.62  65524.9
0.627119  0.62  65048.5
0.644068  0.62  64586.7
0.661017  0.62  64139.4
0.677966  0.62  63706.2
0.694915  0.62  63287
0.711864  0.62  62881.4
0.728814  0.62  62489.3
0.745763  0.62  62110.4
0.762712  0.62  61744.6
0.779661  0.62  61391.5
0.79661  0.62  61051.1
0.813559  0.62  60723.1
0.830508  0.62  60407.4
0.847458  0.62  60103.7
0.864407  0.62  59812
0.881356  0.62  59532
0.898305  0.62  59263.6
0.915254  0.62  59006.7
0.932203  0.62  58761.1
0.949153  0.62  58526.7
0.966102  0.62  58303.4
0.983051  0.62  58091
1  0.62  57889.4

0.0169492  0.67  110684
0.0338983  0.67  109184
0.0508475  0.67  108117
0.0677966  0.67  106815
0.0847458  0.67  105546
0.101695  0.67  104309
0.118644  0.67  103103
0.135593  0.67  101927
0.152542  0.67  100781
0.169492  0.67  99664.1
0.186441  0.67  98575.2
0.20339  0.67  97513.8
0.220339  0.67  96479.4
0.237288  0.67  95471.3
0.254237  0.67  94488.9
0.271186  0.67  93531.7
0.288136  0.67  92599
0.305085  0.67  91690.4
0.322034  0.67  90805.3
0.338983  0.67  89943.2
0.355932  0.67  89103.6
0.372881  0.67  88286
0.389831  0.67  87490
0.40678  0.67  86715.1
0.423729  0.67  85960.9
0.440678  0.67  85227
0.457627  0.67  84512.9
0.474576  0.67  83818.2
0.491525  0.67  83142.6
0.508475  0.67  82485.8
0.525424  0.67  81638.4
0.542373  0.67  81023.8
0.559322  0.67  80426.8
0.576271  0.67  79846.9
0.59322  0.67  79284
0.610169  0.67  78737.8
0.627119  0.67  78207.9
0.644068  0.67  77694
0.661017  0.67  77195.9
0.677966  0.67  76713.3
0.694915  0.67  76246.1
0.711864  0.67  75793.8
0.728814  0.67  75356.3
0.745763  0.67  74933.4
0.762712  0.67  74524.9
0.779661  0.67  74130.5
0.79661  0.67  73750
0.813559  0.67  73383.3
0.830508  0.67  73030.2
0.847458  0.67  72690.4
0.864407  0.67  72363.8
0.881356  0.67  72050.3
0.898305  0.67  71749.7
0.915254  0.67  71461.9
0.932203  0.67  71186.6
0.949153  0.67  70923.8
0.966102  0.67  70673.3
0.983051  0.67  70435
1  0.67  70208.8

0.0169492  0.72  127944
0.0338983  0.72  126329
0.0508475  0.72  125180
0.0677966  0.72  123776
0.0847458  0.72  122407
0.101695  0.72  121072
0.118644  0.72  119768
0.135593  0.72  118497
0.152542  0.72  117257
0.169492  0.72  116047
0.186441  0.72  114867
0.20339  0.72  113715
0.220339  0.72  112592
0.237288  0.72  111497
0.254237  0.72  110429
0.271186  0.72  109388
0.288136  0.72  108372
0.305085  0.72  107382
0.322034  0.72  106418
0.338983  0.72  105477
0.355932  0.72  104561
0.372881  0.72  103667
0.389831  0.72  102797
0.40678  0.72  101950
0.423729  0.72  101125
0.440678  0.72  100321
0.457627  0.72  99538.4
0.474576  0.72  98776.8
0.491525  0.72  98035.8
0.508475  0.72  97314.8
0.525424  0.72  96384.2
0.542373  0.72  95708.8
0.559322  0.72  95052.4
0.576271  0.72  94414.5
0.59322  0.72  93794.9
0.610169  0.72  93193.5
0.627119  0.72  92609.7
0.644068  0.72  92043.3
0.661017  0.72  91494.1
0.677966  0.72  90961.8
0.694915  0.72  90446
0.711864  0.72  89946.7
0.728814  0.72  89463.5
0.745763  0.72  88996.2
0.762712  0.72  88544.6
0.779661  0.72  88108.5
0.79661  0.72  87687.6
0.813559  0.72  87281.8
0.830508  0.72  86890.9
0.847458  0.72  86514.6
0.864407  0.72  86152.9
0.881356  0.72  85805.5
0.898305  0.72  85472.4
0.915254  0.72  85153.2
0.932203  0.72  84847.9
0.949153  0.72  84556.4
0.966102  0.72  84278.5
0.983051  0.72  84014
1  0.72  83763

0.0169492  0.77  146453
0.0338983  0.77  144724
0.0508475  0.77  143493
0.0677966  0.77  141987
0.0847458  0.77  140519
0.101695  0.77  139084
0.118644  0.77  137684
0.135593  0.77  136317
0.152542  0.77  134982
0.169492  0.77  133679
0.186441  0.77  132408
0.20339  0.77  131166
0.220339  0.77  129955
0.237288  0.77  128772
0.254237  0.77  127619
0.271186  0.77  126493
0.288136  0.77  125395
0.305085  0.77  124323
0.322034  0.77  123278
0.338983  0.77  122259
0.355932  0.77  121266
0.372881  0.77  120297
0.389831  0.77  119353
0.40678  0.77  118432
0.423729  0.77  117535
0.440678  0.77  116662
0.457627  0.77  115811
0.474576  0.77  114982
0.491525  0.77  114175
0.508475  0.77  113390
0.525424  0.77  112376
0.542373  0.77  111639
0.559322  0.77  110923
0.576271  0.77  110227
0.59322  0.77  109550
0.610169  0.77  108893
0.627119  0.77  108255
0.644068  0.77  107636
0.661017  0.77  107035
0.677966  0.77  106453
0.694915  0.77  105889
0.711864  0.77  105342
0.728814  0.77  104813
0.745763  0.77  104301
0.762712  0.77  103806
0.779661  0.77  103327
0.79661  0.77  102866
0.813559  0.77  102421
0.830508  0.77  101992
0.847458  0.77  101579
0.864407  0.77  101181
0.881356  0.77  100800
0.898305  0.77  100434
0.915254  0.77  100083
0.932203  0.77  99747.7
0.949153  0.77  99427.2
0.966102  0.77  99121.6
0.983051  0.77  98830.7
1  0.77  98554.5

0.0169492  0.82  166212
0.0338983  0.82  164369
0.0508475  0.82  163055
0.0677966  0.82  161449
0.0847458  0.82  159880
0.101695  0.82  158347
0.118644  0.82  156850
0.135593  0.82  155387
0.152542  0.82  153958
0.169492  0.82  152562
0.186441  0.82  151198
0.20339  0.82  149867
0.220339  0.82  148567
0.237288  0.82  147297
0.254237  0.82  146058
0.271186  0.82  144847
0.288136  0.82  143666
0.305085  0.82  142513
0.322034  0.82  141388
0.338983  0.82  140290
0.355932  0.82  139219
0.372881  0.82  138175
0.389831  0.82  137156
0.40678  0.82  136163
0.423729  0.82  135194
0.440678  0.82  134250
0.457627  0.82  133330
0.474576  0.82  132434
0.491525  0.82  131562
0.508475  0.82  130712
0.525424  0.82  129613
0.542373  0.82  128816
0.559322  0.82  128040
0.576271  0.82  127285
0.59322  0.82  126551
0.610169  0.82  125838
0.627119  0.82  125146
0.644068  0.82  124474
0.661017  0.82  123821
0.677966  0.82  123188
0.694915  0.82  122575
0.711864  0.82  121981
0.728814  0.82  121405
0.745763  0.82  120848
0.762712  0.82  120309
0.779661  0.82  119789
0.79661  0.82  119286
0.813559  0.82  118801
0.830508  0.82  118334
0.847458  0.82  117884
0.864407  0.82  117451
0.881356  0.82  117035
0.898305  0.82  116636
0.915254  0.82  116254
0.932203  0.82  115888
0.949153  0.82  115538
0.966102  0.82  115205
0.983051  0.82  114887
1  0.82  114586

0.0169492  0.87  187221
0.0338983  0.87  185264
0.0508475  0.87  183868
0.0677966  0.87  182160
0.0847458  0.87  180491
0.101695  0.87  178860
0.118644  0.87  177265
0.135593  0.87  175706
0.152542  0.87  174183
0.169492  0.87  172694
0.186441  0.87  171239
0.20339  0.87  169817
0.220339  0.87  168428
0.237288  0.87  167071
0.254237  0.87  165746
0.271186  0.87  164451
0.288136  0.87  163187
0.305085  0.87  161952
0.322034  0.87  160747
0.338983  0.87  159570
0.355932  0.87  158422
0.372881  0.87  157301
0.389831  0.87  156208
0.40678  0.87  155141
0.423729  0.87  154101
0.440678  0.87  153087
0.457627  0.87  152098
0.474576  0.87  151134
0.491525  0.87  150195
0.508475  0.87  149281
0.525424  0.87  148098
0.542373  0.87  147239
0.559322  0.87  146403
0.576271  0.87  145589
0.59322  0.87  144798
0.610169  0.87  144029
0.627119  0.87  143282
0.644068  0.87  142556
0.661017  0.87  141852
0.677966  0.87  141169
0.694915  0.87  140506
0.711864  0.87  139864
0.728814  0.87  139242
0.745763  0.87  138640
0.762712  0.87  138057
0.779661  0.87  137494
0.79661  0.87  136950
0.813559  0.87  136426
0.830508  0.87  135920
0.847458  0.87  135432
0.864407  0.87  134964
0.881356  0.87  134513
0.898305  0.87  134081
0.915254  0.87  133666
0.932203  0.87  133270
0.949153  0.87  132891
0.966102  0.87  132529
0.983051  0.87  132185
1  0.87  131858

0.0169492  0.92  209480
0.0338983  0.92  207409
0.0508475  0.92  205931
0.0677966  0.92  204121
0.0847458  0.92  202352
0.101695  0.92  200622
0.118644  0.92  198930
0.135593  0.92  197276
0.152542  0.92  195658
0.169492  0.92  194076
0.186441  0.92  192529
0.20339  0.92  191018
0.220339  0.92  189540
0.237288  0.92  188095
0.254237  0.92  186684
0.271186  0.92  185304
0.288136  0.92  183957
0.305085  0.92  182641
0.322034  0.92  181355
0.338983  0.92  180099
0.355932  0.92  178873
0.372881  0.92  177677
0.389831  0.92  176509
0.40678  0.92  175369
0.423729  0.92  174256
0.440678  0.92  173172
0.457627  0.92  172114
0.474576  0.92  171082
0.491525  0.92  170077
0.508475  0.92  169097
0.525424  0.92  167831
0.542373  0.92  166909
0.559322  0.92  166013
0.576271  0.92  165140
0.59322  0.92  164292
0.610169  0.92  163467
0.627119  0.92  162665
0.644068  0.92  161886
0.661017  0.92  161129
0.677966  0.92  160395
0.694915  0.92  159683
0.711864  0.92  158992
0.728814  0.92  158324
0.745763  0.92  157676
0.762712  0.92  157050
0.779661  0.92  156444
0.79661  0.92  155859
0.813559  0.92  155294
0.830508  0.92  154749
0.847458  0.92  154225
0.864407  0.92  153720
0.881356  0.92  153235
0.898305  0.92  152769
0.915254  0.92  152322
0.932203  0.92  151895
0.949153  0.92  151486
0.966102  0.92  151096
0.983051  0.92  150725
1  0.92  150372

0.0169492  0.97  232990
0.0338983  0.97  230804
0.0508475  0.97  229243
0.0677966  0.97  227332
0.0847458  0.97  225463
0.101695  0.97  223635
0.118644  0.97  221846
0.135593  0.97  220095
0.152542  0.97  218383
0.169492  0.97  216708
0.186441  0.97  215070
0.20339  0.97  213467
0.220339  0.97  211901
0.237288  0.97  210369
0.254237  0.97  208871
0.271186  0.97  207407
0.288136  0.97  205977
0.305085  0.97  204578
0.322034  0.97  203212
0.338983  0.97  201878
0.355932  0.97  200574
0.372881  0.97  199301
0.389831  0.97  198058
0.40678  0.97  196845
0.423729  0.97  195661
0.440678  0.97  194505
0.457627  0.97  193378
0.474576  0.97  192279
0.491525  0.97  191207
0.508475  0.97  190162
0.525424  0.97  188811
0.542373  0.97  187828
0.559322  0.97  186870
0.576271  0.97  185939
0.59322  0.97  185032
0.610169  0.97  184151
0.627119  0.97  183294
0.644068  0.97  182461
0.661017  0.97  181653
0.677966  0.97  180867
0.694915  0.97  180106
0.711864  0.97  179367
0.728814  0.97  178651
0.745763  0.97  177958
0.762712  0.97  177288
0.779661  0.97  176639
0.79661  0.97  176012
0.813559  0.97  175407
0.830508  0.97  174824
0.847458  0.97  174262
0.864407  0.97  173721
0.881356  0.97  173200
0.898305  0.97  172701
0.915254  0.97  172222
0.932203  0.97  171764
0.949153  0.97  171325
0.966102  0.97  170907
0.983051  0.97  170509
1  0.97  170131



==> fig/none/gnuplotK.txt <==
0.0169492  -0.98  -0.14661
0.0338983  -0.98  -0.13479
0.0508475  -0.98  -0.124559
0.0677966  -0.98  -0.115547
0.0847458  -0.98  -0.107541
0.101695  -0.98  -0.102597
0.118644  -0.98  -0.101175
0.135593  -0.98  -0.0880944
0.152542  -0.98  -0.0827864
0.169492  -0.98  -0.0779442
0.186441  -0.98  -0.0735128
0.20339  -0.98  -0.0694455
0.220339  -0.98  -0.0658191
0.237288  -0.98  -0.0624208
0.254237  -0.98  -0.0591686
0.271186  -0.98  -0.0564086
0.288136  -0.98  -0.0536312
0.305085  -0.98  -0.0509423
0.322034  -0.98  -0.0485389
0.338983  -0.98  -0.0462748
0.355932  -0.98  -0.0441468
0.372881  -0.98  -0.0421314
0.389831  -0.98  -0.0402366
0.40678  -0.98  -0.038441
0.423729  -0.98  -0.036743
0.440678  -0.98  -0.0351166
0.457627  -0.98  -0.0336086
0.474576  -0.98  -0.03202
0.491525  -0.98  -0.0305471
0.508475  -0.98  -0.0291968
0.525424  -0.98  -0.0280995
0.542373  -0.98  -0.0267169
0.559322  -0.98  -0.0254009
0.576271  -0.98  -0.0241193
0.59322  -0.98  -0.0228688
0.610169  -0.98  -0.0229795
0.627119  -0.98  -0.0217502
0.644068  -0.98  -0.0205468
0.661017  -0.98  -0.0193684
0.677966  -0.98  -0.0182138
0.694915  -0.98  -0.0170811
0.711864  -0.98  -0.0159697
0.728814  -0.98  -0.0148782
0.745763  -0.98  -0.0138081
0.762712  -0.98  -0.0127584
0.779661  -0.98  -0.0117292
0.79661  -0.98  -0.0107208
0.813559  -0.98  -0.00973382
0.830508  -0.98  -0.00876848
0.847458  -0.98  -0.00782672
0.864407  -0.98  -0.00690912
0.881356  -0.98  -0.00601694
0.898305  -0.98  -0.00515162
0.915254  -0.98  -0.00431477
0.932203  -0.98  -0.00350843
0.949153  -0.98  -0.00273392
0.966102  -0.98  -0.00199317
0.983051  -0.98  -0.00128943
1  -0.98  -0.000624102

0.0169492  -0.93  -0.123077
0.0338983  -0.93  -0.113184
0.0508475  -0.93  -0.10462
0.0677966  -0.93  -0.0970748
0.0847458  -0.93  -0.0903722
0.101695  -0.93  -0.0862547
0.118644  -0.93  -0.0850791
0.135593  -0.93  -0.0740844
0.152542  -0.93  -0.0696372
0.169492  -0.93  -0.0655797
0.186441  -0.93  -0.0618657
0.20339  -0.93  -0.0584562
0.220339  -0.93  -0.0554161
0.237288  -0.93  -0.0525667
0.254237  -0.93  -0.0498388
0.271186  -0.93  -0.0475244
0.288136  -0.93  -0.0451941
0.305085  -0.93  -0.0429373
0.322034  -0.93  -0.04092
0.338983  -0.93  -0.0390192
0.355932  -0.93  -0.0372324
0.372881  -0.93  -0.0355396
0.389831  -0.93  -0.0339478
0.40678  -0.93  -0.032439
0.423729  -0.93  -0.0310119
0.440678  -0.93  -0.0296447
0.457627  -0.93  -0.0283768
0.474576  -0.93  -0.0270403
0.491525  -0.93  -0.0258009
0.508475  -0.93  -0.0246647
0.525424  -0.93  -0.0237417
0.542373  -0.93  -0.0225772
0.559322  -0.93  -0.0214686
0.576271  -0.93  -0.0203886
0.59322  -0.93  -0.0193345
0.610169  -0.93  -0.0194331
0.627119  -0.93  -0.0183962
0.644068  -0.93  -0.0173809
0.661017  -0.93  -0.0163863
0.677966  -0.93  -0.0154115
0.694915  -0.93  -0.014455
0.711864  -0.93  -0.0135162
0.728814  -0.93  -0.0125939
0.745763  -0.93  -0.0116895
0.762712  -0.93  -0.0108021
0.779661  -0.93  -0.00993176
0.79661  -0.93  -0.00907889
0.813559  -0.93  -0.00824392
0.830508  -0.93  -0.00742706
0.847458  -0.93  -0.00663001
0.864407  -0.93  -0.00585325
0.881356  -0.93  -0.00509788
0.898305  -0.93  -0.00436511
0.915254  -0.93  -0.00365632
0.932203  -0.93  -0.00297328
0.949153  -0.93  -0.00231709
0.966102  -0.93  -0.00168939
0.983051  -0.93  -0.00109298
1  -0.93  -0.000529054

0.0169492  -0.88  -0.101024
0.0338983  -0.88  -0.0929303
0.0508475  -0.88  -0.0859234
0.0677966  -0.88  -0.0797492
0.0847458  -0.88  -0.0742636
0.101695  -0.88  -0.0709141
0.118644  -0.88  -0.0699665
0.135593  -0.88  -0.0609287
0.152542  -0.88  -0.0572865
0.169492  -0.88  -0.0539628
0.186441  -0.88  -0.0509199
0.20339  -0.88  -0.0481259
0.220339  -0.88  -0.0456344
0.237288  -0.88  -0.0432987
0.254237  -0.88  -0.0410618
0.271186  -0.88  -0.0391644
0.288136  -0.88  -0.0372529
0.305085  -0.88  -0.0354009
0.322034  -0.88  -0.0337454
0.338983  -0.88  -0.0321852
0.355932  -0.88  -0.0307181
0.372881  -0.88  -0.029328
0.389831  -0.88  -0.0280204
0.40678  -0.88  -0.0267807
0.423729  -0.88  -0.0256078
0.440678  -0.88  -0.0244838
0.457627  -0.88  -0.0234414
0.474576  -0.88  -0.0223418
0.491525  -0.88  -0.0213219
0.508475  -0.88  -0.0203868
0.525424  -0.88  -0.0196276
0.542373  -0.88  -0.0186683
0.559322  -0.88  -0.0177548
0.576271  -0.88  -0.0168645
0.59322  -0.88  -0.0159954
0.610169  -0.88  -0.0160816
0.627119  -0.88  -0.0152261
0.644068  -0.88  -0.0143879
0.661017  -0.88  -0.0135667
0.677966  -0.88  -0.0127616
0.694915  -0.88  -0.0119712
0.711864  -0.88  -0.0111953
0.728814  -0.88  -0.0104327
0.745763  -0.88  -0.00968481
0.762712  -0.88  -0.00895073
0.779661  -0.88  -0.00823061
0.79661  -0.88  -0.00752472
0.813559  -0.88  -0.00683348
0.830508  -0.88  -0.00615704
0.847458  -0.88  -0.00549688
0.864407  -0.88  -0.00485338
0.881356  -0.88  -0.00422746
0.898305  -0.88  -0.00362015
0.915254  -0.88  -0.0030326
0.932203  -0.88  -0.00246631
0.949153  -0.88  -0.00192217
0.966102  -0.88  -0.00140156
0.983051  -0.88  -0.000906834
1  -0.88  -0.000438982

0.0169492  -0.83  -0.080462
0.0338983  -0.83  -0.0740397
0.0508475  -0.83  -0.0684789
0.0677966  -0.83  -0.0635782
0.0847458  -0.83  -0.0592234
0.101695  -0.83  -0.0565827
0.118644  -0.83  -0.0558433
0.135593  -0.83  -0.0486334
0.152542  -0.83  -0.0457397
0.169492  -0.83  -0.0430985
0.186441  -0.83  -0.04068
0.20339  -0.83  -0.0384589
0.220339  -0.83  -0.0364779
0.237288  -0.83  -0.0346205
0.254237  -0.83  -0.0328408
0.271186  -0.83  -0.0313317
0.288136  -0.83  -0.0298104
0.305085  -0.83  -0.0283358
0.322034  -0.83  -0.0270177
0.338983  -0.83  -0.025775
0.355932  -0.83  -0.0246063
0.372881  -0.83  -0.0234984
0.389831  -0.83  -0.0224562
0.40678  -0.83  -0.0214677
0.423729  -0.83  -0.0205322
0.440678  -0.83  -0.0196355
0.457627  -0.83  -0.0188038
0.474576  -0.83  -0.0179257
0.491525  -0.83  -0.0171111
0.508475  -0.83  -0.0163641
0.525424  -0.83  -0.015758
0.542373  -0.83  -0.0149909
0.559322  -0.83  -0.0142602
0.576271  -0.83  -0.0135478
0.59322  -0.83  -0.0128521
0.610169  -0.83  -0.0129256
0.627119  -0.83  -0.0122401
0.644068  -0.83  -0.0115684
0.661017  -0.83  -0.0109099
0.677966  -0.83  -0.0102642
0.694915  -0.83  -0.00963007
0.711864  -0.83  -0.00900732
0.728814  -0.83  -0.00839503
0.745763  -0.83  -0.00779435
0.762712  -0.83  -0.00720459
0.779661  -0.83  -0.00662588
0.79661  -0.83  -0.00605843
0.813559  -0.83  -0.0055026
0.830508  -0.83  -0.0049585
0.847458  -0.83  -0.00442738
0.864407  -0.83  -0.00390953
0.881356  -0.83  -0.00340572
0.898305  -0.83  -0.00291677
0.915254  -0.83  -0.00244363
0.932203  -0.83  -0.00198753
0.949153  -0.83  -0.00154917
0.966102  -0.83  -0.00112968
0.983051  -0.83  -0.000730986
1  -0.83  -0.000353886

0.0169492  -0.78  -0.0614052
0.0338983  -0.78  -0.0565243
0.0508475  -0.78  -0.0522977
0.0677966  -0.78  -0.0485721
0.0847458  -0.78  -0.0452609
0.101695  -0.78  -0.0432691
0.118644  -0.78  -0.0427181
0.135593  -0.78  -0.0372056
0.152542  -0.78  -0.0350035
0.169492  -0.78  -0.0329931
0.186441  -0.78  -0.0311518
0.20339  -0.78  -0.0294603
0.220339  -0.78  -0.0279515
0.237288  -0.78  -0.0265365
0.254237  -0.78  -0.0251801
0.271186  -0.78  -0.0240303
0.288136  -0.78  -0.0228703
0.305085  -0.78  -0.0217454
0.322034  -0.78  -0.0207398
0.338983  -0.78  -0.0197915
0.355932  -0.78  -0.0188994
0.372881  -0.78  -0.0180534
0.389831  -0.78  -0.0172573
0.40678  -0.78  -0.0165021
0.423729  -0.78  -0.0157871
0.440678  -0.78  -0.0151014
0.457627  -0.78  -0.0144655
0.474576  -0.78  -0.0137934
0.491525  -0.78  -0.0131698
0.508475  -0.78  -0.0125979
0.525424  -0.78  -0.0121342
0.542373  -0.78  -0.0115461
0.559322  -0.78  -0.0109858
0.576271  -0.78  -0.0104393
0.59322  -0.78  -0.00990535
0.610169  -0.78  -0.00996562
0.627119  -0.78  -0.00943909
0.644068  -0.78  -0.00892284
0.661017  -0.78  -0.00841658
0.677966  -0.78  -0.00791992
0.694915  -0.78  -0.00743197
0.711864  -0.78  -0.0069526
0.728814  -0.78  -0.00648106
0.745763  -0.78  -0.00601833
0.762712  -0.78  -0.00556386
0.779661  -0.78  -0.00511773
0.79661  -0.78  -0.00468015
0.813559  -0.78  -0.00425139
0.830508  -0.78  -0.00383154
0.847458  -0.78  -0.00342159
0.864407  -0.78  -0.00302178
0.881356  -0.78  -0.0026327
0.898305  -0.78  -0.002255
0.915254  -0.78  -0.00188943
0.932203  -0.78  -0.00153695
0.949153  -0.78  -0.0011981
0.966102  -0.78  -0.000873753
0.983051  -0.78  -0.000565439
1  -0.78  -0.000273766

0.0169492  -0.73  -0.0438702
0.0338983  -0.73  -0.0403995
0.0508475  -0.73  -0.0373937
0.0677966  -0.73  -0.0347437
0.0847458  -0.73  -0.0323879
0.101695  -0.73  -0.0309841
0.118644  -0.73  -0.0306011
0.135593  -0.73  -0.0266544
0.152542  -0.73  -0.0250862
0.169492  -0.73  -0.0236542
0.186441  -0.73  -0.0223422
0.20339  -0.73  -0.0211367
0.220339  -0.73  -0.0200613
0.237288  -0.73  -0.0190524
0.254237  -0.73  -0.0180848
0.271186  -0.73  -0.0172649
0.288136  -0.73  -0.016437
0.305085  -0.73  -0.0156337
0.322034  -0.73  -0.0149157
0.338983  -0.73  -0.0142383
0.355932  -0.73  -0.0136007
0.372881  -0.73  -0.012996
0.389831  -0.73  -0.0124267
0.40678  -0.73  -0.0118864
0.423729  -0.73  -0.0113748
0.440678  -0.73  -0.0108839
0.457627  -0.73  -0.0104286
0.474576  -0.73  -0.00994687
0.491525  -0.73  -0.00949981
0.508475  -0.73  -0.00908974
0.525424  -0.73  -0.00875746
0.542373  -0.73  -0.00833525
0.559322  -0.73  -0.0079328
0.576271  -0.73  -0.00754006
0.59322  -0.73  -0.00715614
0.610169  -0.73  -0.00720267
0.627119  -0.73  -0.00682371
0.644068  -0.73  -0.00645195
0.661017  -0.73  -0.00608721
0.677966  -0.73  -0.00572924
0.694915  -0.73  -0.00537736
0.711864  -0.73  -0.00503153
0.728814  -0.73  -0.00469117
0.745763  -0.73  -0.00435706
0.762712  -0.73  -0.00402877
0.779661  -0.73  -0.00370639
0.79661  -0.73  -0.00339007
0.813559  -0.73  -0.00308001
0.830508  -0.73  -0.00277627
0.847458  -0.73  -0.00247961
0.864407  -0.73  -0.0021902
0.881356  -0.73  -0.00190846
0.898305  -0.73  -0.00163489
0.915254  -0.73  -0.00137003
0.932203  -0.73  -0.0011146
0.949153  -0.73  -0.000868971
0.966102  -0.73  -0.000633789
0.983051  -0.73  -0.000410195
1  -0.73  -0.000198623

0.0169492  -0.68  -0.0278779
0.0338983  -0.68  -0.0256843
0.0508475  -0.68  -0.0237842
0.0677966  -0.68  -0.0221087
0.0847458  -0.68  -0.0206189
0.101695  -0.68  -0.0197408
0.118644  -0.68  -0.0195052
0.135593  -0.68  -0.016991
0.152542  -0.68  -0.0159982
0.169492  -0.68  -0.0150914
0.186441  -0.68  -0.0142603
0.20339  -0.68  -0.0134964
0.220339  -0.68  -0.0128149
0.237288  -0.68  -0.0121753
0.254237  -0.68  -0.0115615
0.271186  -0.68  -0.0110416
0.288136  -0.68  -0.0105162
0.305085  -0.68  -0.0100061
0.322034  -0.68  -0.00955006
0.338983  -0.68  -0.00911968
0.355932  -0.68  -0.00871448
0.372881  -0.68  -0.00832997
0.389831  -0.68  -0.00796786
0.40678  -0.68  -0.00762404
0.423729  -0.68  -0.00729834
0.440678  -0.68  -0.00698568
0.457627  -0.68  -0.00669563
0.474576  -0.68  -0.00638844
0.491525  -0.68  -0.00610324
0.508475  -0.68  -0.0058416
0.525424  -0.68  -0.00562978
0.542373  -0.68  -0.00535996
0.559322  -0.68  -0.00510266
0.576271  -0.68  -0.00485143
0.59322  -0.68  -0.00460569
0.610169  -0.68  -0.00463785
0.627119  -0.68  -0.00439501
0.644068  -0.68  -0.00415663
0.661017  -0.68  -0.00392263
0.677966  -0.68  -0.00369286
0.694915  -0.68  -0.00346687
0.711864  -0.68  -0.00324465
0.728814  -0.68  -0.00302583
0.745763  -0.68  -0.00281093
0.762712  -0.68  -0.00259969
0.779661  -0.68  -0.00239215
0.79661  -0.68  -0.00218842
0.813559  -0.68  -0.00198864
0.830508  -0.68  -0.00179285
0.847458  -0.68  -0.00160156
0.864407  -0.68  -0.00141487
0.881356  -0.68  -0.00123307
0.898305  -0.68  -0.00105648
0.915254  -0.68  -0.000885455
0.932203  -0.68  -0.00072048
0.949153  -0.68  -0.000561787
0.966102  -0.68  -0.000409791
0.983051  -0.68  -0.000265256
1  -0.68  -0.000128457

0.0169492  -0.63  -0.0134547
0.0338983  -0.63  -0.0124026
0.0508475  -0.63  -0.0114911
0.0677966  -0.63  -0.0106871
0.0847458  -0.63  -0.00997207
0.101695  -0.63  -0.00955616
0.118644  -0.63  -0.00944681
0.135593  -0.63  -0.00822988
0.152542  -0.63  -0.00775282
0.169492  -0.63  -0.0073169
0.186441  -0.63  -0.00691728
0.20339  -0.63  -0.00654986
0.220339  -0.63  -0.00622197
0.237288  -0.63  -0.00591416
0.254237  -0.63  -0.00561856
0.271186  -0.63  -0.00536833
0.288136  -0.63  -0.00511515
0.305085  -0.63  -0.00486912
0.322034  -0.63  -0.00464922
0.338983  -0.63  -0.00444158
0.355932  -0.63  -0.004246
0.372881  -0.63  -0.00406031
0.389831  -0.63  -0.00388537
0.40678  -0.63  -0.00371919
0.423729  -0.63  -0.00356168
0.440678  -0.63  -0.0034104
0.457627  -0.63  -0.00327005
0.474576  -0.63  -0.00312119
0.491525  -0.63  -0.00298294
0.508475  -0.63  -0.00285608
0.525424  -0.63  -0.00275349
0.542373  -0.63  -0.00262243
0.559322  -0.63  -0.00249739
0.576271  -0.63  -0.00237521
0.59322  -0.63  -0.00225563
0.610169  -0.63  -0.00227264
0.627119  -0.63  -0.00215431
0.644068  -0.63  -0.00203806
0.661017  -0.63  -0.00192389
0.677966  -0.63  -0.00181171
0.694915  -0.63  -0.00170131
0.711864  -0.63  -0.00159268
0.728814  -0.63  -0.00148564
0.745763  -0.63  -0.00138047
0.762712  -0.63  -0.00127704
0.779661  -0.63  -0.00117537
0.79661  -0.63  -0.00107551
0.813559  -0.63  -0.000977544
0.830508  -0.63  -0.000881481
0.847458  -0.63  -0.00078759
0.864407  -0.63  -0.000695919
0.881356  -0.63  -0.000606613
0.898305  -0.63  -0.000519834
0.915254  -0.63  -0.00043576
0.932203  -0.63  -0.000354634
0.949153  -0.63  -0.000276568
0.966102  -0.63  -0.000201769
0.983051  -0.63  -0.000130623
1  -0.63  -6.32662e-05

0.0169492  -0.58  -0.000633947
0.0338983  -0.58  -0.000584732
0.0508475  -0.58  -0.000542088
0.0677966  -0.58  -0.000504465
0.0847458  -0.58  -0.000470994
0.101695  -0.58  -0.000451836
0.118644  -0.58  -0.000446923
0.135593  -0.58  -0.000389387
0.152542  -0.58  -0.000367025
0.169492  -0.58  -0.000346584
0.186441  -0.58  -0.000327838
0.20339  -0.58  -0.000310595
0.220339  -0.58  -0.000295204
0.237288  -0.58  -0.000280751
0.254237  -0.58  -0.000266859
0.271186  -0.58  -0.000255107
0.288136  -0.58  -0.000243201
0.305085  -0.58  -0.000231622
0.322034  -0.58  -0.000221271
0.338983  -0.58  -0.000211493
0.355932  -0.58  -0.000202278
0.372881  -0.58  -0.000193525
0.389831  -0.58  -0.000185274
0.40678  -0.58  -0.000177431
0.423729  -0.58  -0.000169994
0.440678  -0.58  -0.000162846
0.457627  -0.58  -0.000156213
0.474576  -0.58  -0.000149167
0.491525  -0.58  -0.000142621
0.508475  -0.58  -0.000136613
0.525424  -0.58  -0.00013176
0.542373  -0.58  -0.000125539
0.559322  -0.58  -0.0001196
0.576271  -0.58  -0.000113793
0.59322  -0.58  -0.000108105
0.610169  -0.58  -0.000108991
0.627119  -0.58  -0.000103353
0.644068  -0.58  -9.78104e-05
0.661017  -0.58  -9.23619e-05
0.677966  -0.58  -8.70053e-05
0.694915  -0.58  -8.17296e-05
0.711864  -0.58  -7.65351e-05
0.728814  -0.58  -7.14123e-05
0.745763  -0.58  -6.63767e-05
0.762712  -0.58  -6.14208e-05
0.779661  -0.58  -5.65464e-05
0.79661  -0.58  -5.17561e-05
0.813559  -0.58  -4.70538e-05
0.830508  -0.58  -4.24401e-05
0.847458  -0.58  -3.79287e-05
0.864407  -0.58  -3.35217e-05
0.881356  -0.58  -2.92264e-05
0.898305  -0.58  -2.50508e-05
0.915254  -0.58  -2.10035e-05
0.932203  -0.58  -1.70968e-05
0.949153  -0.58  -1.33359e-05
0.966102  -0.58  -9.7307e-06
0.983051  -0.58  -6.30065e-06
1  -0.58  -3.05217e-06

0.0169492  -0.53  0.0105411
0.0338983  -0.53  0.0097298
0.0508475  -0.53  0.00902664
0.0677966  -0.53  0.00840608
0.0847458  -0.53  0.00785382
0.101695  -0.53  0.00754402
0.118644  -0.53  0.00746702
0.135593  -0.53  0.00650635
0.152542  -0.53  0.00613681
0.169492  -0.53  0.00579886
0.186441  -0.53  0.0054888
0.20339  -0.53  0.00520349
0.220339  -0.53  0.00494876
0.237288  -0.53  0.00470944
0.254237  -0.53  0.00447918
0.271186  -0.53  0.00428457
0.288136  -0.53  0.00408709
0.305085  -0.53  0.00389482
0.322034  -0.53  0.00372297
0.338983  -0.53  0.00356051
0.355932  -0.53  0.00340733
0.372881  -0.53  0.00326171
0.389831  -0.53  0.00312438
0.40678  -0.53  0.00299375
0.423729  -0.53  0.0028698
0.440678  -0.53  0.00275058
0.457627  -0.53  0.00263993
0.474576  -0.53  0.00252216
0.491525  -0.53  0.00241269
0.508475  -0.53  0.00231219
0.525424  -0.53  0.00223114
0.542373  -0.53  0.00212682
0.559322  -0.53  0.00202716
0.576271  -0.53  0.00192962
0.59322  -0.53  0.00183399
0.610169  -0.53  0.00185044
0.627119  -0.53  0.00175547
0.644068  -0.53  0.00166201
0.661017  -0.53  0.00157005
0.677966  -0.53  0.00147958
0.694915  -0.53  0.00139039
0.711864  -0.53  0.0013025
0.728814  -0.53  0.00121574
0.745763  -0.53  0.00113041
0.762712  -0.53  0.00104636
0.779661  -0.53  0.000963636
0.79661  -0.53  0.000882282
0.813559  -0.53  0.000802368
0.830508  -0.53  0.000723901
0.847458  -0.53  0.000647133
0.864407  -0.53  0.000572099
0.881356  -0.53  0.000498924
0.898305  -0.53  0.00042775
0.915254  -0.53  0.00035873
0.932203  -0.53  0.000292078
0.949153  -0.53  0.000227879
0.966102  -0.53  0.000166307
0.983051  -0.53  0.000107707
1  -0.53  5.21855e-05

0.0169492  -0.48  0.0200141
0.0338983  -0.48  0.0184893
0.0508475  -0.48  0.0171676
0.0677966  -0.48  0.0160008
0.0847458  -0.48  0.014962
0.101695  -0.48  0.014394
0.118644  -0.48  0.0142585
0.135593  -0.48  0.0124252
0.152542  -0.48  0.0117289
0.169492  -0.48  0.0110917
0.186441  -0.48  0.0105069
0.20339  -0.48  0.00996839
0.220339  -0.48  0.00948752
0.237288  -0.48  0.00903553
0.254237  -0.48  0.00860012
0.271186  -0.48  0.00823251
0.288136  -0.48  0.00785875
0.305085  -0.48  0.00749441
0.322034  -0.48  0.00716879
0.338983  -0.48  0.00686075
0.355932  -0.48  0.00657008
0.372881  -0.48  0.00629354
0.389831  -0.48  0.00603254
0.40678  -0.48  0.0057841
0.423729  -0.48  0.00554819
0.440678  -0.48  0.00532104
0.457627  -0.48  0.00511022
0.474576  -0.48  0.00488527
0.491525  -0.48  0.00467606
0.508475  -0.48  0.00448394
0.525424  -0.48  0.00432931
0.542373  -0.48  0.00412925
0.559322  -0.48  0.00393797
0.576271  -0.48  0.00375056
0.59322  -0.48  0.0035666
0.610169  -0.48  0.00360195
0.627119  -0.48  0.00341885
0.644068  -0.48  0.00323842
0.661017  -0.48  0.00306072
0.677966  -0.48  0.00288572
0.694915  -0.48  0.00271301
0.711864  -0.48  0.00254264
0.728814  -0.48  0.00237428
0.745763  -0.48  0.00220855
0.762712  -0.48  0.00204518
0.779661  -0.48  0.00188423
0.79661  -0.48  0.00172581
0.813559  -0.48  0.00157007
0.830508  -0.48  0.00141701
0.847458  -0.48  0.00126718
0.864407  -0.48  0.00112062
0.881356  -0.48  0.000977598
0.898305  -0.48  0.000838395
0.915254  -0.48  0.000703321
0.932203  -0.48  0.000572816
0.949153  -0.48  0.000447035
0.966102  -0.48  0.000326325
0.983051  -0.48  0.000211392
1  -0.48  0.000102447

0.0169492  -0.43  0.0277095
0.0338983  -0.43  0.0256247
0.0508475  -0.43  0.0238172
0.0677966  -0.43  0.0222208
0.0847458  -0.43  0.020799
0.101695  -0.43  0.0200477
0.118644  -0.43  0.0198782
0.135593  -0.43  0.0173235
0.152542  -0.43  0.0163685
0.169492  -0.43  0.0154941
0.186441  -0.43  0.014691
0.20339  -0.43  0.0139512
0.220339  -0.43  0.0132902
0.237288  -0.43  0.0126687
0.254237  -0.43  0.012069
0.271186  -0.43  0.0115635
0.288136  -0.43  0.0110482
0.305085  -0.43  0.0105452
0.322034  -0.43  0.0100957
0.338983  -0.43  0.00967008
0.355932  -0.43  0.00926812
0.372881  -0.43  0.00888531
0.389831  -0.43  0.00852373
0.40678  -0.43  0.0081792
0.423729  -0.43  0.00785174
0.440678  -0.43  0.00753608
0.457627  -0.43  0.00724308
0.474576  -0.43  0.00692951
0.491525  -0.43  0.00663765
0.508475  -0.43  0.00636957
0.525424  -0.43  0.00615432
0.542373  -0.43  0.00587406
0.559322  -0.43  0.00560582
0.576271  -0.43  0.00534264
0.59322  -0.43  0.00508395
0.610169  -0.43  0.00514023
0.627119  -0.43  0.00488202
0.644068  -0.43  0.00462717
0.661017  -0.43  0.00437586
0.677966  -0.43  0.00412806
0.694915  -0.43  0.00388317
0.711864  -0.43  0.00364132
0.728814  -0.43  0.00340195
0.745763  -0.43  0.00316612
0.762712  -0.43  0.00293338
0.779661  -0.43  0.00270384
0.79661  -0.43  0.00247767
0.813559  -0.43  0.00225511
0.830508  -0.43  0.00203614
0.847458  -0.43  0.0018216
0.864407  -0.43  0.00161158
0.881356  -0.43  0.00140644
0.898305  -0.43  0.00120663
0.915254  -0.43  0.0010126
0.932203  -0.43  0.000825008
0.949153  -0.43  0.000644071
0.966102  -0.43  0.000470291
0.983051  -0.43  0.000304747
1  -0.43  0.000147732

0.0169492  -0.38  0.0335252
0.0338983  -0.38  0.031042
0.0508475  -0.38  0.0288883
0.0677966  -0.38  0.0269855
0.0847458  -0.38  0.02529
0.101695  -0.38  0.0244352
0.118644  -0.38  0.0242574
0.135593  -0.38  0.0211406
0.152542  -0.38  0.0199989
0.169492  -0.38  0.018953
0.186441  -0.38  0.0179916
0.20339  -0.38  0.0171054
0.220339  -0.38  0.0163134
0.237288  -0.38  0.0155681
0.254237  -0.38  0.0148477
0.271186  -0.38  0.0142416
0.288136  -0.38  0.0136219
0.305085  -0.38  0.0130158
0.322034  -0.38  0.0124743
0.338983  -0.38  0.011961
0.355932  -0.38  0.0114757
0.372881  -0.38  0.011013
0.389831  -0.38  0.0105755
0.40678  -0.38  0.0101581
0.423729  -0.38  0.00976093
0.440678  -0.38  0.00937752
0.457627  -0.38  0.00902161
0.474576  -0.38  0.00863923
0.491525  -0.38  0.00828303
0.508475  -0.38  0.00795571
0.525424  -0.38  0.00769377
0.542373  -0.38  0.00734989
0.559322  -0.38  0.00702033
0.576271  -0.38  0.0066964
0.59322  -0.38  0.00637745
0.610169  -0.38  0.00645741
0.627119  -0.38  0.00613788
0.644068  -0.38  0.00582191
0.661017  -0.38  0.00550979
0.677966  -0.38  0.00520158
0.694915  -0.38  0.00489646
0.711864  -0.38  0.00459465
0.728814  -0.38  0.00429539
0.745763  -0.38  0.00400022
0.762712  -0.38  0.00370849
0.779661  -0.38  0.00342038
0.79661  -0.38  0.00313614
0.813559  -0.38  0.00285605
0.830508  -0.38  0.00258011
0.847458  -0.38  0.00230949
0.864407  -0.38  0.00204426
0.881356  -0.38  0.00178493
0.898305  -0.38  0.00153207
0.915254  -0.38  0.00128629
0.932203  -0.38  0.00104849
0.949153  -0.38  0.000818891
0.966102  -0.38  0.000598159
0.983051  -0.38  0.000387755
1  -0.38  0.00018804

0.0169492  -0.33  0.0373207
0.0338983  -0.33  0.0346107
0.0508475  -0.33  0.0322599
0.0677966  -0.33  0.0301819
0.0847458  -0.33  0.0283294
0.101695  -0.33  0.0274579
0.118644  -0.33  0.0272989
0.135593  -0.33  0.0237898
0.152542  -0.33  0.022539
0.169492  -0.33  0.0213921
0.186441  -0.33  0.0203372
0.20339  -0.33  0.0193638
0.220339  -0.33  0.0184935
0.237288  -0.33  0.0176741
0.254237  -0.33  0.0168802
0.271186  -0.33  0.0162139
0.288136  -0.33  0.0155301
0.305085  -0.33  0.0148595
0.322034  -0.33  0.0142607
0.338983  -0.33  0.0136923
0.355932  -0.33  0.0131543
0.372881  -0.33  0.0126404
0.389831  -0.33  0.0121539
0.40678  -0.33  0.0116891
0.423729  -0.33  0.0112462
0.440678  -0.33  0.0108178
0.457627  -0.33  0.0104201
0.474576  -0.33  0.0099906
0.491525  -0.33  0.0095901
0.508475  -0.33  0.00922191
0.525424  -0.33  0.00892862
0.542373  -0.33  0.00853924
0.559322  -0.33  0.00816545
0.576271  -0.33  0.00779721
0.59322  -0.33  0.00743379
0.610169  -0.33  0.00754123
0.627119  -0.33  0.00717541
0.644068  -0.33  0.00681272
0.661017  -0.33  0.00645368
0.677966  -0.33  0.00609842
0.694915  -0.33  0.00574594
0.711864  -0.33  0.00539656
0.728814  -0.33  0.0050493
0.745763  -0.33  0.00470628
0.762712  -0.33  0.00436662
0.779661  -0.33  0.00403057
0.79661  -0.33  0.00369845
0.813559  -0.33  0.00337064
0.830508  -0.33  0.00304709
0.847458  -0.33  0.00272937
0.864407  -0.33  0.00241753
0.881356  -0.33  0.0021122
0.898305  -0.33  0.0018141
0.915254  -0.33  0.00152398
0.932203  -0.33  0.00124299
0.949153  -0.33  0.000971346
0.966102  -0.33  0.000709856
0.983051  -0.33  0.000460395
1  -0.33  0.000223372

0.0169492  -0.28  0.038899
0.0338983  -0.28  0.0361473
0.0508475  -0.28  0.03376
0.0677966  -0.28  0.0316488
0.0847458  -0.28  0.0297656
0.101695  -0.28  0.0289732
0.118644  -0.28  0.028861
0.135593  -0.28  0.0251443
0.152542  -0.28  0.0238689
0.169492  -0.28  0.0226985
0.186441  -0.28  0.0216209
0.20339  -0.28  0.0206255
0.220339  -0.28  0.0197353
0.237288  -0.28  0.0188964
0.254237  -0.28  0.0180811
0.271186  -0.28  0.0173997
0.288136  -0.28  0.0166965
0.305085  -0.28  0.0160046
0.322034  -0.28  0.0153873
0.338983  -0.28  0.0148003
0.355932  -0.28  0.0142437
0.372881  -0.28  0.013711
0.389831  -0.28  0.0132059
0.40678  -0.28  0.0127223
0.423729  -0.28  0.0122606
0.440678  -0.28  0.0118129
0.457627  -0.28  0.0113974
0.474576  -0.28  0.0109454
0.491525  -0.28  0.0105234
0.508475  -0.28  0.0101352
0.525424  -0.28  0.00982802
0.542373  -0.28  0.00941373
0.559322  -0.28  0.00901511
0.576271  -0.28  0.00862117
0.59322  -0.28  0.00823116
0.610169  -0.28  0.00837159
0.627119  -0.28  0.00797644
0.644068  -0.28  0.00758325
0.661017  -0.28  0.00719286
0.677966  -0.28  0.00680557
0.694915  -0.28  0.00642009
0.711864  -0.28  0.00603694
0.728814  -0.28  0.00565485
0.745763  -0.28  0.00527666
0.762712  -0.28  0.00490122
0.779661  -0.28  0.00452885
0.79661  -0.28  0.00415997
0.813559  -0.28  0.00379505
0.830508  -0.28  0.00343398
0.847458  -0.28  0.00307879
0.864407  -0.28  0.00272948
0.881356  -0.28  0.00238683
0.898305  -0.28  0.00205167
0.915254  -0.28  0.00172495
0.932203  -0.28  0.00140805
0.949153  -0.28  0.00110118
0.966102  -0.28  0.000805253
0.983051  -0.28  0.000522625
1  -0.28  0.000253728

0.0169492  -0.23  0.0379847
0.0338983  -0.23  0.0353917
0.0508475  -0.23  0.0331425
0.0677966  -0.23  0.0311528
0.0847458  -0.23  0.0293771
0.101695  -0.23  0.0287704
0.118644  -0.23  0.0287328
0.135593  -0.23  0.0250137
0.152542  -0.23  0.0238076
0.169492  -0.23  0.0226997
0.186441  -0.23  0.0216785
0.20339  -0.23  0.0207344
0.220339  -0.23  0.0198895
0.237288  -0.23  0.0190931
0.254237  -0.23  0.0183157
0.271186  -0.23  0.0176702
0.288136  -0.23  0.0169988
0.305085  -0.23  0.0163351
0.322034  -0.23  0.015744
0.338983  -0.23  0.0151805
0.355932  -0.23  0.0146451
0.372881  -0.23  0.0141313
0.389831  -0.23  0.013643
0.40678  -0.23  0.0131742
0.423729  -0.23  0.0127255
0.440678  -0.23  0.0122887
0.457627  -0.23  0.0118839
0.474576  -0.23  0.0114386
0.491525  -0.23  0.011022
0.508475  -0.23  0.0106387
0.525424  -0.23  0.0103387
0.542373  -0.23  0.00992409
0.559322  -0.23  0.00952386
0.576271  -0.23  0.00912651
0.59322  -0.23  0.00873131
0.610169  -0.23  0.00891305
0.627119  -0.23  0.00850883
0.644068  -0.23  0.00810448
0.661017  -0.23  0.00770128
0.677966  -0.23  0.00729975
0.694915  -0.23  0.00689826
0.711864  -0.23  0.00649758
0.728814  -0.23  0.00609607
0.745763  -0.23  0.00569752
0.762712  -0.23  0.00530042
0.779661  -0.23  0.00490516
0.79661  -0.23  0.00451227
0.813559  -0.23  0.00412232
0.830508  -0.23  0.00373509
0.847458  -0.23  0.00335322
0.864407  -0.23  0.00297659
0.881356  -0.23  0.00260614
0.898305  -0.23  0.00224287
0.915254  -0.23  0.00188786
0.932203  -0.23  0.00154285
0.949153  -0.23  0.00120791
0.966102  -0.23  0.000884114
0.983051  -0.23  0.00057437
1  -0.23  0.000279108

0.0169492  -0.18  0.0342057
0.0338983  -0.18  0.0319858
0.0508475  -0.18  0.0300619
0.0677966  -0.18  0.0283604
0.0847458  -0.18  0.0268421
0.101695  -0.18  0.0265389
0.118644  -0.18  0.0265984
0.135593  -0.18  0.0231086
0.152542  -0.18  0.0220757
0.169492  -0.18  0.0211265
0.186441  -0.18  0.0202509
0.20339  -0.18  0.0194407
0.220339  -0.18  0.0187151
0.237288  -0.18  0.0180321
0.254237  -0.18  0.0173607
0.271186  -0.18  0.0168103
0.288136  -0.18  0.0162306
0.305085  -0.18  0.0156536
0.322034  -0.18  0.0151416
0.338983  -0.18  0.014652
0.355932  -0.18  0.0141855
0.372881  -0.18  0.0137361
0.389831  -0.18  0.0133079
0.40678  -0.18  0.0128951
0.423729  -0.18  0.0124986
0.440678  -0.18  0.0121105
0.457627  -0.18  0.0117518
0.474576  -0.18  0.01135
0.491525  -0.18  0.0109731
0.508475  -0.18  0.0106262
0.525424  -0.18  0.0103605
0.542373  -0.18  0.00997707
0.559322  -0.18  0.00960514
0.576271  -0.18  0.00923317
0.59322  -0.18  0.00886051
0.610169  -0.18  0.00909699
0.627119  -0.18  0.00871003
0.644068  -0.18  0.00831962
0.661017  -0.18  0.00792766
0.677966  -0.18  0.00753496
0.694915  -0.18  0.00713945
0.711864  -0.18  0.0067422
0.728814  -0.18  0.00634103
0.745763  -0.18  0.00594107
0.762712  -0.18  0.00554025
0.779661  -0.18  0.00513907
0.79661  -0.18  0.00473814
0.813559  -0.18  0.00433818
0.830508  -0.18  0.00393876
0.847458  -0.18  0.00354333
0.864407  -0.18  0.00315159
0.881356  -0.18  0.00276464
0.898305  -0.18  0.00238366
0.915254  -0.18  0.00200995
0.932203  -0.18  0.00164561
0.949153  -0.18  0.00129054
0.966102  -0.18  0.000945941
0.983051  -0.18  0.000615474
1  -0.18  0.000299511

0.0169492  -0.13  0.0271472
0.0338983  -0.13  0.0255102
0.0508475  -0.13  0.0240957
0.0677966  -0.13  0.0228474
0.0847458  -0.13  0.0217357
0.101695  -0.13  0.0218552
0.118644  -0.13  0.0220135
0.135593  -0.13  0.0190101
0.152542  -0.13  0.0182587
0.169492  -0.13  0.0175688
0.186441  -0.13  0.0169333
0.20339  -0.13  0.0163459
0.220339  -0.13  0.0158193
0.237288  -0.13  0.0153275
0.254237  -0.13  0.0148383
0.271186  -0.13  0.0144491
0.288136  -0.13  0.0140298
0.305085  -0.13  0.0136076
0.322034  -0.13  0.0132371
0.338983  -0.13  0.0128816
0.355932  -0.13  0.0125419
0.372881  -0.13  0.012213
0.389831  -0.13  0.0118985
0.40678  -0.13  0.0115938
0.423729  -0.13  0.0112995
0.440678  -0.13  0.0110089
0.457627  -0.13  0.0107433
0.474576  -0.13  0.0104343
0.491525  -0.13  0.0101433
0.508475  -0.13  0.00987616
0.525424  -0.13  0.00968178
0.542373  -0.13  0.0093739
0.559322  -0.13  0.00907264
0.576271  -0.13  0.00876727
0.59322  -0.13  0.00845714
0.610169  -0.13  0.00877161
0.627119  -0.13  0.00844052
0.644068  -0.13  0.00810093
0.661017  -0.13  0.00775573
0.677966  -0.13  0.00740616
0.694915  -0.13  0.00704928
0.711864  -0.13  0.00668666
0.728814  -0.13  0.00631514
0.745763  -0.13  0.00594195
0.762712  -0.13  0.00556403
0.779661  -0.13  0.00518196
0.79661  -0.13  0.00479645
0.813559  -0.13  0.00440833
0.830508  -0.13  0.00401675
0.847458  -0.13  0.00362643
0.864407  -0.13  0.00323669
0.881356  -0.13  0.0028488
0.898305  -0.13  0.00246417
0.915254  -0.13  0.00208432
0.932203  -0.13  0.00171195
0.949153  -0.13  0.00134656
0.966102  -0.13  0.000989486
0.983051  -0.13  0.000645538
1  -0.13  0.000314937

0.0169492  -0.08  0.016809
0.0338983  -0.08  0.0158853
0.0508475  -0.08  0.015094
0.0677966  -0.08  0.0144013
0.0847458  -0.08  0.0137899
0.101695  -0.08  0.014402
0.118644  -0.08  0.0145971
0.135593  -0.08  0.0123168
0.152542  -0.08  0.0119193
0.169492  -0.08  0.0115584
0.186441  -0.08  0.0112298
0.20339  -0.08  0.0109298
0.220339  -0.08  0.0106583
0.237288  -0.08  0.0104168
0.254237  -0.08  0.0101707
0.271186  -0.08  0.00999394
0.288136  -0.08  0.00979387
0.305085  -0.08  0.00958871
0.322034  -0.08  0.00941684
0.338983  -0.08  0.00925275
0.355932  -0.08  0.00909708
0.372881  -0.08  0.0089462
0.389831  -0.08  0.00880289
0.40678  -0.08  0.00866361
0.423729  -0.08  0.00852898
0.440678  -0.08  0.0083938
0.457627  -0.08  0.00827904
0.474576  -0.08  0.00812729
0.491525  -0.08  0.00798427
0.508475  -0.08  0.007856
0.525424  -0.08  0.00778428
0.542373  -0.08  0.00761766
0.559322  -0.08  0.0074517
0.576271  -0.08  0.00727751
0.59322  -0.08  0.0070943
0.610169  -0.08  0.00752902
0.627119  -0.08  0.00731922
0.644068  -0.08  0.00709398
0.661017  -0.08  0.00685789
0.677966  -0.08  0.00661292
0.694915  -0.08  0.00635402
0.711864  -0.08  0.00608352
0.728814  -0.08  0.00579608
0.745763  -0.08  0.00550281
0.762712  -0.08  0.00519843
0.779661  -0.08  0.00488341
0.79661  -0.08  0.00455838
0.813559  -0.08  0.00422413
0.830508  -0.08  0.00387871
0.847458  -0.08  0.0035292
0.864407  -0.08  0.00317382
0.881356  -0.08  0.00281404
0.898305  -0.08  0.00245147
0.915254  -0.08  0.00208792
0.932203  -0.08  0.00172704
0.949153  -0.08  0.00136741
0.966102  -0.08  0.00101045
0.983051  -0.08  0.000663184
1  -0.08  0.000325388

0.0169492  -0.03  0.00531882
0.0338983  -0.03  0.00503313
0.0508475  -0.03  0.00479018
0.0677966  -0.03  0.00457937
0.0847458  -0.03  0.00439522
0.101695  -0.03  0.00541223
0.118644  -0.03  0.00548836
0.135593  -0.03  0.00396438
0.152542  -0.03  0.00385254
0.169492  -0.03  0.00375365
0.186441  -0.03  0.00366642
0.20339  -0.03  0.00358976
0.220339  -0.03  0.00350101
0.237288  -0.03  0.00344727
0.254237  -0.03  0.00338115
0.271186  -0.03  0.00335249
0.288136  -0.03  0.00331763
0.305085  -0.03  0.00328254
0.322034  -0.03  0.0032604
0.338983  -0.03  0.00324258
0.355932  -0.03  0.00322933
0.372881  -0.03  0.00321935
0.389831  -0.03  0.00321362
0.40678  -0.03  0.00321076
0.423729  -0.03  0.0032109
0.440678  -0.03  0.0032119
0.457627  -0.03  0.00323581
0.474576  -0.03  0.00324638
0.491525  -0.03  0.00325884
0.508475  -0.03  0.00327754
0.525424  -0.03  0.00333014
0.542373  -0.03  0.00334499
0.559322  -0.03  0.00336178
0.576271  -0.03  0.00337618
0.59322  -0.03  0.0033872
0.610169  -0.03  0.00397662
0.627119  -0.03  0.00398046
0.644068  -0.03  0.00396657
0.661017  -0.03  0.00394498
0.677966  -0.03  0.00392022
0.694915  -0.03  0.00387898
0.711864  -0.03  0.00382596
0.728814  -0.03  0.00374841
0.745763  -0.03  0.00366819
0.762712  -0.03  0.00357225
0.779661  -0.03  0.00345941
0.79661  -0.03  0.00332865
0.813559  -0.03  0.00317911
0.830508  -0.03  0.00300329
0.847458  -0.03  0.00281486
0.864407  -0.03  0.00260653
0.881356  -0.03  0.00237854
0.898305  -0.03  0.00213152
0.915254  -0.03  0.00186652
0.932203  -0.03  0.00158871
0.949153  -0.03  0.00129245
0.966102  -0.03  0.00097781
0.983051  -0.03  0.000658209
1  -0.03  0.000330862

0.0169492  0.02  0.00101683
0.0338983  0.02  0.00159131
0.0508475  0.02  0.00195267
0.0677966  0.02  0.00210503
0.0847458  0.02  0.00216701
0.101695  0.02  0.00217751
0.118644  0.02  0.00227506
0.135593  0.02  0.0021266
0.152542  0.02  0.00208641
0.169492  0.02  0.00301744
0.186441  0.02  0.00291178
0.20339  0.02  0.00280602
0.220339  0.02  0.00271309
0.237288  0.02  0.00263233
0.254237  0.02  0.00266917
0.271186  0.02  0.00262604
0.288136  0.02  0.00253339
0.305085  0.02  0.00247356
0.322034  0.02  0.00242862
0.338983  0.02  0.0023906
0.355932  0.02  0.00235882
0.372881  0.02  0.00233182
0.389831  0.02  0.00231
0.40678  0.02  0.0022923
0.423729  0.02  0.00227883
0.440678  0.02  0.00226823
0.457627  0.02  0.00226374
0.474576  0.02  0.00225217
0.491525  0.02  0.00224694
0.508475  0.02  0.00225456
0.525424  0.02  0.0022762
0.542373  0.02  0.00227412
0.559322  0.02  0.00226006
0.576271  0.02  0.00172382
0.59322  0.02  0.00173698
0.610169  0.02  0.00177787
0.627119  0.02  0.00179296
0.644068  0.02  0.00180896
0.661017  0.02  0.00182579
0.677966  0.02  0.00185171
0.694915  0.02  0.00186963
0.711864  0.02  0.00187309
0.728814  0.02  0.00189244
0.745763  0.02  0.00191216
0.762712  0.02  0.00193214
0.779661  0.02  0.00196319
0.79661  0.02  0.00198296
0.813559  0.02  0.00201418
0.830508  0.02  0.00203325
0.847458  0.02  0.00205189
0.864407  0.02  0.00208999
0.881356  0.02  0.00210154
0.898305  0.02  0.00211728
0.915254  0.02  0.00213849
0.932203  0.02  0.00215114
0.949153  0.02  0.00216187
0.966102  0.02  0.00217036
0.983051  0.02  0.00218158
1  0.02  0.00218423

0.0169492  0.07  0.0013964
0.0338983  0.07  0.00245791
0.0508475  0.07  0.0033027
0.0677966  0.07  0.00392632
0.0847458  0.07  0.00440136
0.101695  0.07  0.00476158
0.118644  0.07  0.00530226
0.135593  0.07  0.0052356
0.152542  0.07  0.00538411
0.169492  0.07  0.00645155
0.186441  0.07  0.0064783
0.20339  0.07  0.00647878
0.220339  0.07  0.00647268
0.237288  0.07  0.00645216
0.254237  0.07  0.00648512
0.271186  0.07  0.00648677
0.288136  0.07  0.00643402
0.305085  0.07  0.006383
0.322034  0.07  0.00634906
0.338983  0.07  0.00631712
0.355932  0.07  0.00628913
0.372881  0.07  0.00626392
0.389831  0.07  0.00624465
0.40678  0.07  0.00622995
0.423729  0.07  0.00622129
0.440678  0.07  0.00621584
0.457627  0.07  0.00622315
0.474576  0.07  0.00620747
0.491525  0.07  0.00620608
0.508475  0.07  0.0062132
0.525424  0.07  0.00627512
0.542373  0.07  0.00627655
0.559322  0.07  0.00627985
0.576271  0.07  0.00575899
0.59322  0.07  0.00578022
0.610169  0.07  0.00589111
0.627119  0.07  0.00591386
0.644068  0.07  0.00593741
0.661017  0.07  0.00596145
0.677966  0.07  0.00598845
0.694915  0.07  0.00601245
0.711864  0.07  0.00602925
0.728814  0.07  0.00605223
0.745763  0.07  0.00607403
0.762712  0.07  0.00609426
0.779661  0.07  0.00611657
0.79661  0.07  0.00613225
0.813559  0.07  0.00615058
0.830508  0.07  0.00615981
0.847458  0.07  0.00616518
0.864407  0.07  0.00617516
0.881356  0.07  0.00616902
0.898305  0.07  0.00615884
0.915254  0.07  0.00614593
0.932203  0.07  0.00612195
0.949153  0.07  0.00608997
0.966102  0.07  0.00604909
0.983051  0.07  0.0060022
1  0.07  0.00594073

0.0169492  0.12  0.00143288
0.0338983  0.12  0.00257999
0.0508475  0.12  0.00352868
0.0677966  0.12  0.00428382
0.0847458  0.12  0.00489835
0.101695  0.12  0.00539964
0.118644  0.12  0.00612032
0.135593  0.12  0.00614532
0.152542  0.12  0.00642005
0.169492  0.12  0.00757822
0.186441  0.12  0.00772009
0.20339  0.12  0.0078295
0.220339  0.12  0.007928
0.237288  0.12  0.0080028
0.254237  0.12  0.00809641
0.271186  0.12  0.0081801
0.288136  0.12  0.00820717
0.305085  0.12  0.00822144
0.322034  0.12  0.00825123
0.338983  0.12  0.00827777
0.355932  0.12  0.00830407
0.372881  0.12  0.00832901
0.389831  0.12  0.00835719
0.40678  0.12  0.00838716
0.423729  0.12  0.00842126
0.440678  0.12  0.00845597
0.457627  0.12  0.00850461
0.474576  0.12  0.00851849
0.491525  0.12  0.00854877
0.508475  0.12  0.00858738
0.525424  0.12  0.00869694
0.542373  0.12  0.00872228
0.559322  0.12  0.00875291
0.576271  0.12  0.00827039
0.59322  0.12  0.00831262
0.610169  0.12  0.00848176
0.627119  0.12  0.00852206
0.644068  0.12  0.00856143
0.661017  0.12  0.00859952
0.677966  0.12  0.00863752
0.694915  0.12  0.00867176
0.711864  0.12  0.00869932
0.728814  0.12  0.00872817
0.745763  0.12  0.0087535
0.762712  0.12  0.00877482
0.779661  0.12  0.00879396
0.79661  0.12  0.00880545
0.813559  0.12  0.00881458
0.830508  0.12  0.00881372
0.847458  0.12  0.00880574
0.864407  0.12  0.00879544
0.881356  0.12  0.00876972
0.898305  0.12  0.00873542
0.915254  0.12  0.008693
0.932203  0.12  0.00863666
0.949153  0.12  0.00856783
0.966102  0.12  0.00848536
0.983051  0.12  0.00839137
1  0.12  0.00827837

0.0169492  0.17  0.00139914
0.0338983  0.17  0.00254356
0.0508475  0.17  0.00350508
0.0677966  0.17  0.0042938
0.0847458  0.17  0.00495257
0.101695  0.17  0.00550509
0.118644  0.17  0.00628992
0.135593  0.17  0.0063642
0.152542  0.17  0.00669771
0.169492  0.17  0.00787213
0.186441  0.17  0.00807518
0.20339  0.17  0.00824533
0.220339  0.17  0.00840429
0.237288  0.17  0.00853707
0.254237  0.17  0.00867227
0.271186  0.17  0.00880875
0.288136  0.17  0.00888948
0.305085  0.17  0.00895128
0.322034  0.17  0.00902787
0.338983  0.17  0.00909893
0.355932  0.17  0.0091678
0.372881  0.17  0.00923332
0.389831  0.17  0.00930062
0.40678  0.17  0.00936818
0.423729  0.17  0.00943871
0.440678  0.17  0.00950831
0.457627  0.17  0.00959206
0.474576  0.17  0.00963504
0.491525  0.17  0.00969498
0.508475  0.17  0.00976537
0.525424  0.17  0.00991324
0.542373  0.17  0.00996283
0.559322  0.17  0.0100189
0.576271  0.17  0.00958267
0.59322  0.17  0.00964599
0.610169  0.17  0.00985553
0.627119  0.17  0.00991426
0.644068  0.17  0.00997067
0.661017  0.17  0.0100243
0.677966  0.17  0.0100759
0.694915  0.17  0.0101226
0.711864  0.17  0.0101622
0.728814  0.17  0.0102001
0.745763  0.17  0.0102327
0.762712  0.17  0.0102593
0.779661  0.17  0.0102811
0.79661  0.17  0.010294
0.813559  0.17  0.0103014
0.830508  0.17  0.0102976
0.847458  0.17  0.0102843
0.864407  0.17  0.0102647
0.881356  0.17  0.0102292
0.898305  0.17  0.0101821
0.915254  0.17  0.0101236
0.932203  0.17  0.010049
0.949153  0.17  0.00995901
0.966102  0.17  0.00985235
0.983051  0.17  0.00973077
1  0.17  0.00958732

0.0169492  0.22  0.00132584
0.0338983  0.22  0.00242312
0.0508475  0.22  0.00335299
0.0677966  0.22  0.00412821
0.0847458  0.22  0.00478477
0.101695  0.22  0.00534361
0.118644  0.22  0.00613316
0.135593  0.22  0.0062328
0.152542  0.22  0.00658716
0.169492  0.22  0.00772787
0.186441  0.22  0.0079592
0.20339  0.22  0.00815918
0.220339  0.22  0.00834876
0.237288  0.22  0.00851228
0.254237  0.22  0.00866965
0.271186  0.22  0.00883462
0.288136  0.22  0.00894661
0.305085  0.22  0.00903734
0.322034  0.22  0.00914216
0.338983  0.22  0.00924061
0.355932  0.22  0.00933605
0.372881  0.22  0.00942728
0.389831  0.22  0.00951955
0.40678  0.22  0.00961132
0.423729  0.22  0.00970536
0.440678  0.22  0.00979771
0.457627  0.22  0.00990392
0.474576  0.22  0.00996726
0.491525  0.22  0.0100473
0.508475  0.22  0.0101397
0.525424  0.22  0.0103108
0.542373  0.22  0.0103776
0.559322  0.22  0.0104511
0.576271  0.22  0.0100625
0.59322  0.22  0.0101405
0.610169  0.22  0.0103716
0.627119  0.22  0.0104434
0.644068  0.22  0.0105121
0.661017  0.22  0.010577
0.677966  0.22  0.0106386
0.694915  0.22  0.0106947
0.711864  0.22  0.0107435
0.728814  0.22  0.0107886
0.745763  0.22  0.0108274
0.762712  0.22  0.0108592
0.779661  0.22  0.0108844
0.79661  0.22  0.0109
0.813559  0.22  0.0109082
0.830508  0.22  0.0109047
0.847458  0.22  0.0108903
0.864407  0.22  0.0108672
0.881356  0.22  0.0108281
0.898305  0.22  0.0107758
0.915254  0.22  0.0107101
0.932203  0.22  0.0106274
0.949153  0.22  0.0105277
0.966102  0.22  0.0104098
0.983051  0.22  0.0102752
1  0.22  0.0101174

0.0169492  0.27  0.00122132
0.0338983  0.27  0.00223962
0.0508475  0.27  0.00310725
0.0677966  0.27  0.00383792
0.0847458  0.27  0.00446216
0.101695  0.27  0.00499835
0.118644  0.27  0.00575365
0.135593  0.27  0.00586367
0.152542  0.27  0.00621403
0.169492  0.27  0.00728291
0.186441  0.27  0.0075207
0.20339  0.27  0.00772968
0.220339  0.27  0.00792941
0.237288  0.27  0.00810456
0.254237  0.27  0.00826911
0.271186  0.27  0.00844468
0.288136  0.27  0.00857143
0.305085  0.27  0.00867667
0.322034  0.27  0.00879511
0.338983  0.27  0.00890707
0.355932  0.27  0.00901579
0.372881  0.27  0.00912008
0.389831  0.27  0.00922498
0.40678  0.27  0.00932904
0.423729  0.27  0.00943493
0.440678  0.27  0.0095388
0.457627  0.27  0.00965578
0.474576  0.27  0.00973057
0.491525  0.27  0.00982124
0.508475  0.27  0.00992513
0.525424  0.27  0.0101053
0.542373  0.27  0.0101815
0.559322  0.27  0.0102644
0.576271  0.27  0.00992388
0.59322  0.27  0.0100092
0.610169  0.27  0.0102454
0.627119  0.27  0.0103239
0.644068  0.27  0.0103988
0.661017  0.27  0.0104696
0.677966  0.27  0.0105363
0.694915  0.27  0.0105974
0.711864  0.27  0.0106511
0.728814  0.27  0.0107003
0.745763  0.27  0.0107426
0.762712  0.27  0.0107774
0.779661  0.27  0.010805
0.79661  0.27  0.0108228
0.813559  0.27  0.0108322
0.830508  0.27  0.01083
0.847458  0.27  0.0108165
0.864407  0.27  0.010793
0.881356  0.27  0.010754
0.898305  0.27  0.0107013
0.915254  0.27  0.0106346
0.932203  0.27  0.0105507
0.949153  0.27  0.0104496
0.966102  0.27  0.0103299
0.983051  0.27  0.0101931
1  0.27  0.0100331

0.0169492  0.32  0.0010888
0.0338983  0.32  0.00200125
0.0508475  0.32  0.00278159
0.0677966  0.32  0.00344331
0.0847458  0.32  0.00401201
0.101695  0.32  0.00450353
0.118644  0.32  0.00519462
0.135593  0.32  0.00530442
0.152542  0.32  0.00563214
0.169492  0.32  0.00659698
0.186441  0.32  0.006825
0.20339  0.32  0.00702748
0.220339  0.32  0.00722201
0.237288  0.32  0.00739435
0.254237  0.32  0.00755423
0.271186  0.32  0.00772651
0.288136  0.32  0.0078553
0.305085  0.32  0.00796378
0.322034  0.32  0.0080842
0.338983  0.32  0.00819853
0.355932  0.32  0.00830971
0.372881  0.32  0.00841663
0.389831  0.32  0.00852394
0.40678  0.32  0.00863027
0.423729  0.32  0.0087381
0.440678  0.32  0.00884386
0.457627  0.32  0.00896158
0.474576  0.32  0.00903992
0.491525  0.32  0.00913275
0.508475  0.32  0.00923882
0.525424  0.32  0.0094154
0.542373  0.32  0.00949392
0.559322  0.32  0.00957866
0.576271  0.32  0.0092874
0.59322  0.32  0.00937332
0.610169  0.32  0.00960031
0.627119  0.32  0.00967935
0.644068  0.32  0.00975468
0.661017  0.32  0.00982585
0.677966  0.32  0.00989285
0.694915  0.32  0.00995425
0.711864  0.32  0.0100088
0.728814  0.32  0.0100584
0.745763  0.32  0.0101012
0.762712  0.32  0.0101366
0.779661  0.32  0.0101647
0.79661  0.32  0.0101834
0.813559  0.32  0.0101937
0.830508  0.32  0.0101928
0.847458  0.32  0.010181
0.864407  0.32  0.0101591
0.881356  0.32  0.0101227
0.898305  0.32  0.010073
0.915254  0.32  0.0100096
0.932203  0.32  0.00992987
0.949153  0.32  0.00983359
0.966102  0.32  0.00971961
0.983051  0.32  0.00958904
1  0.32  0.00943659

0.0169492  0.37  0.000929768
0.0338983  0.37  0.00171186
0.0508475  0.37  0.00238252
0.0677966  0.37  0.00295412
0.0847458  0.37  0.00344748
0.101695  0.37  0.0038758
0.118644  0.37  0.00447727
0.135593  0.37  0.00457858
0.152542  0.37  0.00486835
0.169492  0.37  0.00570009
0.186441  0.37  0.00590521
0.20339  0.37  0.00608866
0.220339  0.37  0.00626556
0.237288  0.37  0.00642336
0.254237  0.37  0.00656864
0.271186  0.37  0.0067262
0.288136  0.37  0.00684666
0.305085  0.37  0.00694907
0.322034  0.37  0.00706184
0.338983  0.37  0.00716922
0.355932  0.37  0.00727378
0.372881  0.37  0.00737452
0.389831  0.37  0.0074755
0.40678  0.37  0.00757554
0.423729  0.37  0.00767678
0.440678  0.37  0.0077761
0.457627  0.37  0.00788584
0.474576  0.37  0.00796078
0.491525  0.37  0.00804835
0.508475  0.37  0.00814825
0.525424  0.37  0.00831009
0.542373  0.37  0.00838453
0.559322  0.37  0.00846445
0.576271  0.37  0.00822417
0.59322  0.37  0.00830444
0.610169  0.37  0.00850959
0.627119  0.37  0.00858348
0.644068  0.37  0.00865388
0.661017  0.37  0.00872041
0.677966  0.37  0.00878296
0.694915  0.37  0.00884042
0.711864  0.37  0.00889175
0.728814  0.37  0.00893828
0.745763  0.37  0.00897856
0.762712  0.37  0.00901204
0.779661  0.37  0.00903866
0.79661  0.37  0.0090568
0.813559  0.37  0.0090671
0.830508  0.37  0.00906737
0.847458  0.37  0.00905771
0.864407  0.37  0.00903858
0.881356  0.37  0.00900657
0.898305  0.37  0.0089625
0.915254  0.37  0.00890584
0.932203  0.37  0.00883461
0.949153  0.37  0.00874842
0.966102  0.37  0.00864627
0.983051  0.37  0.0085291
1  0.37  0.00839236

0.0169492  0.42  0.000745022
0.0338983  0.42  0.00137349
0.0508475  0.42  0.00191354
0.0677966  0.42  0.00237557
0.0847458  0.42  0.00277568
0.101695  0.42  0.00312422
0.118644  0.42  0.00361321
0.135593  0.42  0.00369911
0.152542  0.42  0.00393751
0.169492  0.42  0.00460894
0.186441  0.42  0.00477986
0.20339  0.42  0.00493351
0.220339  0.42  0.00508207
0.237288  0.42  0.00521528
0.254237  0.42  0.0053373
0.271186  0.42  0.00547022
0.288136  0.42  0.00557344
0.305085  0.42  0.00566178
0.322034  0.42  0.00575854
0.338983  0.42  0.00585089
0.355932  0.42  0.00594089
0.372881  0.42  0.00602773
0.389831  0.42  0.00611474
0.40678  0.42  0.00620091
0.423729  0.42  0.00628803
0.440678  0.42  0.00637351
0.457627  0.42  0.00646747
0.474576  0.42  0.00653282
0.491525  0.42  0.00660845
0.508475  0.42  0.00669466
0.525424  0.42  0.00683164
0.542373  0.42  0.00689619
0.559322  0.42  0.00696526
0.576271  0.42  0.00677826
0.59322  0.42  0.00684718
0.610169  0.42  0.00701901
0.627119  0.42  0.0070825
0.644068  0.42  0.00714301
0.661017  0.42  0.00720019
0.677966  0.42  0.00725392
0.694915  0.42  0.00730335
0.711864  0.42  0.00734771
0.728814  0.42  0.00738784
0.745763  0.42  0.00742267
0.762712  0.42  0.00745174
0.779661  0.42  0.00747492
0.79661  0.42  0.00749101
0.813559  0.42  0.00750037
0.830508  0.42  0.00750138
0.847458  0.42  0.00749402
0.864407  0.42  0.00747852
0.881356  0.42  0.00745239
0.898305  0.42  0.00741611
0.915254  0.42  0.00736919
0.932203  0.42  0.00731014
0.949153  0.42  0.00723857
0.966102  0.42  0.00715366
0.983051  0.42  0.00705615
1  0.42  0.00694238

0.0169492  0.47  0.000535017
0.0338983  0.47  0.000987345
0.0508475  0.47  0.00137667
0.0677966  0.47  0.00171075
0.0847458  0.47  0.0020008
0.101695  0.47  0.00225415
0.118644  0.47  0.00260934
0.135593  0.47  0.00267374
0.152542  0.47  0.00284852
0.169492  0.47  0.00333357
0.186441  0.47  0.00346011
0.20339  0.47  0.0035743
0.220339  0.47  0.00368496
0.237288  0.47  0.00378455
0.254237  0.47  0.00387546
0.271186  0.47  0.00397482
0.288136  0.47  0.00405287
0.305085  0.47  0.00412001
0.322034  0.47  0.00419326
0.338983  0.47  0.00426329
0.355932  0.47  0.0043316
0.372881  0.47  0.0043976
0.389831  0.47  0.00446369
0.40678  0.47  0.00452915
0.423729  0.47  0.00459527
0.440678  0.47  0.00466017
0.457627  0.47  0.00473125
0.474576  0.47  0.00478136
0.491525  0.47  0.00483895
0.508475  0.47  0.00490456
0.525424  0.47  0.00500731
0.542373  0.47  0.00505662
0.559322  0.47  0.00510924
0.576271  0.47  0.00497828
0.59322  0.47  0.00503056
0.610169  0.47  0.00515841
0.627119  0.47  0.00520661
0.644068  0.47  0.00525254
0.661017  0.47  0.00529597
0.677966  0.47  0.00533676
0.694915  0.47  0.00537434
0.711864  0.47  0.00540816
0.728814  0.47  0.00543874
0.745763  0.47  0.00546533
0.762712  0.47  0.0054876
0.779661  0.47  0.00550541
0.79661  0.47  0.00551794
0.813559  0.47  0.00552538
0.830508  0.47  0.00552664
0.847458  0.47  0.00552163
0.864407  0.47  0.00551046
0.881356  0.47  0.00549146
0.898305  0.47  0.00546487
0.915254  0.47  0.00543033
0.932203  0.47  0.0053868
0.949153  0.47  0.00533395
0.966102  0.47  0.0052712
0.983051  0.47  0.00519905
1  0.47  0.00511488

0.0169492  0.52  0.000300038
0.0338983  0.52  0.000554163
0.0508475  0.52  0.000773177
0.0677966  0.52  0.000961575
0.0847458  0.52  0.00112548
0.101695  0.52  0.00126895
0.118644  0.52  0.00146999
0.135593  0.52  0.00150736
0.152542  0.52  0.00160702
0.169492  0.52  0.00188037
0.186441  0.52  0.00195308
0.20339  0.52  0.00201891
0.220339  0.52  0.0020828
0.237288  0.52  0.00214047
0.254237  0.52  0.00219299
0.271186  0.52  0.00225053
0.288136  0.52  0.00229613
0.305085  0.52  0.00233551
0.322034  0.52  0.00237835
0.338983  0.52  0.00241937
0.355932  0.52  0.0024594
0.372881  0.52  0.00249812
0.389831  0.52  0.00253688
0.40678  0.52  0.00257528
0.423729  0.52  0.00261405
0.440678  0.52  0.0026521
0.457627  0.52  0.00269367
0.474576  0.52  0.00272328
0.491525  0.52  0.00275713
0.508475  0.52  0.00279569
0.525424  0.52  0.00285539
0.542373  0.52  0.00288445
0.559322  0.52  0.0029154
0.576271  0.52  0.00284353
0.59322  0.52  0.00287419
0.610169  0.52  0.002948
0.627119  0.52  0.00297628
0.644068  0.52  0.00300323
0.661017  0.52  0.00302872
0.677966  0.52  0.00305266
0.694915  0.52  0.00307474
0.711864  0.52  0.00309466
0.728814  0.52  0.00311266
0.745763  0.52  0.00312834
0.762712  0.52  0.00314151
0.779661  0.52  0.00315207
0.79661  0.52  0.00315958
0.813559  0.52  0.00316412
0.830508  0.52  0.00316509
0.847458  0.52  0.00316243
0.864407  0.52  0.00315617
0.881356  0.52  0.00314543
0.898305  0.52  0.00313029
0.915254  0.52  0.00311053
0.932203  0.52  0.0030856
0.949153  0.52  0.0030553
0.966102  0.52  0.00301928
0.983051  0.52  0.00297783
1  0.52  0.00292948

0.0169492  0.57  4.02692e-05
0.0338983  0.57  7.44272e-05
0.0508475  0.57  0.000103898
0.0677966  0.57  0.000129299
0.0847458  0.57  0.000151436
0.101695  0.57  0.000170848
0.118644  0.57  0.000198035
0.135593  0.57  0.000203191
0.152542  0.57  0.000216751
0.169492  0.57  0.000253589
0.186441  0.57  0.000263545
0.20339  0.57  0.00027258
0.220339  0.57  0.000281362
0.237288  0.57  0.000289309
0.254237  0.57  0.000296532
0.271186  0.57  0.00030446
0.288136  0.57  0.000310787
0.305085  0.57  0.000316268
0.322034  0.57  0.000322219
0.338983  0.57  0.000327922
0.355932  0.57  0.000333492
0.372881  0.57  0.000338883
0.389831  0.57  0.00034428
0.40678  0.57  0.000349626
0.423729  0.57  0.000355022
0.440678  0.57  0.00036032
0.457627  0.57  0.000366094
0.474576  0.57  0.000370242
0.491525  0.57  0.000374963
0.508475  0.57  0.000380341
0.525424  0.57  0.000388593
0.542373  0.57  0.000392657
0.559322  0.57  0.000396977
0.576271  0.57  0.000387512
0.59322  0.57  0.000391781
0.610169  0.57  0.000401931
0.627119  0.57  0.000405871
0.644068  0.57  0.000409627
0.661017  0.57  0.00041318
0.677966  0.57  0.000416517
0.694915  0.57  0.000419597
0.711864  0.57  0.000422382
0.728814  0.57  0.000424897
0.745763  0.57  0.000427092
0.762712  0.57  0.000428938
0.779661  0.57  0.000430424
0.79661  0.57  0.00043149
0.813559  0.57  0.000432142
0.830508  0.57  0.000432306
0.847458  0.57  0.000431969
0.864407  0.57  0.000431131
0.881356  0.57  0.00042968
0.898305  0.57  0.000427623
0.915254  0.57  0.00042493
0.932203  0.57  0.000421526
0.949153  0.57  0.000417384
0.966102  0.57  0.000412457
0.983051  0.57  0.000406783
1  0.57  0.000400162

0.0169492  0.62  -0.000244164
0.0338983  0.62  -0.000451532
0.0508475  0.62  -0.000630606
0.0677966  0.62  -0.000785213
0.0847458  0.62  -0.000920141
0.101695  0.62  -0.00103864
0.118644  0.62  -0.00120454
0.135593  0.62  -0.00123652
0.152542  0.62  -0.00131969
0.169492  0.62  -0.00154382
0.186441  0.62  -0.0016052
0.20339  0.62  -0.00166102
0.220339  0.62  -0.00171533
0.237288  0.62  -0.00176458
0.254237  0.62  -0.00180928
0.271186  0.62  -0.00185841
0.288136  0.62  -0.00189786
0.305085  0.62  -0.0019321
0.322034  0.62  -0.00196923
0.338983  0.62  -0.00200484
0.355932  0.62  -0.00203964
0.372881  0.62  -0.00207334
0.389831  0.62  -0.00210707
0.40678  0.62  -0.0021405
0.423729  0.62  -0.00217422
0.440678  0.62  -0.00220734
0.457627  0.62  -0.00224337
0.474576  0.62  -0.00226943
0.491525  0.62  -0.002299
0.508475  0.62  -0.00233267
0.525424  0.62  -0.00238396
0.542373  0.62  -0.00240946
0.559322  0.62  -0.00243653
0.576271  0.62  -0.00238009
0.59322  0.62  -0.00240679
0.610169  0.62  -0.00246961
0.627119  0.62  -0.00249426
0.644068  0.62  -0.00251777
0.661017  0.62  -0.00254001
0.677966  0.62  -0.0025609
0.694915  0.62  -0.0025802
0.711864  0.62  -0.00259767
0.728814  0.62  -0.00261345
0.745763  0.62  -0.00262724
0.762712  0.62  -0.00263887
0.779661  0.62  -0.00264824
0.79661  0.62  -0.00265501
0.813559  0.62  -0.0026592
0.830508  0.62  -0.00266038
0.847458  0.62  -0.00265844
0.864407  0.62  -0.00265338
0.881356  0.62  -0.00264455
0.898305  0.62  -0.00263196
0.915254  0.62  -0.00261541
0.932203  0.62  -0.00259448
0.949153  0.62  -0.00256898
0.966102  0.62  -0.00253863
0.983051  0.62  -0.00250365
1  0.62  -0.00246283

0.0169492  0.67  -0.000553172
0.0338983  0.67  -0.00102348
0.0508475  0.67  -0.00142993
0.0677966  0.67  -0.00178135
0.0847458  0.67  -0.00208841
0.101695  0.67  -0.00235842
0.118644  0.67  -0.00273633
0.135593  0.67  -0.00281018
0.152542  0.67  -0.00300044
0.169492  0.67  -0.00350976
0.186441  0.67  -0.00365079
0.20339  0.67  -0.00377927
0.220339  0.67  -0.00390441
0.237288  0.67  -0.00401807
0.254237  0.67  -0.0041211
0.271186  0.67  -0.0042345
0.288136  0.67  -0.00432597
0.305085  0.67  -0.00440556
0.322034  0.67  -0.00449171
0.338983  0.67  -0.00457442
0.355932  0.67  -0.00465528
0.372881  0.67  -0.00473363
0.389831  0.67  -0.00481206
0.40678  0.67  -0.00488977
0.423729  0.67  -0.00496816
0.440678  0.67  -0.00504517
0.457627  0.67  -0.00512882
0.474576  0.67  -0.00518966
0.491525  0.67  -0.00525851
0.508475  0.67  -0.0053369
0.525424  0.67  -0.0054556
0.542373  0.67  -0.00551506
0.559322  0.67  -0.00557814
0.576271  0.67  -0.00545215
0.59322  0.67  -0.00551425
0.610169  0.67  -0.00565911
0.627119  0.67  -0.00571648
0.644068  0.67  -0.0057712
0.661017  0.67  -0.00582298
0.677966  0.67  -0.00587162
0.694915  0.67  -0.00591658
0.711864  0.67  -0.00595734
0.728814  0.67  -0.00599416
0.745763  0.67  -0.00602636
0.762712  0.67  -0.00605356
0.779661  0.67  -0.00607552
0.79661  0.67  -0.0060915
0.813559  0.67  -0.00610148
0.830508  0.67  -0.00610451
0.847458  0.67  -0.00610037
0.864407  0.67  -0.00608896
0.881356  0.67  -0.00606888
0.898305  0.67  -0.00604013
0.915254  0.67  -0.00600224
0.932203  0.67  -0.00595426
0.949153  0.67  -0.00589574
0.966102  0.67  -0.00582603
0.983051  0.67  -0.00574564
1  0.67  -0.00565183

0.0169492  0.72  -0.000886692
0.0338983  0.72  -0.00164125
0.0508475  0.72  -0.0022938
0.0677966  0.72  -0.00285867
0.0847458  0.72  -0.00335277
0.101695  0.72  -0.00378771
0.118644  0.72  -0.00439631
0.135593  0.72  -0.00451663
0.152542  0.72  -0.00482417
0.169492  0.72  -0.00564269
0.186441  0.72  -0.00587149
0.20339  0.72  -0.00608026
0.220339  0.72  -0.00628374
0.237288  0.72  -0.00646884
0.254237  0.72  -0.00663646
0.271186  0.72  -0.00682116
0.288136  0.72  -0.00697072
0.305085  0.72  -0.0071011
0.322034  0.72  -0.00724206
0.338983  0.72  -0.00737748
0.355932  0.72  -0.00750993
0.372881  0.72  -0.00763833
0.389831  0.72  -0.00776685
0.40678  0.72  -0.00789422
0.423729  0.72  -0.00802267
0.440678  0.72  -0.00814889
0.457627  0.72  -0.00828582
0.474576  0.72  -0.00838589
0.491525  0.72  -0.00849887
0.508475  0.72  -0.00862751
0.525424  0.72  -0.00882129
0.542373  0.72  -0.00891901
0.559322  0.72  -0.00902259
0.576271  0.72  -0.00882329
0.59322  0.72  -0.00892512
0.610169  0.72  -0.00916089
0.627119  0.72  -0.00925501
0.644068  0.72  -0.0093448
0.661017  0.72  -0.00942977
0.677966  0.72  -0.00950961
0.694915  0.72  -0.00958344
0.711864  0.72  -0.00965047
0.728814  0.72  -0.009711
0.745763  0.72  -0.00976399
0.762712  0.72  -0.00980881
0.779661  0.72  -0.00984507
0.79661  0.72  -0.0098716
0.813559  0.72  -0.0098883
0.830508  0.72  -0.00989369
0.847458  0.72  -0.0098874
0.864407  0.72  -0.00986921
0.881356  0.72  -0.00983695
0.898305  0.72  -0.00979057
0.915254  0.72  -0.00972928
0.932203  0.72  -0.00965158
0.949153  0.72  -0.00955674
0.966102  0.72  -0.00944368
0.983051  0.72  -0.00931326
1  0.72  -0.00916102

0.0169492  0.77  -0.00124468
0.0338983  0.77  -0.00230472
0.0508475  0.77  -0.00322198
0.0677966  0.77  -0.00401685
0.0847458  0.77  -0.00471275
0.101695  0.77  -0.00532591
0.118644  0.77  -0.00618372
0.135593  0.77  -0.006355
0.152542  0.77  -0.00678986
0.169492  0.77  -0.00794145
0.186441  0.77  -0.00826601
0.20339  0.77  -0.00856252
0.220339  0.77  -0.00885175
0.237288  0.77  -0.00911517
0.254237  0.77  -0.00935351
0.271186  0.77  -0.00961639
0.288136  0.77  -0.00982998
0.305085  0.77  -0.0100165
0.322034  0.77  -0.0102179
0.338983  0.77  -0.0104115
0.355932  0.77  -0.0106009
0.372881  0.77  -0.0107847
0.389831  0.77  -0.0109686
0.40678  0.77  -0.0111508
0.423729  0.77  -0.0113346
0.440678  0.77  -0.0115153
0.457627  0.77  -0.011711
0.474576  0.77  -0.0118546
0.491525  0.77  -0.0120165
0.508475  0.77  -0.0122008
0.525424  0.77  -0.0124772
0.542373  0.77  -0.0126174
0.559322  0.77  -0.0127658
0.576271  0.77  -0.0124894
0.59322  0.77  -0.0126352
0.610169  0.77  -0.0129706
0.627119  0.77  -0.0131054
0.644068  0.77  -0.0132341
0.661017  0.77  -0.0133558
0.677966  0.77  -0.0134702
0.694915  0.77  -0.0135761
0.711864  0.77  -0.0136723
0.728814  0.77  -0.0137592
0.745763  0.77  -0.0138353
0.762712  0.77  -0.0138998
0.779661  0.77  -0.013952
0.79661  0.77  -0.0139904
0.813559  0.77  -0.0140147
0.830508  0.77  -0.014023
0.847458  0.77  -0.0140146
0.864407  0.77  -0.0139892
0.881356  0.77  -0.0139438
0.898305  0.77  -0.0138784
0.915254  0.77  -0.0137917
0.932203  0.77  -0.0136816
0.949153  0.77  -0.0135472
0.966102  0.77  -0.0133869
0.983051  0.77  -0.0132019
1  0.77  -0.0129859

0.0169492  0.82  -0.00162709
0.0338983  0.82  -0.00301379
0.0508475  0.82  -0.00421431
0.0677966  0.82  -0.00525563
0.0847458  0.82  -0.00616802
0.101695  0.82  -0.00697259
0.118644  0.82  -0.00809796
0.135593  0.82  -0.00832462
0.152542  0.82  -0.00889673
0.169492  0.82  -0.0104051
0.186441  0.82  -0.0108333
0.20339  0.82  -0.011225
0.220339  0.82  -0.0116072
0.237288  0.82  -0.0119557
0.254237  0.82  -0.0122708
0.271186  0.82  -0.0126187
0.288136  0.82  -0.0129021
0.305085  0.82  -0.0131499
0.322034  0.82  -0.0134173
0.338983  0.82  -0.0136745
0.355932  0.82  -0.0139263
0.372881  0.82  -0.0141705
0.389831  0.82  -0.014415
0.40678  0.82  -0.0146573
0.423729  0.82  -0.0149016
0.440678  0.82  -0.0151417
0.457627  0.82  -0.0154018
0.474576  0.82  -0.0155932
0.491525  0.82  -0.0158086
0.508475  0.82  -0.0160539
0.525424  0.82  -0.0164204
0.542373  0.82  -0.0166071
0.559322  0.82  -0.0168048
0.576271  0.82  -0.0164473
0.59322  0.82  -0.0166412
0.610169  0.82  -0.0170849
0.627119  0.82  -0.0172643
0.644068  0.82  -0.0174355
0.661017  0.82  -0.0175976
0.677966  0.82  -0.0177499
0.694915  0.82  -0.0178909
0.711864  0.82  -0.0180191
0.728814  0.82  -0.0181349
0.745763  0.82  -0.0182365
0.762712  0.82  -0.0183226
0.779661  0.82  -0.0183924
0.79661  0.82  -0.0184439
0.813559  0.82  -0.0184768
0.830508  0.82  -0.0184885
0.847458  0.82  -0.018478
0.864407  0.82  -0.018445
0.881356  0.82  -0.0183857
0.898305  0.82  -0.0182997
0.915254  0.82  -0.0181856
0.932203  0.82  -0.0180407
0.949153  0.82  -0.0178635
0.966102  0.82  -0.017652
0.983051  0.82  -0.0174079
1  0.82  -0.0171228

0.0169492  0.87  -0.0020339
0.0338983  0.87  -0.00376838
0.0508475  0.87  -0.00527068
0.0677966  0.87  -0.00657482
0.0847458  0.87  -0.0077183
0.101695  0.87  -0.00872739
0.118644  0.87  -0.0101386
0.135593  0.87  -0.010425
0.152542  0.87  -0.0111442
0.169492  0.87  -0.0130331
0.186441  0.87  -0.0135727
0.20339  0.87  -0.0140667
0.220339  0.87  -0.0145491
0.237288  0.87  -0.0149894
0.254237  0.87  -0.0153873
0.271186  0.87  -0.0158268
0.288136  0.87  -0.0161858
0.305085  0.87  -0.0165
0.322034  0.87  -0.0168389
0.338983  0.87  -0.0171651
0.355932  0.87  -0.0174843
0.372881  0.87  -0.0177941
0.389831  0.87  -0.0181043
0.40678  0.87  -0.0184117
0.423729  0.87  -0.0187217
0.440678  0.87  -0.0190264
0.457627  0.87  -0.019356
0.474576  0.87  -0.0195995
0.491525  0.87  -0.0198731
0.508475  0.87  -0.0201845
0.525424  0.87  -0.0206484
0.542373  0.87  -0.0208858
0.559322  0.87  -0.0211369
0.576271  0.87  -0.0206944
0.59322  0.87  -0.0209406
0.610169  0.87  -0.021501
0.627119  0.87  -0.0217289
0.644068  0.87  -0.0219463
0.661017  0.87  -0.0221522
0.677966  0.87  -0.0223457
0.694915  0.87  -0.0225249
0.711864  0.87  -0.0226879
0.728814  0.87  -0.0228352
0.745763  0.87  -0.0229645
0.762712  0.87  -0.0230742
0.779661  0.87  -0.0231633
0.79661  0.87  -0.0232292
0.813559  0.87  -0.0232715
0.830508  0.87  -0.0232871
0.847458  0.87  -0.0232747
0.864407  0.87  -0.0232336
0.881356  0.87  -0.0231594
0.898305  0.87  -0.0230515
0.915254  0.87  -0.022908
0.932203  0.87  -0.0227256
0.949153  0.87  -0.0225025
0.966102  0.87  -0.0222361
0.983051  0.87  -0.0219284
1  0.87  -0.0215691

0.0169492  0.92  -0.00246509
0.0338983  0.92  -0.00456845
0.0508475  0.92  -0.00639097
0.0677966  0.92  -0.00797427
0.0847458  0.92  -0.00936338
0.101695  0.92  -0.01059
0.118644  0.92  -0.0123052
0.135593  0.92  -0.0126557
0.152542  0.92  -0.0135317
0.169492  0.92  -0.0158248
0.186441  0.92  -0.0164835
0.20339  0.92  -0.0170871
0.220339  0.92  -0.0176768
0.237288  0.92  -0.0182155
0.254237  0.92  -0.018702
0.271186  0.92  -0.0192397
0.288136  0.92  -0.01968
0.305085  0.92  -0.0200658
0.322034  0.92  -0.0204816
0.338983  0.92  -0.0208818
0.355932  0.92  -0.0212738
0.372881  0.92  -0.0216543
0.389831  0.92  -0.0220351
0.40678  0.92  -0.0224127
0.423729  0.92  -0.0227933
0.440678  0.92  -0.0231676
0.457627  0.92  -0.0235722
0.474576  0.92  -0.0238719
0.491525  0.92  -0.0242081
0.508475  0.92  -0.0245909
0.525424  0.92  -0.0251594
0.542373  0.92  -0.0254515
0.559322  0.92  -0.0257603
0.576271  0.92  -0.0252287
0.59322  0.92  -0.0255313
0.610169  0.92  -0.0262169
0.627119  0.92  -0.026497
0.644068  0.92  -0.0267643
0.661017  0.92  -0.0270174
0.677966  0.92  -0.0272553
0.694915  0.92  -0.0274757
0.711864  0.92  -0.0276765
0.728814  0.92  -0.0278578
0.745763  0.92  -0.028017
0.762712  0.92  -0.0281522
0.779661  0.92  -0.0282622
0.79661  0.92  -0.0283438
0.813559  0.92  -0.0283964
0.830508  0.92  -0.0284163
0.847458  0.92  -0.028402
0.864407  0.92  -0.0283525
0.881356  0.92  -0.0282625
0.898305  0.92  -0.0281313
0.915254  0.92  -0.0279565
0.932203  0.92  -0.0277341
0.949153  0.92  -0.0274619
0.966102  0.92  -0.0271368
0.983051  0.92  -0.0267611
1  0.92  -0.0263224

0.0169492  0.97  -0.00292064
0.0338983  0.97  -0.00541394
0.0508475  0.97  -0.00757512
0.0677966  0.97  -0.00945385
0.0847458  0.97  -0.0111031
0.101695  0.97  -0.0125603
0.118644  0.97  -0.0145976
0.135593  0.97  -0.0150164
0.152542  0.97  -0.016059
0.169492  0.97  -0.0187797
0.186441  0.97  -0.0195653
0.20339  0.97  -0.0202856
0.220339  0.97  -0.0209897
0.237288  0.97  -0.0216332
0.254237  0.97  -0.0222143
0.271186  0.97  -0.0228569
0.288136  0.97  -0.023384
0.305085  0.97  -0.0238463
0.322034  0.97  -0.0243443
0.338983  0.97  -0.0248239
0.355932  0.97  -0.0252936
0.372881  0.97  -0.0257498
0.389831  0.97  -0.0262063
0.40678  0.97  -0.026659
0.423729  0.97  -0.0271153
0.440678  0.97  -0.027564
0.457627  0.97  -0.0280489
0.474576  0.97  -0.0284088
0.491525  0.97  -0.0288122
0.508475  0.97  -0.0292716
0.525424  0.97  -0.0299519
0.542373  0.97  -0.0303027
0.559322  0.97  -0.0306733
0.576271  0.97  -0.0300485
0.59322  0.97  -0.0304115
0.610169  0.97  -0.0312307
0.627119  0.97  -0.0315668
0.644068  0.97  -0.0318876
0.661017  0.97  -0.0321914
0.677966  0.97  -0.032477
0.694915  0.97  -0.0327416
0.711864  0.97  -0.0329827
0.728814  0.97  -0.0332006
0.745763  0.97  -0.0333919
0.762712  0.97  -0.0335546
0.779661  0.97  -0.0336871
0.79661  0.97  -0.0337856
0.813559  0.97  -0.0338495
0.830508  0.97  -0.0338741
0.847458  0.97  -0.033858
0.864407  0.97  -0.0337996
0.881356  0.97  -0.033693
0.898305  0.97  -0.0335371
0.915254  0.97  -0.033329
0.932203  0.97  -0.0330641
0.949153  0.97  -0.0327397
0.966102  0.97  -0.0323521
0.983051  0.97  -0.031904
1  0.97  -0.0313807



==> fig/nonewithF/gnuplotI.txt <==
0.0169492  -0.98  7.78549
0.0338983  -0.98  7.56916
0.0508475  -0.98  7.36996
0.0677966  -0.98  7.1508
0.0847458  -0.98  6.92966
0.101695  -0.98  6.85551
0.118644  -0.98  6.76112
0.135593  -0.98  6.26537
0.152542  -0.98  6.04641
0.169492  -0.98  5.82952
0.186441  -0.98  5.6151
0.20339  -0.98  5.40345
0.220339  -0.98  5.19347
0.237288  -0.98  4.9876
0.254237  -0.98  4.78606
0.271186  -0.98  4.58582
0.288136  -0.98  4.39131
0.305085  -0.98  4.20148
0.322034  -0.98  4.01443
0.338983  -0.98  3.83141
0.355932  -0.98  3.65234
0.372881  -0.98  3.47736
0.389831  -0.98  3.30628
0.40678  -0.98  3.1392
0.423729  -0.98  2.97584
0.440678  -0.98  2.81656
0.457627  -0.98  2.66139
0.474576  -0.98  2.51055
0.491525  -0.98  2.36325
0.508475  -0.98  6.02162
0.525424  -0.98  5.70637
0.542373  -0.98  5.38642
0.559322  -0.98  5.08144
0.576271  -0.98  4.78099
0.59322  -0.98  4.48715
0.610169  -0.98  4.50863
0.627119  -0.98  4.22032
0.644068  -0.98  3.93958
0.661017  -0.98  3.66693
0.677966  -0.98  3.40273
0.694915  -0.98  3.14705
0.711864  -0.98  2.90015
0.728814  -0.98  2.66199
0.745763  -0.98  2.43302
0.762712  -0.98  2.21314
0.779661  -0.98  2.0024
0.79661  -0.98  1.80084
0.813559  -0.98  1.60848
0.830508  -0.98  1.42524
0.847458  -0.98  1.25129
0.864407  -0.98  1.08651
0.881356  -0.98  0.930882
0.898305  -0.98  0.784369
0.915254  -0.98  0.646928
0.932203  -0.98  0.518551
0.949153  -0.98  0.39909
0.966102  -0.98  0.288468
0.983051  -0.98  0.186718
1  -0.98  0.0937231

0.0169492  -0.93  7.68913
0.0338983  -0.93  7.47867
0.0508475  -0.93  7.28481
0.0677966  -0.93  7.07086
0.0847458  -0.93  6.85465
0.101695  -0.93  6.78473
0.118644  -0.93  6.69311
0.135593  -0.93  6.20368
0.152542  -0.93  5.9887
0.169492  -0.93  5.77559
0.186441  -0.93  5.56475
0.20339  -0.93  5.35648
0.220339  -0.93  5.14968
0.237288  -0.93  4.94682
0.254237  -0.93  4.74814
0.271186  -0.93  4.55057
0.288136  -0.93  4.35859
0.305085  -0.93  4.17116
0.322034  -0.93  3.98634
0.338983  -0.93  3.80542
0.355932  -0.93  3.62833
0.372881  -0.93  3.45519
0.389831  -0.93  3.28584
0.40678  -0.93  3.12037
0.423729  -0.93  2.95851
0.440678  -0.93  2.80063
0.457627  -0.93  2.64678
0.474576  -0.93  2.49713
0.491525  -0.93  2.35096
0.508475  -0.93  5.94872
0.525424  -0.93  5.63882
0.542373  -0.93  5.324
0.559322  -0.93  5.02369
0.576271  -0.93  4.72762
0.59322  -0.93  4.43789
0.610169  -0.93  4.46031
0.627119  -0.93  4.17578
0.644068  -0.93  3.89858
0.661017  -0.93  3.62925
0.677966  -0.93  3.36817
0.694915  -0.93  3.11542
0.711864  -0.93  2.87126
0.728814  -0.93  2.63566
0.745763  -0.93  2.4091
0.762712  -0.93  2.19148
0.779661  -0.93  1.98286
0.79661  -0.93  1.78328
0.813559  -0.93  1.59278
0.830508  -0.93  1.41127
0.847458  -0.93  1.23894
0.864407  -0.93  1.07568
0.881356  -0.93  0.92146
0.898305  -0.93  0.776263
0.915254  -0.93  0.640045
0.932203  -0.93  0.512805
0.949153  -0.93  0.394396
0.966102  -0.93  0.284742
0.983051  -0.93  0.183885
1  -0.93  0.0917076

0.0169492  -0.88  7.63157
0.0338983  -0.88  7.42712
0.0508475  -0.88  7.23881
0.0677966  -0.88  7.03015
0.0847458  -0.88  6.81891
0.101695  -0.88  6.75322
0.118644  -0.88  6.66511
0.135593  -0.88  6.1811
0.152542  -0.88  5.97
0.169492  -0.88  5.76053
0.186441  -0.88  5.55308
0.20339  -0.88  5.34799
0.220339  -0.88  5.14412
0.237288  -0.88  4.944
0.254237  -0.88  4.74788
0.271186  -0.88  4.55264
0.288136  -0.88  4.36285
0.305085  -0.88  4.17744
0.322034  -0.88  3.99447
0.338983  -0.88  3.81522
0.355932  -0.88  3.63965
0.372881  -0.88  3.46789
0.389831  -0.88  3.29976
0.40678  -0.88  3.13538
0.423729  -0.88  2.97448
0.440678  -0.88  2.81742
0.457627  -0.88  2.66435
0.474576  -0.88  2.51523
0.491525  -0.88  2.36958
0.508475  -0.88  5.87651
0.525424  -0.88  5.57198
0.542373  -0.88  5.26229
0.559322  -0.88  4.96666
0.576271  -0.88  4.67497
0.59322  -0.88  4.38936
0.610169  -0.88  4.41283
0.627119  -0.88  4.13208
0.644068  -0.88  3.85841
0.661017  -0.88  3.59239
0.677966  -0.88  3.33441
0.694915  -0.88  3.08456
0.711864  -0.88  2.84311
0.728814  -0.88  2.61005
0.745763  -0.88  2.38587
0.762712  -0.88  2.17047
0.779661  -0.88  1.96393
0.79661  -0.88  1.7663
0.813559  -0.88  1.57761
0.830508  -0.88  1.39779
0.847458  -0.88  1.22703
0.864407  -0.88  1.06524
0.881356  -0.88  0.912393
0.898305  -0.88  0.768467
0.915254  -0.88  0.633428
0.932203  -0.88  0.507282
0.949153  -0.88  0.389882
0.966102  -0.88  0.281154
0.983051  -0.88  0.181149
1  -0.88  0.0897511

0.0169492  -0.83  7.33381
0.0338983  -0.83  7.13657
0.0508475  -0.83  6.95459
0.0677966  -0.83  6.7528
0.0847458  -0.83  6.54834
0.101695  -0.83  6.4889
0.118644  -0.83  6.402
0.135593  -0.83  5.9302
0.152542  -0.83  5.72543
0.169492  -0.83  5.52216
0.186441  -0.83  5.32079
0.20339  -0.83  5.12165
0.220339  -0.83  4.92362
0.237288  -0.83  4.72921
0.254237  -0.83  4.53865
0.271186  -0.83  4.34893
0.288136  -0.83  4.16448
0.305085  -0.83  3.98428
0.322034  -0.83  3.80644
0.338983  -0.83  3.63223
0.355932  -0.83  3.46159
0.372881  -0.83  3.29467
0.389831  -0.83  3.1313
0.40678  -0.83  2.9716
0.423729  -0.83  2.81532
0.440678  -0.83  2.66281
0.457627  -0.83  2.51413
0.474576  -0.83  2.36956
0.491525  -0.83  2.22822
0.508475  -0.83  5.80469
0.525424  -0.83  5.50556
0.542373  -0.83  5.20104
0.559322  -0.83  4.91013
0.576271  -0.83  4.62286
0.59322  -0.83  4.34138
0.610169  -0.83  4.36604
0.627119  -0.83  4.08908
0.644068  -0.83  3.81894
0.661017  -0.83  3.55623
0.677966  -0.83  3.30135
0.694915  -0.83  3.05439
0.711864  -0.83  2.81565
0.728814  -0.83  2.5851
0.745763  -0.83  2.36328
0.762712  -0.83  2.15008
0.779661  -0.83  1.94559
0.79661  -0.83  1.74987
0.813559  -0.83  1.56296
0.830508  -0.83  1.38479
0.847458  -0.83  1.21558
0.864407  -0.83  1.05521
0.881356  -0.83  0.903691
0.898305  -0.83  0.760993
0.915254  -0.83  0.62709
0.932203  -0.83  0.501996
0.949153  -0.83  0.385561
0.966102  -0.83  0.277717
0.983051  -0.83  0.178525
1  -0.83  0.0878672

0.0169492  -0.78  7.11359
0.0338983  -0.78  6.92342
0.0508475  -0.78  6.7478
0.0677966  -0.78  6.55265
0.0847458  -0.78  6.35468
0.101695  -0.78  6.3011
0.118644  -0.78  6.21653
0.135593  -0.78  5.7549
0.152542  -0.78  5.55594
0.169492  -0.78  5.3583
0.186441  -0.78  5.1624
0.20339  -0.78  4.96855
0.220339  -0.78  4.77564
0.237288  -0.78  4.5862
0.254237  -0.78  4.40043
0.271186  -0.78  4.21538
0.288136  -0.78  4.03543
0.305085  -0.78  3.85956
0.322034  -0.78  3.68593
0.338983  -0.78  3.51579
0.355932  -0.78  3.3491
0.372881  -0.78  3.18599
0.389831  -0.78  3.02633
0.40678  -0.78  2.87022
0.423729  -0.78  2.71744
0.440678  -0.78  2.56833
0.457627  -0.78  2.42298
0.474576  -0.78  2.28165
0.491525  -0.78  2.14347
0.508475  -0.78  5.73287
0.525424  -0.78  5.43922
0.542373  -0.78  5.13994
0.559322  -0.78  4.85382
0.576271  -0.78  4.57104
0.59322  -0.78  4.29376
0.610169  -0.78  4.31974
0.627119  -0.78  4.04661
0.644068  -0.78  3.78004
0.661017  -0.78  3.52067
0.677966  -0.78  3.2689
0.694915  -0.78  3.02485
0.711864  -0.78  2.78881
0.728814  -0.78  2.56077
0.745763  -0.78  2.3413
0.762712  -0.78  2.13029
0.779661  -0.78  1.92783
0.79661  -0.78  1.734
0.813559  -0.78  1.54884
0.830508  -0.78  1.37229
0.847458  -0.78  1.20458
0.864407  -0.78  1.0456
0.881356  -0.78  0.895369
0.898305  -0.78  0.753858
0.915254  -0.78  0.621049
0.932203  -0.78  0.496965
0.949153  -0.78  0.381454
0.966102  -0.78  0.274452
0.983051  -0.78  0.176031
1  -0.78  0.0860741

0.0169492  -0.73  6.58028
0.0338983  -0.73  6.39861
0.0508475  -0.73  6.23024
0.0677966  -0.73  6.0437
0.0847458  -0.73  5.85451
0.101695  -0.73  5.80901
0.118644  -0.73  5.72376
0.135593  -0.73  5.28105
0.152542  -0.73  5.09106
0.169492  -0.73  4.90238
0.186441  -0.73  4.7154
0.20339  -0.73  4.53045
0.220339  -0.73  4.34644
0.237288  -0.73  4.16585
0.254237  -0.73  3.98878
0.271186  -0.73  3.81257
0.288136  -0.73  3.64124
0.305085  -0.73  3.47386
0.322034  -0.73  3.30876
0.338983  -0.73  3.14709
0.355932  -0.73  2.98882
0.372881  -0.73  2.83409
0.389831  -0.73  2.68277
0.40678  -0.73  2.53498
0.423729  -0.73  2.39053
0.440678  -0.73  2.24974
0.457627  -0.73  2.11276
0.474576  -0.73  1.97977
0.491525  -0.73  1.85
0.508475  -0.73  5.66057
0.525424  -0.73  5.37253
0.542373  -0.73  5.07861
0.559322  -0.73  4.7974
0.576271  -0.73  4.5192
0.59322  -0.73  4.24621
0.610169  -0.73  4.27371
0.627119  -0.73  4.00448
0.644068  -0.73  3.74155
0.661017  -0.73  3.48555
0.677966  -0.73  3.23695
0.694915  -0.73  2.99583
0.711864  -0.73  2.76252
0.728814  -0.73  2.53701
0.745763  -0.73  2.31989
0.762712  -0.73  2.11106
0.779661  -0.73  1.91063
0.79661  -0.73  1.71866
0.813559  -0.73  1.53523
0.830508  -0.73  1.36028
0.847458  -0.73  1.19404
0.864407  -0.73  1.03643
0.881356  -0.73  0.887447
0.898305  -0.73  0.747085
0.915254  -0.73  0.615331
0.932203  -0.73  0.492216
0.949153  -0.73  0.377587
0.966102  -0.73  0.271385
0.983051  -0.73  0.173694
1  -0.73  0.0843964

0.0169492  -0.68  7.34894
0.0338983  -0.68  7.1716
0.0508475  -0.68  7.00847
0.0677966  -0.68  6.82411
0.0847458  -0.68  6.63593
0.101695  -0.68  6.59097
0.118644  -0.68  6.51955
0.135593  -0.68  6.06045
0.152542  -0.68  5.86777
0.169492  -0.68  5.67565
0.186441  -0.68  5.48451
0.20339  -0.68  5.29472
0.220339  -0.68  5.10504
0.237288  -0.68  4.91828
0.254237  -0.68  4.73463
0.271186  -0.68  4.55086
0.288136  -0.68  4.37181
0.305085  -0.68  4.19638
0.322034  -0.68  4.02251
0.338983  -0.68  3.85163
0.355932  -0.68  3.68367
0.372881  -0.68  3.51881
0.389831  -0.68  3.35689
0.40678  -0.68  3.19805
0.423729  -0.68  3.04203
0.440678  -0.68  2.88925
0.457627  -0.68  2.73974
0.474576  -0.68  2.59384
0.491525  -0.68  2.45059
0.508475  -0.68  5.57986
0.525424  -0.68  5.29783
0.542373  -0.68  5.00969
0.559322  -0.68  4.73374
0.576271  -0.68  4.4605
0.59322  -0.68  4.19216
0.610169  -0.68  4.22142
0.627119  -0.68  3.95642
0.644068  -0.68  3.69741
0.661017  -0.68  3.44508
0.677966  -0.68  3.1999
0.694915  -0.68  2.96197
0.711864  -0.68  2.73163
0.728814  -0.68  2.50885
0.745763  -0.68  2.29429
0.762712  -0.68  2.08784
0.779661  -0.68  1.88961
0.79661  -0.68  1.69969
0.813559  -0.68  1.51815
0.830508  -0.68  1.34493
0.847458  -0.68  1.18031
0.864407  -0.68  1.02419
0.881356  -0.68  0.876575
0.898305  -0.68  0.737479
0.915254  -0.68  0.60689
0.932203  -0.68  0.484849
0.949153  -0.68  0.371204
0.966102  -0.68  0.265899
0.983051  -0.68  0.169032
1  -0.68  0.0804864

0.0169492  -0.63  7.20634
0.0338983  -0.63  7.0375
0.0508475  -0.63  6.88227
0.0677966  -0.63  6.7058
0.0847458  -0.63  6.52524
0.101695  -0.63  6.48733
0.118644  -0.63  6.42084
0.135593  -0.63  5.97092
0.152542  -0.63  5.78472
0.169492  -0.63  5.59879
0.186441  -0.63  5.41356
0.20339  -0.63  5.22939
0.220339  -0.63  5.04504
0.237288  -0.63  4.86335
0.254237  -0.63  4.68451
0.271186  -0.63  4.50528
0.288136  -0.63  4.33054
0.305085  -0.63  4.15917
0.322034  -0.63  3.98913
0.338983  -0.63  3.82182
0.355932  -0.63  3.65723
0.372881  -0.63  3.49551
0.389831  -0.63  3.33652
0.40678  -0.63  3.18041
0.423729  -0.63  3.02693
0.440678  -0.63  2.87649
0.457627  -0.63  2.72915
0.474576  -0.63  2.58525
0.491525  -0.63  2.4438
0.508475  -0.63  5.50311
0.525424  -0.63  5.22719
0.542373  -0.63  4.9449
0.559322  -0.63  4.67431
0.576271  -0.63  4.40608
0.59322  -0.63  4.14242
0.610169  -0.63  4.17369
0.627119  -0.63  3.91291
0.644068  -0.63  3.65783
0.661017  -0.63  3.40914
0.677966  -0.63  3.16735
0.694915  -0.63  2.93255
0.711864  -0.63  2.7051
0.728814  -0.63  2.48499
0.745763  -0.63  2.2729
0.762712  -0.63  2.06872
0.779661  -0.63  1.87259
0.79661  -0.63  1.68459
0.813559  -0.63  1.50481
0.830508  -0.63  1.3332
0.847458  -0.63  1.17005
0.864407  -0.63  1.01527
0.881356  -0.63  0.868887
0.898305  -0.63  0.730907
0.915254  -0.63  0.60133
0.932203  -0.63  0.480211
0.949153  -0.63  0.367395
0.966102  -0.63  0.262831
0.983051  -0.63  0.166634
1  -0.63  0.0786891

0.0169492  -0.58  7.0473
0.0338983  -0.58  6.88778
0.0508475  -0.58  6.74122
0.0677966  -0.58  6.57348
0.0847458  -0.58  6.40137
0.101695  -0.58  6.37135
0.118644  -0.58  6.31042
0.135593  -0.58  5.87064
0.152542  -0.58  5.6917
0.169492  -0.58  5.51271
0.186441  -0.58  5.33412
0.20339  -0.58  5.1563
0.220339  -0.58  4.97795
0.237288  -0.58  4.802
0.254237  -0.58  4.6286
0.271186  -0.58  4.45454
0.288136  -0.58  4.28468
0.305085  -0.58  4.11792
0.322034  -0.58  3.95222
0.338983  -0.58  3.789
0.355932  -0.58  3.62824
0.372881  -0.58  3.47011
0.389831  -0.58  3.31447
0.40678  -0.58  3.16148
0.423729  -0.58  3.0109
0.440678  -0.58  2.86313
0.457627  -0.58  2.71828
0.474576  -0.58  2.57666
0.491525  -0.58  2.43729
0.508475  -0.58  5.42288
0.525424  -0.58  5.15347
0.542373  -0.58  4.8774
0.559322  -0.58  4.61251
0.576271  -0.58  4.34962
0.59322  -0.58  4.09095
0.610169  -0.58  4.12455
0.627119  -0.58  3.86826
0.644068  -0.58  3.61732
0.661017  -0.58  3.37249
0.677966  -0.58  3.13427
0.694915  -0.58  2.90276
0.711864  -0.58  2.67835
0.728814  -0.58  2.46101
0.745763  -0.58  2.2515
0.762712  -0.58  2.04968
0.779661  -0.58  1.8557
0.79661  -0.58  1.66967
0.813559  -0.58  1.49169
0.830508  -0.58  1.32171
0.847458  -0.58  1.16005
0.864407  -0.58  1.00663
0.881356  -0.58  0.861463
0.898305  -0.58  0.724584
0.915254  -0.58  0.596
0.932203  -0.58  0.475779
0.949153  -0.58  0.363763
0.966102  -0.58  0.259907
0.983051  -0.58  0.164346
1  -0.58  0.0769646

0.0169492  -0.53  6.86754
0.0338983  -0.53  6.71834
0.0508475  -0.53  6.58142
0.0677966  -0.53  6.42343
0.0847458  -0.53  6.2608
0.101695  -0.53  6.23971
0.118644  -0.53  6.18509
0.135593  -0.53  5.75668
0.152542  -0.53  5.58595
0.169492  -0.53  5.41486
0.186441  -0.53  5.24383
0.20339  -0.53  5.07323
0.220339  -0.53  4.90174
0.237288  -0.53  4.73237
0.254237  -0.53  4.5652
0.271186  -0.53  4.39707
0.288136  -0.53  4.23282
0.305085  -0.53  4.07137
0.322034  -0.53  3.91068
0.338983  -0.53  3.75218
0.355932  -0.53  3.59584
0.372881  -0.53  3.44187
0.389831  -0.53  3.29011
0.40678  -0.53  3.14074
0.423729  -0.53  2.99352
0.440678  -0.53  2.84887
0.457627  -0.53  2.70691
0.474576  -0.53  2.56795
0.491525  -0.53  2.43101
0.508475  -0.53  5.33757
0.525424  -0.53  5.07519
0.542373  -0.53  4.80586
0.559322  -0.53  4.54715
0.576271  -0.53  4.29006
0.59322  -0.53  4.03679
0.610169  -0.53  4.07314
0.627119  -0.53  3.82169
0.644068  -0.53  3.57522
0.661017  -0.53  3.33453
0.677966  -0.53  3.10014
0.694915  -0.53  2.87215
0.711864  -0.53  2.65099
0.728814  -0.53  2.4366
0.745763  -0.53  2.22981
0.762712  -0.53  2.03048
0.779661  -0.53  1.83877
0.79661  -0.53  1.6548
0.813559  -0.53  1.47869
0.830508  -0.53  1.31039
0.847458  -0.53  1.15026
0.864407  -0.53  0.998202
0.881356  -0.53  0.85427
0.898305  -0.53  0.718493
0.915254  -0.53  0.590893
0.932203  -0.53  0.471552
0.949153  -0.53  0.360313
0.966102  -0.53  0.257134
0.983051  -0.53  0.162177
1  -0.53  0.0753227

0.0169492  -0.48  6.66137
0.0338983  -0.48  6.52374
0.0508475  -0.48  6.39765
0.0677966  -0.48  6.25068
0.0847458  -0.48  6.0988
0.101695  -0.48  6.08794
0.118644  -0.48  6.04054
0.135593  -0.48  5.62504
0.152542  -0.48  5.46375
0.169492  -0.48  5.30174
0.186441  -0.48  5.13942
0.20339  -0.48  4.97717
0.220339  -0.48  4.81364
0.237288  -0.48  4.65189
0.254237  -0.48  4.49196
0.271186  -0.48  4.33075
0.288136  -0.48  4.17305
0.305085  -0.48  4.01779
0.322034  -0.48  3.86297
0.338983  -0.48  3.71
0.355932  -0.48  3.55887
0.372881  -0.48  3.40978
0.389831  -0.48  3.26259
0.40678  -0.48  3.11749
0.423729  -0.48  2.97425
0.440678  -0.48  2.83328
0.457627  -0.48  2.69475
0.474576  -0.48  2.55895
0.491525  -0.48  2.42488
0.508475  -0.48  5.24492
0.525424  -0.48  4.99032
0.542373  -0.48  4.72843
0.559322  -0.48  4.47656
0.576271  -0.48  4.22587
0.59322  -0.48  3.97859
0.610169  -0.48  4.01821
0.627119  -0.48  3.77211
0.644068  -0.48  3.53056
0.661017  -0.48  3.29442
0.677966  -0.48  3.06424
0.694915  -0.48  2.84011
0.711864  -0.48  2.62248
0.728814  -0.48  2.4113
0.745763  -0.48  2.20746
0.762712  -0.48  2.01081
0.779661  -0.48  1.82153
0.79661  -0.48  1.63977
0.813559  -0.48  1.46564
0.830508  -0.48  1.2991
0.847458  -0.48  1.14056
0.864407  -0.48  0.989928
0.881356  -0.48  0.847259
0.898305  -0.48  0.712603
0.915254  -0.48  0.58599
0.932203  -0.48  0.467526
0.949153  -0.48  0.357047
0.966102  -0.48  0.25452
0.983051  -0.48  0.160135
1  -0.48  0.073774

0.0169492  -0.43  6.42101
0.0338983  -0.43  6.2965
0.0508475  -0.43  6.18273
0.0677966  -0.43  6.04836
0.0847458  -0.43  5.90883
0.101695  -0.43  5.90981
0.118644  -0.43  5.87078
0.135593  -0.43  5.47018
0.152542  -0.43  5.31987
0.169492  -0.43  5.16845
0.186441  -0.43  5.01633
0.20339  -0.43  4.86387
0.220339  -0.43  4.70968
0.237288  -0.43  4.55692
0.254237  -0.43  4.40554
0.271186  -0.43  4.25253
0.288136  -0.43  4.1026
0.305085  -0.43  3.95471
0.322034  -0.43  3.80687
0.338983  -0.43  3.66051
0.355932  -0.43  3.5156
0.372881  -0.43  3.37237
0.389831  -0.43  3.23068
0.40678  -0.43  3.09071
0.423729  -0.43  2.95226
0.440678  -0.43  2.81575
0.457627  -0.43  2.68137
0.474576  -0.43  2.54939
0.491525  -0.43  2.41882
0.508475  -0.43  5.14176
0.525424  -0.43  4.89594
0.542373  -0.43  4.64247
0.559322  -0.43  4.39834
0.576271  -0.43  4.15492
0.59322  -0.43  3.91442
0.610169  -0.43  3.95801
0.627119  -0.43  3.71795
0.644068  -0.43  3.48196
0.661017  -0.43  3.25095
0.677966  -0.43  3.02551
0.694915  -0.43  2.80571
0.711864  -0.43  2.59204
0.728814  -0.43  2.38443
0.745763  -0.43  2.18387
0.762712  -0.43  1.9902
0.779661  -0.43  1.8036
0.79661  -0.43  1.62425
0.813559  -0.43  1.45228
0.830508  -0.43  1.28765
0.847458  -0.43  1.13082
0.864407  -0.43  0.981694
0.881356  -0.43  0.840356
0.898305  -0.43  0.706862
0.915254  -0.43  0.581264
0.932203  -0.43  0.463686
0.949153  -0.43  0.353962
0.966102  -0.43  0.25207
0.983051  -0.43  0.158232
1  -0.43  0.0723299

0.0169492  -0.38  6.13562
0.0338983  -0.38  6.02614
0.0508475  -0.38  5.92655
0.0677966  -0.38  5.80678
0.0847458  -0.38  5.68161
0.101695  -0.38  5.69648
0.118644  -0.38  5.66723
0.135593  -0.38  5.28414
0.152542  -0.38  5.1468
0.169492  -0.38  5.00792
0.186441  -0.38  4.86792
0.20339  -0.38  4.72714
0.220339  -0.38  4.58413
0.237288  -0.38  4.44216
0.254237  -0.38  4.30106
0.271186  -0.38  4.15794
0.288136  -0.38  4.01741
0.305085  -0.38  3.87846
0.322034  -0.38  3.73912
0.338983  -0.38  3.6008
0.355932  -0.38  3.46351
0.372881  -0.38  3.32745
0.389831  -0.38  3.1925
0.40678  -0.38  3.05886
0.423729  -0.38  2.92633
0.440678  -0.38  2.79533
0.457627  -0.38  2.6661
0.474576  -0.38  2.53887
0.491525  -0.38  2.41266
0.508475  -0.38  5.02335
0.525424  -0.38  4.78773
0.542373  -0.38  4.54405
0.559322  -0.38  4.30894
0.576271  -0.38  4.07399
0.59322  -0.38  3.84139
0.610169  -0.38  3.88989
0.627119  -0.38  3.65686
0.644068  -0.38  3.42734
0.661017  -0.38  3.20229
0.677966  -0.38  2.98235
0.694915  -0.38  2.76757
0.711864  -0.38  2.55848
0.728814  -0.38  2.35499
0.745763  -0.38  2.15821
0.762712  -0.38  1.96794
0.779661  -0.38  1.78439
0.79661  -0.38  1.60777
0.813559  -0.38  1.43823
0.830508  -0.38  1.27573
0.847458  -0.38  1.12079
0.864407  -0.38  0.973329
0.881356  -0.38  0.833434
0.898305  -0.38  0.701189
0.915254  -0.38  0.57666
0.932203  -0.38  0.460006
0.949153  -0.38  0.351051
0.966102  -0.38  0.249786
0.983051  -0.38  0.156476
1  -0.38  0.0710022

0.0169492  -0.33  5.78965
0.0338983  -0.33  5.69758
0.0508475  -0.33  5.61448
0.0677966  -0.33  5.51183
0.0847458  -0.33  5.40359
0.101695  -0.33  5.43497
0.118644  -0.33  5.41728
0.135593  -0.33  5.05512
0.152542  -0.33  4.93334
0.169492  -0.33  4.80959
0.186441  -0.33  4.68425
0.20339  -0.33  4.55766
0.220339  -0.33  4.42829
0.237288  -0.33  4.29952
0.254237  -0.33  4.17106
0.271186  -0.33  4.04014
0.288136  -0.33  3.91123
0.305085  -0.33  3.78337
0.322034  -0.33  3.65462
0.338983  -0.33  3.52636
0.355932  -0.33  3.39861
0.372881  -0.33  3.27158
0.389831  -0.33  3.14516
0.40678  -0.33  3.01953
0.423729  -0.33  2.89452
0.440678  -0.33  2.77055
0.457627  -0.33  2.64789
0.474576  -0.33  2.52677
0.491525  -0.33  2.40618
0.508475  -0.33  4.88246
0.525424  -0.33  4.65905
0.542373  -0.33  4.42712
0.559322  -0.33  4.20285
0.576271  -0.33  3.9781
0.59322  -0.33  3.75503
0.610169  -0.33  3.80973
0.627119  -0.33  3.58518
0.644068  -0.33  3.36345
0.661017  -0.33  3.14559
0.677966  -0.33  2.93227
0.694915  -0.33  2.72352
0.711864  -0.33  2.51993
0.728814  -0.33  2.32137
0.745763  -0.33  2.12909
0.762712  -0.33  1.94287
0.779661  -0.33  1.76295
0.79661  -0.33  1.58955
0.813559  -0.33  1.42286
0.830508  -0.33  1.26285
0.847458  -0.33  1.11011
0.864407  -0.33  0.964547
0.881356  -0.33  0.826288
0.898305  -0.33  0.695439
0.915254  -0.33  0.572089
0.932203  -0.33  0.456435
0.949153  -0.33  0.348291
0.966102  -0.33  0.247663
0.983051  -0.33  0.154874
1  -0.33  0.0698032

0.0169492  -0.28  5.36019
0.0338983  -0.28  5.28846
0.0508475  -0.28  5.22468
0.0677966  -0.28  5.1423
0.0847458  -0.28  5.05426
0.101695  -0.28  5.10551
0.118644  -0.28  5.10155
0.135593  -0.28  4.76492
0.152542  -0.28  4.66215
0.169492  -0.28  4.55697
0.186441  -0.28  4.44973
0.20339  -0.28  4.34073
0.220339  -0.28  4.22835
0.237288  -0.28  4.11612
0.254237  -0.28  4.00355
0.271186  -0.28  3.88807
0.288136  -0.28  3.77394
0.305085  -0.28  3.66022
0.322034  -0.28  3.54505
0.338983  -0.28  3.42976
0.355932  -0.28  3.31436
0.372881  -0.28  3.19906
0.389831  -0.28  3.08376
0.40678  -0.28  2.96865
0.423729  -0.28  2.85355
0.440678  -0.28  2.73887
0.457627  -0.28  2.62498
0.474576  -0.28  2.51201
0.491525  -0.28  2.39895
0.508475  -0.28  4.70737
0.525424  -0.28  4.49911
0.542373  -0.28  4.2818
0.559322  -0.28  4.07107
0.576271  -0.28  3.85908
0.59322  -0.28  3.64796
0.610169  -0.28  3.71073
0.627119  -0.28  3.49683
0.644068  -0.28  3.28489
0.661017  -0.28  3.07606
0.677966  -0.28  2.87107
0.694915  -0.28  2.66991
0.711864  -0.28  2.47322
0.728814  -0.28  2.28084
0.745763  -0.28  2.09422
0.762712  -0.28  1.91307
0.779661  -0.28  1.73767
0.79661  -0.28  1.56828
0.813559  -0.28  1.40513
0.830508  -0.28  1.24816
0.847458  -0.28  1.0981
0.864407  -0.28  0.954848
0.881356  -0.28  0.818554
0.898305  -0.28  0.689358
0.915254  -0.28  0.567383
0.932203  -0.28  0.452873
0.949153  -0.28  0.345632
0.966102  -0.28  0.245685
0.983051  -0.28  0.15343
1  -0.28  0.0687449

0.0169492  -0.23  4.81268
0.0338983  -0.23  4.76463
0.0508475  -0.23  4.72347
0.0677966  -0.23  4.66519
0.0847458  -0.23  4.60137
0.101695  -0.23  4.67671
0.118644  -0.23  4.68905
0.135593  -0.23  4.38418
0.152542  -0.23  4.30496
0.169492  -0.23  4.22298
0.186441  -0.23  4.1385
0.20339  -0.23  4.0518
0.220339  -0.23  3.9611
0.237288  -0.23  3.87013
0.254237  -0.23  3.77811
0.271186  -0.23  3.68275
0.288136  -0.23  3.588
0.305085  -0.23  3.49295
0.322034  -0.23  3.39582
0.338983  -0.23  3.29787
0.355932  -0.23  3.1991
0.372881  -0.23  3.0997
0.389831  -0.23  2.99957
0.40678  -0.23  2.89888
0.423729  -0.23  2.79747
0.440678  -0.23  2.69572
0.457627  -0.23  2.59407
0.474576  -0.23  2.49258
0.491525  -0.23  2.3902
0.508475  -0.23  4.47788
0.525424  -0.23  4.28926
0.542373  -0.23  4.09097
0.559322  -0.23  3.89791
0.576271  -0.23  3.70264
0.59322  -0.23  3.50722
0.610169  -0.23  3.58089
0.627119  -0.23  3.38106
0.644068  -0.23  3.18207
0.661017  -0.23  2.9852
0.677966  -0.23  2.79127
0.694915  -0.23  2.60018
0.711864  -0.23  2.41268
0.728814  -0.23  2.22852
0.745763  -0.23  2.04941
0.762712  -0.23  1.875
0.779661  -0.23  1.70561
0.79661  -0.23  1.54153
0.813559  -0.23  1.38305
0.830508  -0.23  1.2301
0.847458  -0.23  1.08355
0.864407  -0.23  0.943304
0.881356  -0.23  0.809545
0.898305  -0.23  0.682461
0.915254  -0.23  0.562217
0.932203  -0.23  0.449125
0.949153  -0.23  0.342971
0.966102  -0.23  0.243807
0.983051  -0.23  0.152138
1  -0.23  0.0678388

0.0169492  -0.18  4.09428
0.0338983  -0.18  4.07306
0.0508475  -0.18  4.05771
0.0677966  -0.18  4.02756
0.0847458  -0.18  3.99245
0.101695  -0.18  4.09679
0.118644  -0.18  4.1279
0.135593  -0.18  3.86305
0.152542  -0.18  3.81321
0.169492  -0.18  3.76047
0.186441  -0.18  3.70504
0.20339  -0.18  3.6471
0.220339  -0.18  3.58464
0.237288  -0.18  3.52169
0.254237  -0.18  3.45703
0.271186  -0.18  3.38876
0.288136  -0.18  3.32035
0.305085  -0.18  3.25095
0.322034  -0.18  3.17885
0.338983  -0.18  3.1052
0.355932  -0.18  3.02997
0.372881  -0.18  2.9533
0.389831  -0.18  2.87507
0.40678  -0.18  2.79543
0.423729  -0.18  2.71416
0.440678  -0.18  2.63164
0.457627  -0.18  2.54839
0.474576  -0.18  2.46433
0.491525  -0.18  2.37833
0.508475  -0.18  4.15619
0.525424  -0.18  3.99434
0.542373  -0.18  3.82212
0.559322  -0.18  3.65343
0.576271  -0.18  3.48135
0.59322  -0.18  3.3078
0.610169  -0.18  3.39696
0.627119  -0.18  3.21689
0.644068  -0.18  3.03617
0.661017  -0.18  2.85624
0.677966  -0.18  2.67803
0.694915  -0.18  2.50132
0.711864  -0.18  2.32695
0.728814  -0.18  2.15455
0.745763  -0.18  1.98624
0.762712  -0.18  1.82152
0.779661  -0.18  1.66078
0.79661  -0.18  1.50436
0.813559  -0.18  1.3526
0.830508  -0.18  1.20542
0.847458  -0.18  1.06392
0.864407  -0.18  0.927971
0.881356  -0.18  0.797823
0.898305  -0.18  0.673723
0.915254  -0.18  0.555898
0.932203  -0.18  0.444765
0.949153  -0.18  0.340075
0.966102  -0.18  0.241921
0.983051  -0.18  0.150973
1  -0.18  0.0670956

0.0169492  -0.13  3.12884
0.0338983  -0.13  3.13464
0.0508475  -0.13  3.14552
0.0677966  -0.13  3.14543
0.0847458  -0.13  3.14185
0.101695  -0.13  3.27888
0.118644  -0.13  3.32884
0.135593  -0.13  3.11368
0.152542  -0.13  3.09923
0.169492  -0.13  3.08248
0.186441  -0.13  3.06351
0.20339  -0.13  3.04238
0.220339  -0.13  3.01673
0.237288  -0.13  2.99105
0.254237  -0.13  2.96344
0.271186  -0.13  2.93259
0.288136  -0.13  2.90121
0.305085  -0.13  2.86849
0.322034  -0.13  2.83285
0.338983  -0.13  2.79521
0.355932  -0.13  2.75547
0.372881  -0.13  2.71369
0.389831  -0.13  2.66967
0.40678  -0.13  2.62344
0.423729  -0.13  2.57474
0.440678  -0.13  2.52382
0.457627  -0.13  2.47133
0.474576  -0.13  2.4169
0.491525  -0.13  2.35926
0.508475  -0.13  3.66329
0.525424  -0.13  3.54008
0.542373  -0.13  3.40594
0.559322  -0.13  3.27316
0.576271  -0.13  3.13555
0.59322  -0.13  2.99484
0.610169  -0.13  3.1074
0.627119  -0.13  2.9575
0.644068  -0.13  2.80483
0.661017  -0.13  2.65113
0.677966  -0.13  2.49743
0.694915  -0.13  2.34326
0.711864  -0.13  2.18962
0.728814  -0.13  2.03591
0.745763  -0.13  1.88483
0.762712  -0.13  1.73568
0.779661  -0.13  1.58888
0.79661  -0.13  1.44487
0.813559  -0.13  1.30403
0.830508  -0.13  1.16626
0.847458  -0.13  1.033
0.864407  -0.13  0.904071
0.881356  -0.13  0.779821
0.898305  -0.13  0.660586
0.915254  -0.13  0.546686
0.932203  -0.13  0.438706
0.949153  -0.13  0.336339
0.966102  -0.13  0.239737
0.983051  -0.13  0.149849
1  -0.13  0.0665246

0.0169492  -0.08  1.85179
0.0338983  -0.08  1.87227
0.0508475  -0.08  1.89733
0.0677966  -0.08  1.91734
0.0847458  -0.08  1.93676
0.101695  -0.08  2.09949
0.118644  -0.08  2.15592
0.135593  -0.08  1.99358
0.152542  -0.08  2.01245
0.169492  -0.08  2.0314
0.186441  -0.08  2.05044
0.20339  -0.08  2.06957
0.220339  -0.08  2.08584
0.237288  -0.08  2.10485
0.254237  -0.08  2.12342
0.271186  -0.08  2.14154
0.288136  -0.08  2.16055
0.305085  -0.08  2.17981
0.322034  -0.08  2.19801
0.338983  -0.08  2.21571
0.355932  -0.08  2.23268
0.372881  -0.08  2.24881
0.389831  -0.08  2.26377
0.40678  -0.08  2.27739
0.423729  -0.08  2.28924
0.440678  -0.08  2.2993
0.457627  -0.08  2.3084
0.474576  -0.08  2.31552
0.491525  -0.08  2.31899
0.508475  -0.08  2.80917
0.525424  -0.08  2.74427
0.542373  -0.08  2.66898
0.559322  -0.08  2.59265
0.576271  -0.08  2.51034
0.59322  -0.08  2.42327
0.610169  -0.08  2.57369
0.627119  -0.08  2.47489
0.644068  -0.08  2.37045
0.661017  -0.08  2.26255
0.677966  -0.08  2.15239
0.694915  -0.08  2.03881
0.711864  -0.08  1.92306
0.728814  -0.08  1.80387
0.745763  -0.08  1.68517
0.762712  -0.08  1.56561
0.779661  -0.08  1.44567
0.79661  -0.08  1.3258
0.813559  -0.08  1.20649
0.830508  -0.08  1.08738
0.847458  -0.08  0.970677
0.864407  -0.08  0.855976
0.881356  -0.08  0.743761
0.898305  -0.08  0.634514
0.915254  -0.08  0.528709
0.932203  -0.08  0.427247
0.949153  -0.08  0.32967
0.966102  -0.08  0.236229
0.983051  -0.08  0.14845
1  -0.08  0.0661332

0.0169492  -0.03  0.517624
0.0338983  -0.03  0.520294
0.0508475  -0.03  0.524427
0.0677966  -0.03  0.527474
0.0847458  -0.03  0.530822
0.101695  -0.03  0.678342
0.118644  -0.03  0.693275
0.135593  -0.03  0.545151
0.152542  -0.03  0.552299
0.169492  -0.03  0.561195
0.186441  -0.03  0.572253
0.20339  -0.03  0.585947
0.220339  -0.03  0.598619
0.237288  -0.03  0.619341
0.254237  -0.03  0.642647
0.271186  -0.03  0.673093
0.288136  -0.03  0.710165
0.305085  -0.03  0.754774
0.322034  -0.03  0.807692
0.338983  -0.03  0.870458
0.355932  -0.03  0.944478
0.372881  -0.03  1.03134
0.389831  -0.03  1.13267
0.40678  -0.03  1.25026
0.423729  -0.03  1.38587
0.440678  -0.03  1.54154
0.457627  -0.03  1.7214
0.474576  -0.03  1.92599
0.491525  -0.03  2.15544
0.508475  -0.03  1.13179
0.525424  -0.03  1.13472
0.542373  -0.03  1.13373
0.559322  -0.03  1.13237
0.576271  -0.03  1.12832
0.59322  -0.03  1.12177
0.610169  -0.03  1.32219
0.627119  -0.03  1.30988
0.644068  -0.03  1.29056
0.661017  -0.03  1.26789
0.677966  -0.03  1.24358
0.694915  -0.03  1.21358
0.711864  -0.03  1.17972
0.728814  -0.03  1.13834
0.745763  -0.03  1.09655
0.762712  -0.03  1.05057
0.779661  -0.03  1.00038
0.79661  -0.03  0.946008
0.813559  -0.03  0.887531
0.830508  -0.03  0.823178
0.847458  -0.03  0.757141
0.864407  -0.03  0.687662
0.881356  -0.03  0.615112
0.898305  -0.03  0.539942
0.915254  -0.03  0.462677
0.932203  -0.03  0.384843
0.949153  -0.03  0.305189
0.966102  -0.03  0.223924
0.983051  -0.03  0.144368
1  -0.03  0.0659266

0.0169492  0.02  63.0283
0.0338983  0.02  39.9999
0.0508475  0.02  28.8783
0.0677966  0.02  19.338
0.0847458  0.02  13.053
0.101695  0.02  8.88726
0.118644  0.02  6.11682
0.135593  0.02  4.25249
0.152542  0.02  3.00051
0.169492  0.02  2.28557
0.186441  0.02  1.70252
0.20339  0.02  1.30053
0.220339  0.02  1.02158
0.237288  0.02  0.8274
0.254237  0.02  0.707447
0.271186  0.02  0.612151
0.288136  0.02  0.537335
0.305085  0.02  0.486078
0.322034  0.02  0.448365
0.338983  0.02  0.420191
0.355932  0.02  0.398691
0.372881  0.02  0.381892
0.389831  0.02  0.368386
0.40678  0.02  0.357209
0.423729  0.02  0.34764
0.440678  0.02  0.339226
0.457627  0.02  0.331595
0.474576  0.02  0.324552
0.491525  0.02  0.317787
0.508475  0.02  193512
0.525424  0.02  192061
0.542373  0.02  190888
0.559322  0.02  189824
0.576271  0.02  188770
0.59322  0.02  187745
0.610169  0.02  186749
0.627119  0.02  185781
0.644068  0.02  184841
0.661017  0.02  183929
0.677966  0.02  183044
0.694915  0.02  182186
0.711864  0.02  181354
0.728814  0.02  180548
0.745763  0.02  179768
0.762712  0.02  179013
0.779661  0.02  178284
0.79661  0.02  177580
0.813559  0.02  176900
0.830508  0.02  176244
0.847458  0.02  175613
0.864407  0.02  175006
0.881356  0.02  174422
0.898305  0.02  173862
0.915254  0.02  173325
0.932203  0.02  172811
0.949153  0.02  172320
0.966102  0.02  171851
0.983051  0.02  171405
1  0.02  170981

0.0169492  0.07  1073.3
0.0338983  0.07  942.002
0.0508475  0.07  857.613
0.0677966  0.07  763.801
0.0847458  0.07  681.361
0.101695  0.07  608.764
0.118644  0.07  544.762
0.135593  0.07  488.226
0.152542  0.07  438.249
0.169492  0.07  394.134
0.186441  0.07  354.902
0.20339  0.07  320.075
0.220339  0.07  289.115
0.237288  0.07  261.558
0.254237  0.07  237.009
0.271186  0.07  215.093
0.288136  0.07  195.506
0.305085  0.07  177.983
0.322034  0.07  162.285
0.338983  0.07  148.203
0.355932  0.07  135.555
0.372881  0.07  124.181
0.389831  0.07  113.94
0.40678  0.07  104.707
0.423729  0.07  96.3732
0.440678  0.07  88.8412
0.457627  0.07  82.0258
0.474576  0.07  75.8514
0.491525  0.07  70.2508
0.508475  0.07  193707
0.525424  0.07  192256
0.542373  0.07  191083
0.559322  0.07  190019
0.576271  0.07  188965
0.59322  0.07  187940
0.610169  0.07  186944
0.627119  0.07  185976
0.644068  0.07  185035
0.661017  0.07  184123
0.677966  0.07  183237
0.694915  0.07  182379
0.711864  0.07  181546
0.728814  0.07  180740
0.745763  0.07  179960
0.762712  0.07  179205
0.779661  0.07  178475
0.79661  0.07  177771
0.813559  0.07  177091
0.830508  0.07  176435
0.847458  0.07  175803
0.864407  0.07  175196
0.881356  0.07  174612
0.898305  0.07  174051
0.915254  0.07  173514
0.932203  0.07  173000
0.949153  0.07  172508
0.966102  0.07  172039
0.983051  0.07  171593
1  0.07  171169

0.0169492  0.12  3332.71
0.0338983  0.12  3088.33
0.0508475  0.12  2923.67
0.0677966  0.12  2732.5
0.0847458  0.12  2556.23
0.101695  0.12  2393.49
0.118644  0.12  2243.14
0.135593  0.12  2104.1
0.152542  0.12  1975.47
0.169492  0.12  1856.5
0.186441  0.12  1746.14
0.20339  0.12  1643.82
0.220339  0.12  1548.89
0.237288  0.12  1460.75
0.254237  0.12  1378.87
0.271186  0.12  1302.75
0.288136  0.12  1231.93
0.305085  0.12  1166.02
0.322034  0.12  1104.62
0.338983  0.12  1047.39
0.355932  0.12  994.021
0.372881  0.12  944.219
0.389831  0.12  897.717
0.40678  0.12  854.272
0.423729  0.12  813.658
0.440678  0.12  775.671
0.457627  0.12  740.12
0.474576  0.12  706.832
0.491525  0.12  675.645
0.508475  0.12  194117
0.525424  0.12  192666
0.542373  0.12  191493
0.559322  0.12  190427
0.576271  0.12  189372
0.59322  0.12  188347
0.610169  0.12  187350
0.627119  0.12  186382
0.644068  0.12  185441
0.661017  0.12  184528
0.677966  0.12  183642
0.694915  0.12  182782
0.711864  0.12  181949
0.728814  0.12  181143
0.745763  0.12  180362
0.762712  0.12  179606
0.779661  0.12  178876
0.79661  0.12  178171
0.813559  0.12  177490
0.830508  0.12  176834
0.847458  0.12  176202
0.864407  0.12  175594
0.881356  0.12  175010
0.898305  0.12  174449
0.915254  0.12  173911
0.932203  0.12  173396
0.949153  0.12  172904
0.966102  0.12  172435
0.983051  0.12  171988
1  0.12  171564

0.0169492  0.17  6842.01
0.0338983  0.17  6483.85
0.0508475  0.17  6237.81
0.0677966  0.17  5946.97
0.0847458  0.17  5673.47
0.101695  0.17  5415.97
0.118644  0.17  5173.46
0.135593  0.17  4944.91
0.152542  0.17  4729.47
0.169492  0.17  4526.42
0.186441  0.17  4334.7
0.20339  0.17  4153.74
0.220339  0.17  3982.85
0.237288  0.17  3821.41
0.254237  0.17  3668.85
0.271186  0.17  3524.6
0.288136  0.17  3388.17
0.305085  0.17  3259.09
0.322034  0.17  3136.91
0.338983  0.17  3021.22
0.355932  0.17  2911.64
0.372881  0.17  2807.82
0.389831  0.17  2709.41
0.40678  0.17  2616.1
0.423729  0.17  2527.61
0.440678  0.17  2443.66
0.457627  0.17  2363.99
0.474576  0.17  2288.37
0.491525  0.17  2216.56
0.508475  0.17  194744
0.525424  0.17  193291
0.542373  0.17  192117
0.559322  0.17  191050
0.576271  0.17  189995
0.59322  0.17  188968
0.610169  0.17  187970
0.627119  0.17  187001
0.644068  0.17  186059
0.661017  0.17  185145
0.677966  0.17  184258
0.694915  0.17  183398
0.711864  0.17  182564
0.728814  0.17  181756
0.745763  0.17  180975
0.762712  0.17  180218
0.779661  0.17  179487
0.79661  0.17  178781
0.813559  0.17  178100
0.830508  0.17  177443
0.847458  0.17  176810
0.864407  0.17  176202
0.881356  0.17  175616
0.898305  0.17  175055
0.915254  0.17  174516
0.932203  0.17  174001
0.949153  0.17  173509
0.966102  0.17  173039
0.983051  0.17  172592
1  0.17  172167

0.0169492  0.22  11601.3
0.0338983  0.22  11129.1
0.0508475  0.22  10801.3
0.0677966  0.22  10410
0.0847458  0.22  10038
0.101695  0.22  9684.08
0.118644  0.22  9347.22
0.135593  0.22  9026.46
0.152542  0.22  8720.99
0.169492  0.22  8430.12
0.186441  0.22  8152.81
0.20339  0.22  7888.49
0.220339  0.22  7636.47
0.237288  0.22  7396.12
0.254237  0.22  7166.85
0.271186  0.22  6948.08
0.288136  0.22  6739.28
0.305085  0.22  6539.96
0.322034  0.22  6349.64
0.338983  0.22  6167.88
0.355932  0.22  5994.25
0.372881  0.22  5828.37
0.389831  0.22  5669.84
0.40678  0.22  5518.33
0.423729  0.22  5373.49
0.440678  0.22  5235.01
0.457627  0.22  5102.6
0.474576  0.22  4975.97
0.491525  0.22  4854.86
0.508475  0.22  195587
0.525424  0.22  194132
0.542373  0.22  192956
0.559322  0.22  191888
0.576271  0.22  190831
0.59322  0.22  189803
0.610169  0.22  188804
0.627119  0.22  187834
0.644068  0.22  186891
0.661017  0.22  185975
0.677966  0.22  185087
0.694915  0.22  184225
0.711864  0.22  183390
0.728814  0.22  182582
0.745763  0.22  181799
0.762712  0.22  181041
0.779661  0.22  180309
0.79661  0.22  179602
0.813559  0.22  178920
0.830508  0.22  178262
0.847458  0.22  177628
0.864407  0.22  177018
0.881356  0.22  176432
0.898305  0.22  175870
0.915254  0.22  175331
0.932203  0.22  174814
0.949153  0.22  174321
0.966102  0.22  173851
0.983051  0.22  173403
1  0.22  172977

0.0169492  0.27  17610.5
0.0338983  0.27  17024.2
0.0508475  0.27  16614.5
0.0677966  0.27  16122.3
0.0847458  0.27  15651.3
0.101695  0.27  15200.1
0.118644  0.27  14767.9
0.135593  0.27  14353.6
0.152542  0.27  13956.5
0.169492  0.27  13575.9
0.186441  0.27  13210.9
0.20339  0.27  12860.8
0.220339  0.27  12525
0.237288  0.27  12202.8
0.254237  0.27  11893.7
0.271186  0.27  11597
0.288136  0.27  11312.2
0.305085  0.27  11038.8
0.322034  0.27  10776.3
0.338983  0.27  10524.2
0.355932  0.27  10282.2
0.372881  0.27  10049.7
0.389831  0.27  9826.37
0.40678  0.27  9611.85
0.423729  0.27  9405.76
0.440678  0.27  9207.76
0.457627  0.27  9017.53
0.474576  0.27  8834.74
0.491525  0.27  8659.11
0.508475  0.27  196647
0.525424  0.27  195188
0.542373  0.27  194012
0.559322  0.27  192942
0.576271  0.27  191883
0.59322  0.27  190853
0.610169  0.27  189853
0.627119  0.27  188880
0.644068  0.27  187936
0.661017  0.27  187018
0.677966  0.27  186129
0.694915  0.27  185266
0.711864  0.27  184429
0.728814  0.27  183619
0.745763  0.27  182835
0.762712  0.27  182076
0.779661  0.27  181342
0.79661  0.27  180634
0.813559  0.27  179950
0.830508  0.27  179291
0.847458  0.27  178656
0.864407  0.27  178045
0.881356  0.27  177458
0.898305  0.27  176894
0.915254  0.27  176354
0.932203  0.27  175837
0.949153  0.27  175342
0.966102  0.27  174871
0.983051  0.27  174422
1  0.27  173995

0.0169492  0.32  24869.8
0.0338983  0.32  24169.3
0.0508475  0.32  23677.5
0.0677966  0.32  23084.3
0.0847458  0.32  22513.9
0.101695  0.32  21965.1
0.118644  0.32  21436.8
0.135593  0.32  20928.2
0.152542  0.32  20438.6
0.169492  0.32  19967.3
0.186441  0.32  19513.4
0.20339  0.32  19076.1
0.220339  0.32  18654.9
0.237288  0.32  18249.2
0.254237  0.32  17858.3
0.271186  0.32  17481.6
0.288136  0.32  17118.7
0.305085  0.32  16768.9
0.322034  0.32  16431.8
0.338983  0.32  16106.9
0.355932  0.32  15793.8
0.372881  0.32  15491.9
0.389831  0.32  15200.9
0.40678  0.32  14920.4
0.423729  0.32  14650
0.440678  0.32  14389.4
0.457627  0.32  14138.1
0.474576  0.32  13895.9
0.491525  0.32  13662.5
0.508475  0.32  197924
0.525424  0.32  196462
0.542373  0.32  195284
0.559322  0.32  194211
0.576271  0.32  193150
0.59322  0.32  192119
0.610169  0.32  191116
0.627119  0.32  190141
0.644068  0.32  189195
0.661017  0.32  188276
0.677966  0.32  187384
0.694915  0.32  186519
0.711864  0.32  185681
0.728814  0.32  184869
0.745763  0.32  184082
0.762712  0.32  183322
0.779661  0.32  182587
0.79661  0.32  181877
0.813559  0.32  181191
0.830508  0.32  180531
0.847458  0.32  179894
0.864407  0.32  179282
0.881356  0.32  178693
0.898305  0.32  178128
0.915254  0.32  177586
0.932203  0.32  177068
0.949153  0.32  176573
0.966102  0.32  176100
0.983051  0.32  175650
1  0.32  175222

0.0169492  0.37  33379
0.0338983  0.37  32564.3
0.0508475  0.37  31990.4
0.0677966  0.37  31296.1
0.0847458  0.37  30626.2
0.101695  0.37  29979.3
0.118644  0.37  29354.7
0.135593  0.37  28751.4
0.152542  0.37  28168.7
0.169492  0.37  27606
0.186441  0.37  27062.3
0.20339  0.37  26537
0.220339  0.37  26029.5
0.237288  0.37  25539.2
0.254237  0.37  25065.3
0.271186  0.37  24607.4
0.288136  0.37  24164.9
0.305085  0.37  23737.3
0.322034  0.37  23324
0.338983  0.37  22924.6
0.355932  0.37  22538.6
0.372881  0.37  22165.6
0.389831  0.37  21805
0.40678  0.37  21456.6
0.423729  0.37  21119.9
0.440678  0.37  20794.5
0.457627  0.37  20480.1
0.474576  0.37  20176.3
0.491525  0.37  19882.8
0.508475  0.37  199419
0.525424  0.37  197952
0.542373  0.37  196772
0.559322  0.37  195697
0.576271  0.37  194633
0.59322  0.37  193599
0.610169  0.37  192594
0.627119  0.37  191617
0.644068  0.37  190668
0.661017  0.37  189747
0.677966  0.37  188853
0.694915  0.37  187986
0.711864  0.37  187145
0.728814  0.37  186331
0.745763  0.37  185543
0.762712  0.37  184780
0.779661  0.37  184043
0.79661  0.37  183331
0.813559  0.37  182644
0.830508  0.37  181981
0.847458  0.37  181343
0.864407  0.37  180729
0.881356  0.37  180139
0.898305  0.37  179572
0.915254  0.37  179029
0.932203  0.37  178509
0.949153  0.37  178012
0.966102  0.37  177538
0.983051  0.37  177087
1  0.37  176658

0.0169492  0.42  43138.2
0.0338983  0.42  42209.3
0.0508475  0.42  41553.3
0.0677966  0.42  40757.7
0.0847458  0.42  39988.1
0.101695  0.42  39243.1
0.118644  0.42  38521.9
0.135593  0.42  37823.6
0.152542  0.42  37147.4
0.169492  0.42  36492.9
0.186441  0.42  35859
0.20339  0.42  35245.1
0.220339  0.42  34650.6
0.237288  0.42  34074.8
0.254237  0.42  33517.3
0.271186  0.42  32977.3
0.288136  0.42  32454.3
0.305085  0.42  31947.8
0.322034  0.42  31457.3
0.338983  0.42  30982.2
0.355932  0.42  30522.2
0.372881  0.42  30076.6
0.389831  0.42  29645.2
0.40678  0.42  29227.5
0.423729  0.42  28823
0.440678  0.42  28431.5
0.457627  0.42  28052.4
0.474576  0.42  27685.5
0.491525  0.42  27330.4
0.508475  0.42  201132
0.525424  0.42  199660
0.542373  0.42  198477
0.559322  0.42  197399
0.576271  0.42  196333
0.59322  0.42  195296
0.610169  0.42  194288
0.627119  0.42  193308
0.644068  0.42  192356
0.661017  0.42  191432
0.677966  0.42  190536
0.694915  0.42  189666
0.711864  0.42  188823
0.728814  0.42  188007
0.745763  0.42  187216
0.762712  0.42  186451
0.779661  0.42  185712
0.79661  0.42  184998
0.813559  0.42  184309
0.830508  0.42  183644
0.847458  0.42  183004
0.864407  0.42  182388
0.881356  0.42  181795
0.898305  0.42  181227
0.915254  0.42  180682
0.932203  0.42  180161
0.949153  0.42  179662
0.966102  0.42  179186
0.983051  0.42  178734
1  0.42  178303

0.0169492  0.47  54147.4
0.0338983  0.47  53104.3
0.0508475  0.47  52366.1
0.0677966  0.47  51469.2
0.0847458  0.47  50599.8
0.101695  0.47  49756.6
0.118644  0.47  48938.6
0.135593  0.47  48145
0.152542  0.47  47375.2
0.169492  0.47  46628.6
0.186441  0.47  45904
0.20339  0.47  45201.1
0.220339  0.47  44519.2
0.237288  0.47  43857.5
0.254237  0.47  43215.7
0.271186  0.47  42592.9
0.288136  0.47  41988.8
0.305085  0.47  41402.7
0.322034  0.47  40834.1
0.338983  0.47  40282.6
0.355932  0.47  39747.7
0.372881  0.47  39228.8
0.389831  0.47  38725.6
0.40678  0.47  38237.6
0.423729  0.47  37764.4
0.440678  0.47  37305.6
0.457627  0.47  36860.8
0.474576  0.47  36429.6
0.491525  0.47  36011.8
0.508475  0.47  203063
0.525424  0.47  201586
0.542373  0.47  200401
0.559322  0.47  199319
0.576271  0.47  198250
0.59322  0.47  197209
0.610169  0.47  196198
0.627119  0.47  195215
0.644068  0.47  194261
0.661017  0.47  193334
0.677966  0.47  192434
0.694915  0.47  191562
0.711864  0.47  190716
0.728814  0.47  189896
0.745763  0.47  189103
0.762712  0.47  188336
0.779661  0.47  187594
0.79661  0.47  186877
0.813559  0.47  186186
0.830508  0.47  185519
0.847458  0.47  184876
0.864407  0.47  184258
0.881356  0.47  183664
0.898305  0.47  183093
0.915254  0.47  182546
0.932203  0.47  182023
0.949153  0.47  181522
0.966102  0.47  181045
0.983051  0.47  180591
1  0.47  180159

0.0169492  0.52  66406.7
0.0338983  0.52  65249.2
0.0508475  0.52  64428.9
0.0677966  0.52  63430.7
0.0847458  0.52  62461.5
0.101695  0.52  61519.8
0.118644  0.52  60605
0.135593  0.52  59716
0.152542  0.52  58852.3
0.169492  0.52  58013.3
0.186441  0.52  57197.9
0.20339  0.52  56405.7
0.220339  0.52  55635.9
0.237288  0.52  54888.1
0.254237  0.52  54161.5
0.271186  0.52  53455.5
0.288136  0.52  52769.7
0.305085  0.52  52103.5
0.322034  0.52  51456.4
0.338983  0.52  50827.8
0.355932  0.52  50217.3
0.372881  0.52  49624.5
0.389831  0.52  49048.7
0.40678  0.52  48489.7
0.423729  0.52  47947
0.440678  0.52  47420.2
0.457627  0.52  46908.9
0.474576  0.52  46412.7
0.491525  0.52  45931.2
0.508475  0.52  205215
0.525424  0.52  203731
0.542373  0.52  202543
0.559322  0.52  201458
0.576271  0.52  200384
0.59322  0.52  199340
0.610169  0.52  198326
0.627119  0.52  197339
0.644068  0.52  196381
0.661017  0.52  195451
0.677966  0.52  194548
0.694915  0.52  193672
0.711864  0.52  192823
0.728814  0.52  192001
0.745763  0.52  191205
0.762712  0.52  190434
0.779661  0.52  189690
0.79661  0.52  188970
0.813559  0.52  188276
0.830508  0.52  187606
0.847458  0.52  186961
0.864407  0.52  186341
0.881356  0.52  185744
0.898305  0.52  185171
0.915254  0.52  184622
0.932203  0.52  184097
0.949153  0.52  183594
0.966102  0.52  183115
0.983051  0.52  182659
1  0.52  182225

0.0169492  0.57  79915.9
0.0338983  0.57  78644.2
0.0508475  0.57  77741.7
0.0677966  0.57  76642.1
0.0847458  0.57  75573
0.101695  0.57  74532.9
0.118644  0.57  73521.1
0.135593  0.57  72536.7
0.152542  0.57  71578.9
0.169492  0.57  70647.4
0.186441  0.57  69740.9
0.20339  0.57  68859.1
0.220339  0.57  68001.4
0.237288  0.57  67166.9
0.254237  0.57  66355.3
0.271186  0.57  65565.9
0.288136  0.57  64798
0.305085  0.57  64051.3
0.322034  0.57  63325.2
0.338983  0.57  62619.1
0.355932  0.57  61932.6
0.372881  0.57  61265.2
0.389831  0.57  60616.4
0.40678  0.57  59985.8
0.423729  0.57  59373
0.440678  0.57  58777.6
0.457627  0.57  58199.1
0.474576  0.57  57637.2
0.491525  0.57  57091.6
0.508475  0.57  207587
0.525424  0.57  206096
0.542373  0.57  204905
0.559322  0.57  203815
0.576271  0.57  202738
0.59322  0.57  201690
0.610169  0.57  200671
0.627119  0.57  199681
0.644068  0.57  198719
0.661017  0.57  197785
0.677966  0.57  196879
0.694915  0.57  195999
0.711864  0.57  195147
0.728814  0.57  194321
0.745763  0.57  193522
0.762712  0.57  192748
0.779661  0.57  192000
0.79661  0.57  191278
0.813559  0.57  190580
0.830508  0.57  189908
0.847458  0.57  189260
0.864407  0.57  188637
0.881356  0.57  188038
0.898305  0.57  187462
0.915254  0.57  186911
0.932203  0.57  186383
0.949153  0.57  185878
0.966102  0.57  185397
0.983051  0.57  184938
1  0.57  184503

0.0169492  0.62  94675.1
0.0338983  0.62  93289.1
0.0508475  0.62  92304.4
0.0677966  0.62  91103.4
0.0847458  0.62  89934.4
0.101695  0.62  88795.9
0.118644  0.62  87687
0.135593  0.62  86607
0.152542  0.62  85555.2
0.169492  0.62  84530.9
0.186441  0.62  83533.3
0.20339  0.62  82561.8
0.220339  0.62  81615.8
0.237288  0.62  80694.6
0.254237  0.62  79797.7
0.271186  0.62  78924.4
0.288136  0.62  78074.3
0.305085  0.62  77246.8
0.322034  0.62  76441.3
0.338983  0.62  75657.3
0.355932  0.62  74894.4
0.372881  0.62  74152
0.389831  0.62  73429.8
0.40678  0.62  72727.3
0.423729  0.62  72043.9
0.440678  0.62  71379.4
0.457627  0.62  70733.3
0.474576  0.62  70105.2
0.491525  0.62  69494.8
0.508475  0.62  210180
0.525424  0.62  208682
0.542373  0.62  207488
0.559322  0.62  206393
0.576271  0.62  205311
0.59322  0.62  204258
0.610169  0.62  203236
0.627119  0.62  202241
0.644068  0.62  201275
0.661017  0.62  200337
0.677966  0.62  199427
0.694915  0.62  198544
0.711864  0.62  197687
0.728814  0.62  196858
0.745763  0.62  196055
0.762712  0.62  195278
0.779661  0.62  194526
0.79661  0.62  193801
0.813559  0.62  193100
0.830508  0.62  192424
0.847458  0.62  191774
0.864407  0.62  191147
0.881356  0.62  190545
0.898305  0.62  189967
0.915254  0.62  189413
0.932203  0.62  188882
0.949153  0.62  188375
0.966102  0.62  187892
0.983051  0.62  187431
1  0.62  186993

0.0169492  0.67  110684
0.0338983  0.67  109184
0.0508475  0.67  108117
0.0677966  0.67  106815
0.0847458  0.67  105546
0.101695  0.67  104309
0.118644  0.67  103103
0.135593  0.67  101927
0.152542  0.67  100781
0.169492  0.67  99664
0.186441  0.67  98575.1
0.20339  0.67  97513.8
0.220339  0.67  96479.3
0.237288  0.67  95471.2
0.254237  0.67  94488.9
0.271186  0.67  93531.6
0.288136  0.67  92598.9
0.305085  0.67  91690.3
0.322034  0.67  90805.2
0.338983  0.67  89943.1
0.355932  0.67  89103.5
0.372881  0.67  88285.9
0.389831  0.67  87489.9
0.40678  0.67  86715
0.423729  0.67  85960.8
0.440678  0.67  85226.8
0.457627  0.67  84512.7
0.474576  0.67  83818.1
0.491525  0.67  83142.5
0.508475  0.67  212997
0.525424  0.67  211490
0.542373  0.67  210292
0.559322  0.67  209191
0.576271  0.67  208105
0.59322  0.67  207048
0.610169  0.67  206020
0.627119  0.67  205021
0.644068  0.67  204051
0.661017  0.67  203108
0.677966  0.67  202193
0.694915  0.67  201306
0.711864  0.67  200446
0.728814  0.67  199612
0.745763  0.67  198805
0.762712  0.67  198024
0.779661  0.67  197269
0.79661  0.67  196540
0.813559  0.67  195836
0.830508  0.67  195157
0.847458  0.67  194503
0.864407  0.67  193873
0.881356  0.67  193268
0.898305  0.67  192687
0.915254  0.67  192130
0.932203  0.67  191596
0.949153  0.67  191087
0.966102  0.67  190600
0.983051  0.67  190137
1  0.67  189697

0.0169492  0.72  127944
0.0338983  0.72  126329
0.0508475  0.72  125180
0.0677966  0.72  123776
0.0847458  0.72  122407
0.101695  0.72  121072
0.118644  0.72  119768
0.135593  0.72  118497
0.152542  0.72  117257
0.169492  0.72  116047
0.186441  0.72  114867
0.20339  0.72  113715
0.220339  0.72  112592
0.237288  0.72  111497
0.254237  0.72  110429
0.271186  0.72  109388
0.288136  0.72  108372
0.305085  0.72  107382
0.322034  0.72  106417
0.338983  0.72  105477
0.355932  0.72  104560
0.372881  0.72  103667
0.389831  0.72  102797
0.40678  0.72  101950
0.423729  0.72  101124
0.440678  0.72  100321
0.457627  0.72  99538.2
0.474576  0.72  98776.7
0.491525  0.72  98035.6
0.508475  0.72  216037
0.525424  0.72  214521
0.542373  0.72  213319
0.559322  0.72  212213
0.576271  0.72  211121
0.59322  0.72  210059
0.610169  0.72  209026
0.627119  0.72  208022
0.644068  0.72  207047
0.661017  0.72  206100
0.677966  0.72  205180
0.694915  0.72  204288
0.711864  0.72  203423
0.728814  0.72  202586
0.745763  0.72  201774
0.762712  0.72  200989
0.779661  0.72  200230
0.79661  0.72  199497
0.813559  0.72  198789
0.830508  0.72  198106
0.847458  0.72  197448
0.864407  0.72  196815
0.881356  0.72  196207
0.898305  0.72  195623
0.915254  0.72  195062
0.932203  0.72  194526
0.949153  0.72  194013
0.966102  0.72  193524
0.983051  0.72  193059
1  0.72  192616

0.0169492  0.77  146453
0.0338983  0.77  144724
0.0508475  0.77  143493
0.0677966  0.77  141987
0.0847458  0.77  140518
0.101695  0.77  139084
0.118644  0.77  137684
0.135593  0.77  136317
0.152542  0.77  134982
0.169492  0.77  133679
0.186441  0.77  132408
0.20339  0.77  131166
0.220339  0.77  129955
0.237288  0.77  128772
0.254237  0.77  127619
0.271186  0.77  126493
0.288136  0.77  125395
0.305085  0.77  124323
0.322034  0.77  123278
0.338983  0.77  122259
0.355932  0.77  121266
0.372881  0.77  120297
0.389831  0.77  119353
0.40678  0.77  118432
0.423729  0.77  117535
0.440678  0.77  116662
0.457627  0.77  115811
0.474576  0.77  114982
0.491525  0.77  114175
0.508475  0.77  219303
0.525424  0.77  217778
0.542373  0.77  216570
0.559322  0.77  215458
0.576271  0.77  214361
0.59322  0.77  213293
0.610169  0.77  212255
0.627119  0.77  211245
0.644068  0.77  210265
0.661017  0.77  209312
0.677966  0.77  208388
0.694915  0.77  207491
0.711864  0.77  206622
0.728814  0.77  205779
0.745763  0.77  204963
0.762712  0.77  204174
0.779661  0.77  203410
0.79661  0.77  202673
0.813559  0.77  201961
0.830508  0.77  201274
0.847458  0.77  200612
0.864407  0.77  199976
0.881356  0.77  199363
0.898305  0.77  198776
0.915254  0.77  198212
0.932203  0.77  197673
0.949153  0.77  197157
0.966102  0.77  196665
0.983051  0.77  196196
1  0.77  195751

0.0169492  0.82  166212
0.0338983  0.82  164369
0.0508475  0.82  163055
0.0677966  0.82  161449
0.0847458  0.82  159880
0.101695  0.82  158347
0.118644  0.82  156850
0.135593  0.82  155387
0.152542  0.82  153958
0.169492  0.82  152562
0.186441  0.82  151198
0.20339  0.82  149867
0.220339  0.82  148567
0.237288  0.82  147297
0.254237  0.82  146057
0.271186  0.82  144847
0.288136  0.82  143666
0.305085  0.82  142513
0.322034  0.82  141388
0.338983  0.82  140290
0.355932  0.82  139219
0.372881  0.82  138175
0.389831  0.82  137156
0.40678  0.82  136163
0.423729  0.82  135194
0.440678  0.82  134250
0.457627  0.82  133330
0.474576  0.82  132434
0.491525  0.82  131561
0.508475  0.82  222796
0.525424  0.82  221260
0.542373  0.82  220048
0.559322  0.82  218929
0.576271  0.82  217825
0.59322  0.82  216752
0.610169  0.82  215708
0.627119  0.82  214693
0.644068  0.82  213706
0.661017  0.82  212748
0.677966  0.82  211819
0.694915  0.82  210916
0.711864  0.82  210042
0.728814  0.82  209194
0.745763  0.82  208373
0.762712  0.82  207579
0.779661  0.82  206811
0.79661  0.82  206069
0.813559  0.82  205353
0.830508  0.82  204662
0.847458  0.82  203996
0.864407  0.82  203355
0.881356  0.82  202739
0.898305  0.82  202148
0.915254  0.82  201581
0.932203  0.82  201038
0.949153  0.82  200519
0.966102  0.82  200023
0.983051  0.82  199552
1  0.82  199104

0.0169492  0.87  187221
0.0338983  0.87  185264
0.0508475  0.87  183868
0.0677966  0.87  182160
0.0847458  0.87  180491
0.101695  0.87  178860
0.118644  0.87  177265
0.135593  0.87  175706
0.152542  0.87  174183
0.169492  0.87  172694
0.186441  0.87  171239
0.20339  0.87  169817
0.220339  0.87  168428
0.237288  0.87  167071
0.254237  0.87  165746
0.271186  0.87  164451
0.288136  0.87  163187
0.305085  0.87  161952
0.322034  0.87  160747
0.338983  0.87  159570
0.355932  0.87  158422
0.372881  0.87  157301
0.389831  0.87  156208
0.40678  0.87  155141
0.423729  0.87  154101
0.440678  0.87  153087
0.457627  0.87  152098
0.474576  0.87  151134
0.491525  0.87  150195
0.508475  0.87  226517
0.525424  0.87  224970
0.542373  0.87  223752
0.559322  0.87  222627
0.576271  0.87  221516
0.59322  0.87  220436
0.610169  0.87  219386
0.627119  0.87  218365
0.644068  0.87  217373
0.661017  0.87  216409
0.677966  0.87  215473
0.694915  0.87  214566
0.711864  0.87  213685
0.728814  0.87  212833
0.745763  0.87  212007
0.762712  0.87  211207
0.779661  0.87  210434
0.79661  0.87  209687
0.813559  0.87  208966
0.830508  0.87  208271
0.847458  0.87  207601
0.864407  0.87  206956
0.881356  0.87  206335
0.898305  0.87  205740
0.915254  0.87  205169
0.932203  0.87  204622
0.949153  0.87  204100
0.966102  0.87  203601
0.983051  0.87  203126
1  0.87  202675

0.0169492  0.92  209480
0.0338983  0.92  207409
0.0508475  0.92  205931
0.0677966  0.92  204121
0.0847458  0.92  202352
0.101695  0.92  200622
0.118644  0.92  198930
0.135593  0.92  197276
0.152542  0.92  195658
0.169492  0.92  194076
0.186441  0.92  192529
0.20339  0.92  191018
0.220339  0.92  189540
0.237288  0.92  188095
0.254237  0.92  186684
0.271186  0.92  185304
0.288136  0.92  183957
0.305085  0.92  182641
0.322034  0.92  181355
0.338983  0.92  180099
0.355932  0.92  178873
0.372881  0.92  177677
0.389831  0.92  176508
0.40678  0.92  175369
0.423729  0.92  174256
0.440678  0.92  173172
0.457627  0.92  172114
0.474576  0.92  171082
0.491525  0.92  170077
0.508475  0.92  230468
0.525424  0.92  228910
0.542373  0.92  227686
0.559322  0.92  226553
0.576271  0.92  225436
0.59322  0.92  224349
0.610169  0.92  223292
0.627119  0.92  222265
0.644068  0.92  221266
0.661017  0.92  220296
0.677966  0.92  219354
0.694915  0.92  218441
0.711864  0.92  217554
0.728814  0.92  216696
0.745763  0.92  215864
0.762712  0.92  215059
0.779661  0.92  214281
0.79661  0.92  213529
0.813559  0.92  212803
0.830508  0.92  212103
0.847458  0.92  211428
0.864407  0.92  210779
0.881356  0.92  210154
0.898305  0.92  209554
0.915254  0.92  208979
0.932203  0.92  208429
0.949153  0.92  207903
0.966102  0.92  207400
0.983051  0.92  206922
1  0.92  206468

0.0169492  0.97  232990
0.0338983  0.97  230804
0.0508475  0.97  229243
0.0677966  0.97  227332
0.0847458  0.97  225463
0.101695  0.97  223635
0.118644  0.97  221846
0.135593  0.97  220095
0.152542  0.97  218383
0.169492  0.97  216708
0.186441  0.97  215070
0.20339  0.97  213467
0.220339  0.97  211901
0.237288  0.97  210369
0.254237  0.97  208871
0.271186  0.97  207407
0.288136  0.97  205977
0.305085  0.97  204578
0.322034  0.97  203212
0.338983  0.97  201878
0.355932  0.97  200574
0.372881  0.97  199301
0.389831  0.97  198058
0.40678  0.97  196845
0.423729  0.97  195660
0.440678  0.97  194505
0.457627  0.97  193378
0.474576  0.97  192278
0.491525  0.97  191207
0.508475  0.97  234651
0.525424  0.97  233081
0.542373  0.97  231851
0.559322  0.97  230710
0.576271  0.97  229586
0.59322  0.97  228492
0.610169  0.97  227428
0.627119  0.97  226393
0.644068  0.97  225388
0.661017  0.97  224411
0.677966  0.97  223463
0.694915  0.97  222543
0.711864  0.97  221651
0.728814  0.97  220786
0.745763  0.97  219948
0.762712  0.97  219138
0.779661  0.97  218354
0.79661  0.97  217597
0.813559  0.97  216865
0.830508  0.97  216160
0.847458  0.97  215480
0.864407  0.97  214826
0.881356  0.97  214197
0.898305  0.97  213593
0.915254  0.97  213014
0.932203  0.97  212459
0.949153  0.97  211929
0.966102  0.97  211423
0.983051  0.97  210941
1  0.97  210483



==> fig/nonewithF/gnuplotK.txt <==
0.0169492  -0.98  -0.251273
0.0338983  -0.98  -0.238744
0.0508475  -0.98  -0.227989
0.0677966  -0.98  -0.218141
0.0847458  -0.98  -0.209219
0.101695  -0.98  -0.20388
0.118644  -0.98  -0.202682
0.135593  -0.98  -0.18663
0.152542  -0.98  -0.18018
0.169492  -0.98  -0.174156
0.186441  -0.98  -0.168507
0.20339  -0.98  -0.16319
0.220339  -0.98  -0.158268
0.237288  -0.98  -0.153558
0.254237  -0.98  -0.148988
0.271186  -0.98  -0.144852
0.288136  -0.98  -0.140716
0.305085  -0.98  -0.13667
0.322034  -0.98  -0.13288
0.338983  -0.98  -0.129222
0.355932  -0.98  -0.125695
0.372881  -0.98  -0.12228
0.389831  -0.98  -0.118984
0.40678  -0.98  -0.115791
0.423729  -0.98  -0.112674
0.440678  -0.98  -0.109645
0.457627  -0.98  -0.106759
0.474576  -0.98  -0.103831
0.491525  -0.98  -0.101098
0.508475  -0.98  -0.440975
0.525424  -0.98  -0.416499
0.542373  -0.98  -0.392557
0.559322  -0.98  -0.370804
0.576271  -0.98  -0.350096
0.59322  -0.98  -0.330362
0.610169  -0.98  -0.330954
0.627119  -0.98  -0.312044
0.644068  -0.98  -0.293949
0.661017  -0.98  -0.276618
0.677966  -0.98  -0.260004
0.694915  -0.98  -0.244057
0.711864  -0.98  -0.228744
0.728814  -0.98  -0.214024
0.745763  -0.98  -0.199888
0.762712  -0.98  -0.186303
0.779661  -0.98  -0.173247
0.79661  -0.98  -0.160704
0.813559  -0.98  -0.148658
0.830508  -0.98  -0.13709
0.847458  -0.98  -0.125998
0.864407  -0.98  -0.115366
0.881356  -0.98  -0.105188
0.898305  -0.98  -0.0954559
0.915254  -0.98  -0.086164
0.932203  -0.98  -0.0773103
0.949153  -0.98  -0.0688871
0.966102  -0.98  -0.0608914
0.983051  -0.98  -0.0533275
1  -0.98  -0.0461927

0.0169492  -0.93  -0.227372
0.0338983  -0.93  -0.216866
0.0508475  -0.93  -0.20787
0.0677966  -0.93  -0.199576
0.0847458  -0.93  -0.192038
0.101695  -0.93  -0.187513
0.118644  -0.93  -0.186744
0.135593  -0.93  -0.172829
0.152542  -0.93  -0.167304
0.169492  -0.93  -0.162125
0.186441  -0.93  -0.15725
0.20339  -0.93  -0.152644
0.220339  -0.93  -0.148356
0.237288  -0.93  -0.144239
0.254237  -0.93  -0.140234
0.271186  -0.93  -0.136577
0.288136  -0.93  -0.132919
0.305085  -0.93  -0.129333
0.322034  -0.93  -0.12595
0.338983  -0.93  -0.122673
0.355932  -0.93  -0.119498
0.372881  -0.93  -0.11641
0.389831  -0.93  -0.113416
0.40678  -0.93  -0.110502
0.423729  -0.93  -0.107643
0.440678  -0.93  -0.104852
0.457627  -0.93  -0.102192
0.474576  -0.93  -0.0994574
0.491525  -0.93  -0.0969087
0.508475  -0.93  -0.393603
0.525424  -0.93  -0.372403
0.542373  -0.93  -0.351581
0.559322  -0.93  -0.332677
0.576271  -0.93  -0.314637
0.59322  -0.93  -0.297417
0.610169  -0.93  -0.297869
0.627119  -0.93  -0.281347
0.644068  -0.93  -0.265514
0.661017  -0.93  -0.25033
0.677966  -0.93  -0.235755
0.694915  -0.93  -0.221748
0.711864  -0.93  -0.208282
0.728814  -0.93  -0.195323
0.745763  -0.93  -0.182863
0.762712  -0.93  -0.170875
0.779661  -0.93  -0.159342
0.79661  -0.93  -0.148248
0.813559  -0.93  -0.137581
0.830508  -0.93  -0.127325
0.847458  -0.93  -0.117478
0.864407  -0.93  -0.108029
0.881356  -0.93  -0.098969
0.898305  -0.93  -0.0902934
0.915254  -0.93  -0.0819971
0.932203  -0.93  -0.0740786
0.949153  -0.93  -0.0665311
0.966102  -0.93  -0.0593519
0.983051  -0.93  -0.0525446
1  -0.93  -0.0461073

0.0169492  -0.88  -0.185898
0.0338983  -0.88  -0.177386
0.0508475  -0.88  -0.170109
0.0677966  -0.88  -0.163408
0.0847458  -0.88  -0.157326
0.101695  -0.88  -0.153734
0.118644  -0.88  -0.153213
0.135593  -0.88  -0.141856
0.152542  -0.88  -0.137414
0.169492  -0.88  -0.133253
0.186441  -0.88  -0.129339
0.20339  -0.88  -0.125642
0.220339  -0.88  -0.122203
0.237288  -0.88  -0.118902
0.254237  -0.88  -0.115688
0.271186  -0.88  -0.112759
0.288136  -0.88  -0.109824
0.305085  -0.88  -0.106944
0.322034  -0.88  -0.104229
0.338983  -0.88  -0.101597
0.355932  -0.88  -0.0990456
0.372881  -0.88  -0.0965632
0.389831  -0.88  -0.0941545
0.40678  -0.88  -0.0918086
0.423729  -0.88  -0.0895052
0.440678  -0.88  -0.0872542
0.457627  -0.88  -0.0851175
0.474576  -0.88  -0.0828994
0.491525  -0.88  -0.0808474
0.508475  -0.88  -0.349244
0.525424  -0.88  -0.331116
0.542373  -0.88  -0.31322
0.559322  -0.88  -0.296988
0.576271  -0.88  -0.281449
0.59322  -0.88  -0.266588
0.610169  -0.88  -0.266896
0.627119  -0.88  -0.252614
0.644068  -0.88  -0.238905
0.661017  -0.88  -0.225736
0.677966  -0.88  -0.213076
0.694915  -0.88  -0.200891
0.711864  -0.88  -0.18916
0.728814  -0.88  -0.177854
0.745763  -0.88  -0.166969
0.762712  -0.88  -0.156482
0.779661  -0.88  -0.146379
0.79661  -0.88  -0.136647
0.813559  -0.88  -0.127276
0.830508  -0.88  -0.118253
0.847458  -0.88  -0.109577
0.864407  -0.88  -0.101238
0.881356  -0.88  -0.0932294
0.898305  -0.88  -0.0855469
0.915254  -0.88  -0.0781865
0.932203  -0.88  -0.0711468
0.949153  -0.88  -0.064422
0.966102  -0.88  -0.0580098
0.983051  -0.88  -0.051913
1  -0.88  -0.0461304

0.0169492  -0.83  -0.0985392
0.0338983  -0.83  -0.0920999
0.0508475  -0.83  -0.0865431
0.0677966  -0.83  -0.081586
0.0847458  -0.83  -0.0771541
0.101695  -0.83  -0.0747527
0.118644  -0.83  -0.0738457
0.135593  -0.83  -0.0662261
0.152542  -0.83  -0.0631963
0.169492  -0.83  -0.0604084
0.186441  -0.83  -0.0578336
0.20339  -0.83  -0.0554478
0.220339  -0.83  -0.0532899
0.237288  -0.83  -0.0512518
0.254237  -0.83  -0.0492898
0.271186  -0.83  -0.0475846
0.288136  -0.83  -0.0458718
0.305085  -0.83  -0.0442072
0.322034  -0.83  -0.0426937
0.338983  -0.83  -0.0412561
0.355932  -0.83  -0.0398941
0.372881  -0.83  -0.0385967
0.389831  -0.83  -0.0373696
0.40678  -0.83  -0.0362035
0.423729  -0.83  -0.0350861
0.440678  -0.83  -0.0340211
0.457627  -0.83  -0.0330172
0.474576  -0.83  -0.0320364
0.491525  -0.83  -0.031132
0.508475  -0.83  -0.307928
0.525424  -0.83  -0.292667
0.542373  -0.83  -0.277501
0.559322  -0.83  -0.263763
0.576271  -0.83  -0.250558
0.59322  -0.83  -0.237898
0.610169  -0.83  -0.238056
0.627119  -0.83  -0.225867
0.644068  -0.83  -0.214141
0.661017  -0.83  -0.202854
0.677966  -0.83  -0.191983
0.694915  -0.83  -0.181501
0.711864  -0.83  -0.171391
0.728814  -0.83  -0.161631
0.745763  -0.83  -0.152219
0.762712  -0.83  -0.143135
0.779661  -0.83  -0.134369
0.79661  -0.83  -0.125911
0.813559  -0.83  -0.117752
0.830508  -0.83  -0.109883
0.847458  -0.83  -0.102303
0.864407  -0.83  -0.0950023
0.881356  -0.83  -0.0879774
0.898305  -0.83  -0.0812241
0.915254  -0.83  -0.0747391
0.932203  -0.83  -0.0685215
0.949153  -0.83  -0.0625661
0.966102  -0.83  -0.0568711
0.983051  -0.83  -0.0514384
1  -0.83  -0.0462675

0.0169492  -0.78  -0.0781923
0.0338983  -0.78  -0.0733325
0.0508475  -0.78  -0.0691423
0.0677966  -0.78  -0.0653887
0.0847458  -0.78  -0.0620254
0.101695  -0.78  -0.0602184
0.118644  -0.78  -0.0595752
0.135593  -0.78  -0.0536927
0.152542  -0.78  -0.0513703
0.169492  -0.78  -0.0492271
0.186441  -0.78  -0.0472419
0.20339  -0.78  -0.0453966
0.220339  -0.78  -0.0437194
0.237288  -0.78  -0.0421312
0.254237  -0.78  -0.0405989
0.271186  -0.78  -0.0392561
0.288136  -0.78  -0.0379076
0.305085  -0.78  -0.0365944
0.322034  -0.78  -0.0353923
0.338983  -0.78  -0.0342459
0.355932  -0.78  -0.0331546
0.372881  -0.78  -0.0321104
0.389831  -0.78  -0.0311174
0.40678  -0.78  -0.0301685
0.423729  -0.78  -0.0292542
0.440678  -0.78  -0.0283777
0.457627  -0.78  -0.0275487
0.474576  -0.78  -0.0267291
0.491525  -0.78  -0.0259701
0.508475  -0.78  -0.269693
0.525424  -0.78  -0.257091
0.542373  -0.78  -0.244456
0.559322  -0.78  -0.233032
0.576271  -0.78  -0.221993
0.59322  -0.78  -0.211374
0.610169  -0.78  -0.211375
0.627119  -0.78  -0.201129
0.644068  -0.78  -0.191245
0.661017  -0.78  -0.181707
0.677966  -0.78  -0.172498
0.694915  -0.78  -0.163598
0.711864  -0.78  -0.154995
0.728814  -0.78  -0.146672
0.745763  -0.78  -0.138628
0.762712  -0.78  -0.130849
0.779661  -0.78  -0.123327
0.79661  -0.78  -0.116054
0.813559  -0.78  -0.109023
0.830508  -0.78  -0.102227
0.847458  -0.78  -0.095666
0.864407  -0.78  -0.0893323
0.881356  -0.78  -0.0832227
0.898305  -0.78  -0.077334
0.915254  -0.78  -0.0716635
0.932203  -0.78  -0.0662106
0.949153  -0.78  -0.0609708
0.966102  -0.78  -0.0559428
0.983051  -0.78  -0.0511273
1  -0.78  -0.0465247

0.0169492  -0.73  -0.0594142
0.0338983  -0.73  -0.0560761
0.0508475  -0.73  -0.0532031
0.0677966  -0.73  -0.0506038
0.0847458  -0.73  -0.0482622
0.101695  -0.73  -0.0470257
0.118644  -0.73  -0.0466244
0.135593  -0.73  -0.0423935
0.152542  -0.73  -0.0407377
0.169492  -0.73  -0.0391995
0.186441  -0.73  -0.0377646
0.20339  -0.73  -0.036421
0.220339  -0.73  -0.0351856
0.237288  -0.73  -0.0340084
0.254237  -0.73  -0.032868
0.271186  -0.73  -0.0318477
0.288136  -0.73  -0.030825
0.305085  -0.73  -0.0298254
0.322034  -0.73  -0.0288955
0.338983  -0.73  -0.0280006
0.355932  -0.73  -0.0271399
0.372881  -0.73  -0.0263083
0.389831  -0.73  -0.0255077
0.40678  -0.73  -0.0247335
0.423729  -0.73  -0.0239789
0.440678  -0.73  -0.023246
0.457627  -0.73  -0.0225475
0.474576  -0.73  -0.0218407
0.491525  -0.73  -0.0211789
0.508475  -0.73  -0.234586
0.525424  -0.73  -0.224434
0.542373  -0.73  -0.214126
0.559322  -0.73  -0.204834
0.576271  -0.73  -0.195789
0.59322  -0.73  -0.187051
0.610169  -0.73  -0.186886
0.627119  -0.73  -0.178431
0.644068  -0.73  -0.170246
0.661017  -0.73  -0.162321
0.677966  -0.73  -0.154645
0.694915  -0.73  -0.147204
0.711864  -0.73  -0.139992
0.728814  -0.73  -0.132996
0.745763  -0.73  -0.126216
0.762712  -0.73  -0.119643
0.779661  -0.73  -0.113269
0.79661  -0.73  -0.107091
0.813559  -0.73  -0.101103
0.830508  -0.73  -0.0952993
0.847458  -0.73  -0.0896801
0.864407  -0.73  -0.0842402
0.881356  -0.73  -0.0789767
0.898305  -0.73  -0.0738873
0.915254  -0.73  -0.0689698
0.932203  -0.73  -0.0642235
0.949153  -0.73  -0.0596451
0.966102  -0.73  -0.0552331
0.983051  -0.73  -0.0509876
1  -0.73  -0.0469093

0.0169492  -0.68  -0.0345736
0.0338983  -0.68  -0.0323009
0.0508475  -0.68  -0.0303401
0.0677966  -0.68  -0.0285969
0.0847458  -0.68  -0.0270414
0.101695  -0.68  -0.0262221
0.118644  -0.68  -0.0259379
0.135593  -0.68  -0.0232232
0.152542  -0.68  -0.0221692
0.169492  -0.68  -0.0212019
0.186441  -0.68  -0.020311
0.20339  -0.68  -0.0194879
0.220339  -0.68  -0.018748
0.237288  -0.68  -0.0180509
0.254237  -0.68  -0.0173796
0.271186  -0.68  -0.0168048
0.288136  -0.68  -0.0162244
0.305085  -0.68  -0.01566
0.322034  -0.68  -0.0151522
0.338983  -0.68  -0.0146721
0.355932  -0.68  -0.0142197
0.372881  -0.68  -0.0137911
0.389831  -0.68  -0.0133888
0.40678  -0.68  -0.0130095
0.423729  -0.68  -0.0126486
0.440678  -0.68  -0.0123077
0.457627  -0.68  -0.0119895
0.474576  -0.68  -0.0116823
0.491525  -0.68  -0.0114038
0.508475  -0.68  -0.195969
0.525424  -0.68  -0.188244
0.542373  -0.68  -0.180273
0.559322  -0.68  -0.173112
0.576271  -0.68  -0.166078
0.59322  -0.68  -0.159244
0.610169  -0.68  -0.158944
0.627119  -0.68  -0.15231
0.644068  -0.68  -0.14586
0.661017  -0.68  -0.139588
0.677966  -0.68  -0.133491
0.694915  -0.68  -0.127559
0.711864  -0.68  -0.12179
0.728814  -0.68  -0.116176
0.745763  -0.68  -0.110718
0.762712  -0.68  -0.105409
0.779661  -0.68  -0.100247
0.79661  -0.68  -0.0952265
0.813559  -0.68  -0.090346
0.830508  -0.68  -0.0856012
0.847458  -0.68  -0.080992
0.864407  -0.68  -0.076515
0.881356  -0.68  -0.0721681
0.898305  -0.68  -0.0679496
0.915254  -0.68  -0.0638578
0.932203  -0.68  -0.0598922
0.949153  -0.68  -0.05605
0.966102  -0.68  -0.0523302
0.983051  -0.68  -0.048732
1  -0.68  -0.0452565

0.0169492  -0.63  -0.0167374
0.0338983  -0.63  -0.0156468
0.0508475  -0.63  -0.014706
0.0677966  -0.63  -0.0138696
0.0847458  -0.63  -0.0131232
0.101695  -0.63  -0.0127373
0.118644  -0.63  -0.0126067
0.135593  -0.63  -0.0112906
0.152542  -0.63  -0.0107847
0.169492  -0.63  -0.0103203
0.186441  -0.63  -0.00989254
0.20339  -0.63  -0.0094973
0.220339  -0.63  -0.00914209
0.237288  -0.63  -0.00880735
0.254237  -0.63  -0.00848484
0.271186  -0.63  -0.00820905
0.288136  -0.63  -0.00793018
0.305085  -0.63  -0.00765884
0.322034  -0.63  -0.00741487
0.338983  -0.63  -0.00718414
0.355932  -0.63  -0.00696675
0.372881  -0.63  -0.00676075
0.389831  -0.63  -0.00656744
0.40678  -0.63  -0.00638515
0.423729  -0.63  -0.00621174
0.440678  -0.63  -0.006048
0.457627  -0.63  -0.0058952
0.474576  -0.63  -0.00574772
0.491525  -0.63  -0.00561417
0.508475  -0.63  -0.165359
0.525424  -0.63  -0.159707
0.542373  -0.63  -0.153715
0.559322  -0.63  -0.148366
0.576271  -0.63  -0.143032
0.59322  -0.63  -0.137804
0.610169  -0.63  -0.137332
0.627119  -0.63  -0.132233
0.644068  -0.63  -0.127242
0.661017  -0.63  -0.122358
0.677966  -0.63  -0.117582
0.694915  -0.63  -0.112912
0.711864  -0.63  -0.108346
0.728814  -0.63  -0.103883
0.745763  -0.63  -0.0995231
0.762712  -0.63  -0.0952633
0.779661  -0.63  -0.0911023
0.79661  -0.63  -0.0870384
0.813559  -0.63  -0.08307
0.830508  -0.63  -0.0791949
0.847458  -0.63  -0.0754131
0.864407  -0.63  -0.0717223
0.881356  -0.63  -0.0681211
0.898305  -0.63  -0.0646084
0.915254  -0.63  -0.0611829
0.932203  -0.63  -0.0578437
0.949153  -0.63  -0.0545892
0.966102  -0.63  -0.0514181
0.983051  -0.63  -0.0483288
1  -0.63  -0.0453229

0.0169492  -0.58  -0.000791398
0.0338983  -0.58  -0.000740362
0.0508475  -0.58  -0.000696344
0.0677966  -0.58  -0.000657204
0.0847458  -0.58  -0.000622278
0.101695  -0.58  -0.000604632
0.118644  -0.58  -0.00059885
0.135593  -0.58  -0.000536516
0.152542  -0.58  -0.000512833
0.169492  -0.58  -0.000491093
0.186441  -0.58  -0.000471065
0.20339  -0.58  -0.000452559
0.220339  -0.58  -0.000435931
0.237288  -0.58  -0.000420261
0.254237  -0.58  -0.00040515
0.271186  -0.58  -0.000392251
0.288136  -0.58  -0.000379187
0.305085  -0.58  -0.000366465
0.322034  -0.58  -0.000355036
0.338983  -0.58  -0.000344226
0.355932  -0.58  -0.000334041
0.372881  -0.58  -0.000324388
0.389831  -0.58  -0.000315331
0.40678  -0.58  -0.000306793
0.423729  -0.58  -0.00029867
0.440678  -0.58  -0.000291003
0.457627  -0.58  -0.000283854
0.474576  -0.58  -0.000276954
0.491525  -0.58  -0.000270717
0.508475  -0.58  -0.137676
0.525424  -0.58  -0.133888
0.542373  -0.58  -0.129674
0.559322  -0.58  -0.125957
0.576271  -0.58  -0.122152
0.59322  -0.58  -0.118372
0.610169  -0.58  -0.117718
0.627119  -0.58  -0.114006
0.644068  -0.58  -0.110333
0.661017  -0.58  -0.106706
0.677966  -0.58  -0.103127
0.694915  -0.58  -0.0995996
0.711864  -0.58  -0.0961262
0.728814  -0.58  -0.092708
0.745763  -0.58  -0.0893459
0.762712  -0.58  -0.0860402
0.779661  -0.58  -0.082791
0.79661  -0.58  -0.0795983
0.813559  -0.58  -0.0764616
0.830508  -0.58  -0.0733803
0.847458  -0.58  -0.0703538
0.864407  -0.58  -0.0673814
0.881356  -0.58  -0.0644622
0.898305  -0.58  -0.0615951
0.915254  -0.58  -0.0587794
0.932203  -0.58  -0.056014
0.949153  -0.58  -0.0532978
0.966102  -0.58  -0.0506298
0.983051  -0.58  -0.0480071
1  -0.58  -0.0454317

0.0169492  -0.53  0.0132129
0.0338983  -0.53  0.0123713
0.0508475  -0.53  0.0116455
0.0677966  -0.53  0.0110002
0.0847458  -0.53  0.0104243
0.101695  -0.53  0.0101417
0.118644  -0.53  0.010053
0.135593  -0.53  0.00901008
0.152542  -0.53  0.00861949
0.169492  -0.53  0.0082609
0.186441  -0.53  0.00793053
0.20339  -0.53  0.00762524
0.220339  -0.53  0.00735103
0.237288  -0.53  0.00709258
0.254237  -0.53  0.00684314
0.271186  -0.53  0.00663069
0.288136  -0.53  0.00641509
0.305085  -0.53  0.00620493
0.322034  -0.53  0.00601633
0.338983  -0.53  0.00583792
0.355932  -0.53  0.00566983
0.372881  -0.53  0.00551051
0.389831  -0.53  0.00536109
0.40678  -0.53  0.00522025
0.423729  -0.53  0.00508627
0.440678  -0.53  0.00495986
0.457627  -0.53  0.00484215
0.474576  -0.53  0.00472851
0.491525  -0.53  0.00462603
0.508475  -0.53  -0.112948
0.525424  -0.53  -0.110809
0.542373  -0.53  -0.108169
0.559322  -0.53  -0.105897
0.576271  -0.53  -0.10345
0.59322  -0.53  -0.100955
0.610169  -0.53  -0.100108
0.627119  -0.53  -0.0976313
0.644068  -0.53  -0.0951357
0.661017  -0.53  -0.0926301
0.677966  -0.53  -0.0901219
0.694915  -0.53  -0.0876187
0.711864  -0.53  -0.0851247
0.728814  -0.53  -0.082645
0.745763  -0.53  -0.0801798
0.762712  -0.53  -0.0777327
0.779661  -0.53  -0.0753051
0.79661  -0.53  -0.0728981
0.813559  -0.53  -0.0705123
0.830508  -0.53  -0.0681485
0.847458  -0.53  -0.0658055
0.864407  -0.53  -0.0634836
0.881356  -0.53  -0.0611823
0.898305  -0.53  -0.058901
0.915254  -0.53  -0.0566389
0.932203  -0.53  -0.0543946
0.949153  -0.53  -0.0521678
0.966102  -0.53  -0.0499574
0.983051  -0.53  -0.0477593
1  -0.53  -0.0455759

0.0169492  -0.48  0.0252066
0.0338983  -0.48  0.0236248
0.0508475  -0.48  0.0222612
0.0677966  -0.48  0.0210487
0.0847458  -0.48  0.0199667
0.101695  -0.48  0.0194557
0.118644  -0.48  0.0193042
0.135593  -0.48  0.0173096
0.152542  -0.48  0.0165756
0.169492  -0.48  0.0159018
0.186441  -0.48  0.0152809
0.20339  -0.48  0.0147072
0.220339  -0.48  0.0141921
0.237288  -0.48  0.0137066
0.254237  -0.48  0.0132375
0.271186  -0.48  0.0128392
0.288136  -0.48  0.012434
0.305085  -0.48  0.0120384
0.322034  -0.48  0.011684
0.338983  -0.48  0.0113487
0.355932  -0.48  0.0110329
0.372881  -0.48  0.0107335
0.389831  -0.48  0.0104529
0.40678  -0.48  0.0101885
0.423729  -0.48  0.00993698
0.440678  -0.48  0.00969983
0.457627  -0.48  0.00947939
0.474576  -0.48  0.00926655
0.491525  -0.48  0.00907524
0.508475  -0.48  -0.091215
0.525424  -0.48  -0.0905038
0.542373  -0.48  -0.0892287
0.559322  -0.48  -0.0882127
0.576271  -0.48  -0.0869466
0.59322  -0.48  -0.0855712
0.610169  -0.48  -0.0845155
0.627119  -0.48  -0.0831201
0.644068  -0.48  -0.0816565
0.661017  -0.48  -0.0801365
0.677966  -0.48  -0.0785702
0.694915  -0.48  -0.0769694
0.711864  -0.48  -0.0753401
0.728814  -0.48  -0.0736908
0.745763  -0.48  -0.0720203
0.762712  -0.48  -0.070335
0.779661  -0.48  -0.0686377
0.79661  -0.48  -0.0669302
0.813559  -0.48  -0.0652138
0.830508  -0.48  -0.0634909
0.847458  -0.48  -0.0617589
0.864407  -0.48  -0.0600195
0.881356  -0.48  -0.0582723
0.898305  -0.48  -0.0565167
0.915254  -0.48  -0.054752
0.932203  -0.48  -0.0529765
0.949153  -0.48  -0.0511903
0.966102  -0.48  -0.0493924
0.983051  -0.48  -0.0475773
1  -0.48  -0.0457478

0.0169492  -0.43  0.0350959
0.0338983  -0.43  0.0329337
0.0508475  -0.43  0.0310708
0.0677966  -0.43  0.0294143
0.0847458  -0.43  0.0279363
0.101695  -0.43  0.0272734
0.118644  -0.43  0.0270933
0.135593  -0.43  0.0243069
0.152542  -0.43  0.0233044
0.169492  -0.43  0.022384
0.186441  -0.43  0.0215361
0.20339  -0.43  0.0207525
0.220339  -0.43  0.0200497
0.237288  -0.43  0.0193872
0.254237  -0.43  0.0187462
0.271186  -0.43  0.018204
0.288136  -0.43  0.0176507
0.305085  -0.43  0.0171099
0.322034  -0.43  0.0166263
0.338983  -0.43  0.0161688
0.355932  -0.43  0.015738
0.372881  -0.43  0.0153296
0.389831  -0.43  0.0149471
0.40678  -0.43  0.014587
0.423729  -0.43  0.0142446
0.440678  -0.43  0.013922
0.457627  -0.43  0.0136229
0.474576  -0.43  0.0133341
0.491525  -0.43  0.0130757
0.508475  -0.43  -0.0725471
0.525424  -0.43  -0.0730336
0.542373  -0.43  -0.0729057
0.559322  -0.43  -0.0729482
0.576271  -0.43  -0.0726794
0.59322  -0.43  -0.0722522
0.610169  -0.43  -0.0709684
0.627119  -0.43  -0.0704946
0.644068  -0.43  -0.0699135
0.661017  -0.43  -0.0692383
0.677966  -0.43  -0.0684814
0.694915  -0.43  -0.0676584
0.711864  -0.43  -0.0667762
0.728814  -0.43  -0.0658467
0.745763  -0.43  -0.0648663
0.762712  -0.43  -0.0638443
0.779661  -0.43  -0.0627843
0.79661  -0.43  -0.0616886
0.813559  -0.43  -0.0605592
0.830508  -0.43  -0.0593995
0.847458  -0.43  -0.0582056
0.864407  -0.43  -0.05698
0.881356  -0.43  -0.0557225
0.898305  -0.43  -0.0544326
0.915254  -0.43  -0.0531092
0.932203  -0.43  -0.05175
0.949153  -0.43  -0.0503559
0.966102  -0.43  -0.0489257
0.983051  -0.43  -0.0474524
1  -0.43  -0.045939

0.0169492  -0.38  0.0427501
0.0338983  -0.38  0.0401771
0.0508475  -0.38  0.0379618
0.0677966  -0.38  0.0359923
0.0847458  -0.38  0.0342355
0.101695  -0.38  0.033504
0.118644  -0.38  0.033332
0.135593  -0.38  0.029923
0.152542  -0.38  0.0287323
0.169492  -0.38  0.0276393
0.186441  -0.38  0.0266325
0.20339  -0.38  0.0257022
0.220339  -0.38  0.0248688
0.237288  -0.38  0.0240834
0.254237  -0.38  0.0233223
0.271186  -0.38  0.0226821
0.288136  -0.38  0.0220261
0.305085  -0.38  0.0213837
0.322034  -0.38  0.020811
0.338983  -0.38  0.0202692
0.355932  -0.38  0.0197593
0.372881  -0.38  0.0192763
0.389831  -0.38  0.0188244
0.40678  -0.38  0.0183994
0.423729  -0.38  0.0179957
0.440678  -0.38  0.0176159
0.457627  -0.38  0.0172651
0.474576  -0.38  0.0169265
0.491525  -0.38  0.0166256
0.508475  -0.38  -0.0570574
0.525424  -0.38  -0.0584983
0.542373  -0.38  -0.0592879
0.559322  -0.38  -0.0601806
0.576271  -0.38  -0.0607154
0.59322  -0.38  -0.0610556
0.610169  -0.38  -0.0595177
0.627119  -0.38  -0.0597981
0.644068  -0.38  -0.0599427
0.661017  -0.38  -0.0599653
0.677966  -0.38  -0.0598796
0.694915  -0.38  -0.0597044
0.711864  -0.38  -0.0594472
0.728814  -0.38  -0.0591227
0.745763  -0.38  -0.0587242
0.762712  -0.38  -0.0582638
0.779661  -0.38  -0.0577452
0.79661  -0.38  -0.0571715
0.813559  -0.38  -0.0565446
0.830508  -0.38  -0.0558688
0.847458  -0.38  -0.0551385
0.864407  -0.38  -0.0543572
0.881356  -0.38  -0.0535244
0.898305  -0.38  -0.0526393
0.915254  -0.38  -0.0517007
0.932203  -0.38  -0.0507053
0.949153  -0.38  -0.0496549
0.966102  -0.38  -0.0485479
0.983051  -0.38  -0.0473753
1  -0.38  -0.0461407

0.0169492  -0.33  0.047982
0.0338983  -0.33  0.0451807
0.0508475  -0.33  0.0427717
0.0677966  -0.33  0.0406307
0.0847458  -0.33  0.0387221
0.101695  -0.33  0.0380143
0.118644  -0.33  0.0378905
0.135593  -0.33  0.0340411
0.152542  -0.33  0.0327498
0.169492  -0.33  0.0315651
0.186441  -0.33  0.0304743
0.20339  -0.33  0.0294671
0.220339  -0.33  0.0285664
0.237288  -0.33  0.0277183
0.254237  -0.33  0.0268944
0.271186  -0.33  0.0262074
0.288136  -0.33  0.0254995
0.305085  -0.33  0.0248045
0.322034  -0.33  0.0241879
0.338983  -0.33  0.023605
0.355932  -0.33  0.023057
0.372881  -0.33  0.0225384
0.389831  -0.33  0.0220543
0.40678  -0.33  0.0216
0.423729  -0.33  0.021169
0.440678  -0.33  0.0207649
0.457627  -0.33  0.0203939
0.474576  -0.33  0.0200362
0.491525  -0.33  0.0197219
0.508475  -0.33  -0.0449352
0.525424  -0.33  -0.047067
0.542373  -0.33  -0.0485256
0.559322  -0.33  -0.050043
0.576271  -0.33  -0.0511724
0.59322  -0.33  -0.0520849
0.610169  -0.33  -0.0502568
0.627119  -0.33  -0.0511112
0.644068  -0.33  -0.0518133
0.661017  -0.33  -0.0523763
0.677966  -0.33  -0.0528139
0.694915  -0.33  -0.0531481
0.711864  -0.33  -0.053386
0.728814  -0.33  -0.0535451
0.745763  -0.33  -0.0536143
0.762712  -0.33  -0.0536081
0.779661  -0.33  -0.0535307
0.79661  -0.33  -0.0533847
0.813559  -0.33  -0.0531722
0.830508  -0.33  -0.0528983
0.847458  -0.33  -0.0525548
0.864407  -0.33  -0.0521461
0.881356  -0.33  -0.0516712
0.898305  -0.33  -0.051129
0.915254  -0.33  -0.0505178
0.932203  -0.33  -0.0498332
0.949153  -0.33  -0.0490776
0.966102  -0.33  -0.0482492
0.983051  -0.33  -0.0473367
1  -0.33  -0.046344

0.0169492  -0.28  0.0505167
0.0338983  -0.28  0.0476869
0.0508475  -0.28  0.045258
0.0677966  -0.28  0.0431014
0.0847458  -0.28  0.0411809
0.101695  -0.28  0.0406014
0.118644  -0.28  0.0405698
0.135593  -0.28  0.0364808
0.152542  -0.28  0.0351872
0.169492  -0.28  0.0340017
0.186441  -0.28  0.0329117
0.20339  -0.28  0.0319065
0.220339  -0.28  0.0310106
0.237288  -0.28  0.0301685
0.254237  -0.28  0.0293482
0.271186  -0.28  0.0286738
0.288136  -0.28  0.0279728
0.305085  -0.28  0.0272827
0.322034  -0.28  0.0266753
0.338983  -0.28  0.0261021
0.355932  -0.28  0.0255647
0.372881  -0.28  0.0250573
0.389831  -0.28  0.0245858
0.40678  -0.28  0.0241454
0.423729  -0.28  0.0237291
0.440678  -0.28  0.0233409
0.457627  -0.28  0.022989
0.474576  -0.28  0.0226504
0.491525  -0.28  0.0223597
0.508475  -0.28  -0.0365067
0.525424  -0.28  -0.0390332
0.542373  -0.28  -0.0408819
0.559322  -0.28  -0.0427708
0.576271  -0.28  -0.0442601
0.59322  -0.28  -0.0455263
0.610169  -0.28  -0.0433558
0.627119  -0.28  -0.0445832
0.644068  -0.28  -0.0456556
0.661017  -0.28  -0.0465839
0.677966  -0.28  -0.0473811
0.694915  -0.28  -0.0480718
0.711864  -0.28  -0.0486617
0.728814  -0.28  -0.0491713
0.745763  -0.28  -0.0495831
0.762712  -0.28  -0.0499147
0.779661  -0.28  -0.0501694
0.79661  -0.28  -0.0503498
0.813559  -0.28  -0.0504572
0.830508  -0.28  -0.0504976
0.847458  -0.28  -0.0504594
0.864407  -0.28  -0.0503477
0.881356  -0.28  -0.0501609
0.898305  -0.28  -0.0498972
0.915254  -0.28  -0.0495541
0.932203  -0.28  -0.0491257
0.949153  -0.28  -0.0486153
0.966102  -0.28  -0.0480205
0.983051  -0.28  -0.0473273
1  -0.28  -0.0465398

0.0169492  -0.23  0.0499407
0.0338983  -0.23  0.0473036
0.0508475  -0.23  0.0450482
0.0677966  -0.23  0.0430497
0.0847458  -0.23  0.0412745
0.101695  -0.23  0.0409441
0.118644  -0.23  0.041052
0.135593  -0.23  0.0369516
0.152542  -0.23  0.0357684
0.169492  -0.23  0.0346874
0.186441  -0.23  0.0336965
0.20339  -0.23  0.0327859
0.220339  -0.23  0.0319799
0.237288  -0.23  0.0312257
0.254237  -0.23  0.0304883
0.271186  -0.23  0.0298983
0.288136  -0.23  0.0292765
0.305085  -0.23  0.0286615
0.322034  -0.23  0.0281294
0.338983  -0.23  0.0276298
0.355932  -0.23  0.0271648
0.372881  -0.23  0.0267284
0.389831  -0.23  0.0263276
0.40678  -0.23  0.0259575
0.423729  -0.23  0.0256109
0.440678  -0.23  0.0252926
0.457627  -0.23  0.0250126
0.474576  -0.23  0.0247457
0.491525  -0.23  0.0245295
0.508475  -0.23  -0.0323583
0.525424  -0.23  -0.0349286
0.542373  -0.23  -0.0368371
0.559322  -0.23  -0.0387973
0.576271  -0.23  -0.0403681
0.59322  -0.23  -0.0417287
0.610169  -0.23  -0.0391362
0.627119  -0.23  -0.0404987
0.644068  -0.23  -0.0417207
0.661017  -0.23  -0.0428085
0.677966  -0.23  -0.0437727
0.694915  -0.23  -0.0446408
0.711864  -0.23  -0.045416
0.728814  -0.23  -0.0461216
0.745763  -0.23  -0.0467316
0.762712  -0.23  -0.0472666
0.779661  -0.23  -0.047729
0.79661  -0.23  -0.0481203
0.813559  -0.23  -0.0484409
0.830508  -0.23  -0.0486977
0.847458  -0.23  -0.0488741
0.864407  -0.23  -0.0489762
0.881356  -0.23  -0.0490013
0.898305  -0.23  -0.0489464
0.915254  -0.23  -0.0488081
0.932203  -0.23  -0.0485782
0.949153  -0.23  -0.0482611
0.966102  -0.23  -0.0478538
0.983051  -0.23  -0.0473384
1  -0.23  -0.0467195

0.0169492  -0.18  0.0456263
0.0338983  -0.18  0.0434251
0.0508475  -0.18  0.0415566
0.0677966  -0.18  0.0399095
0.0847458  -0.18  0.0384556
0.101695  -0.18  0.0385134
0.118644  -0.18  0.0388059
0.135593  -0.18  0.0349609
0.152542  -0.18  0.0340193
0.169492  -0.18  0.0331663
0.186441  -0.18  0.0323917
0.20339  -0.18  0.0316872
0.220339  -0.18  0.0310745
0.237288  -0.18  0.0305095
0.254237  -0.18  0.0299543
0.271186  -0.18  0.0295403
0.288136  -0.18  0.0290905
0.305085  -0.18  0.028643
0.322034  -0.18  0.0282742
0.338983  -0.18  0.0279345
0.355932  -0.18  0.0276266
0.372881  -0.18  0.0273449
0.389831  -0.18  0.027097
0.40678  -0.18  0.0268786
0.423729  -0.18  0.0266826
0.440678  -0.18  0.0265146
0.457627  -0.18  0.026387
0.474576  -0.18  0.0262727
0.491525  -0.18  0.0262115
0.508475  -0.18  -0.0336172
0.525424  -0.18  -0.0357841
0.542373  -0.18  -0.0373299
0.559322  -0.18  -0.0389763
0.576271  -0.18  -0.0402705
0.59322  -0.18  -0.0413913
0.610169  -0.18  -0.0382475
0.627119  -0.18  -0.0394383
0.644068  -0.18  -0.0405254
0.661017  -0.18  -0.0415073
0.677966  -0.18  -0.0423908
0.694915  -0.18  -0.0432064
0.711864  -0.18  -0.0439532
0.728814  -0.18  -0.0446582
0.745763  -0.18  -0.0452828
0.762712  -0.18  -0.0458513
0.779661  -0.18  -0.0463649
0.79661  -0.18  -0.0468233
0.813559  -0.18  -0.0472253
0.830508  -0.18  -0.0475787
0.847458  -0.18  -0.0478599
0.864407  -0.18  -0.0480761
0.881356  -0.18  -0.0482231
0.898305  -0.18  -0.0482961
0.915254  -0.18  -0.0482901
0.932203  -0.18  -0.0481938
0.949153  -0.18  -0.048013
0.966102  -0.18  -0.0477437
0.983051  -0.18  -0.0473627
1  -0.18  -0.0468751

0.0169492  -0.13  0.0366845
0.0338983  -0.13  0.0351608
0.0508475  -0.13  0.0338917
0.0677966  -0.13  0.0327905
0.0847458  -0.13  0.0318371
0.101695  -0.13  0.0324277
0.118644  -0.13  0.0329218
0.135593  -0.13  0.0296443
0.152542  -0.13  0.0290871
0.169492  -0.13  0.0285999
0.186441  -0.13  0.0281752
0.20339  -0.13  0.0278071
0.220339  -0.13  0.0275106
0.237288  -0.13  0.0272593
0.254237  -0.13  0.027012
0.271186  -0.13  0.0268925
0.288136  -0.13  0.0267395
0.305085  -0.13  0.026587
0.322034  -0.13  0.0265066
0.338983  -0.13  0.0264533
0.355932  -0.13  0.0264303
0.372881  -0.13  0.0264331
0.389831  -0.13  0.0264699
0.40678  -0.13  0.0265372
0.423729  -0.13  0.0266291
0.440678  -0.13  0.0267519
0.457627  -0.13  0.0269215
0.474576  -0.13  0.0271092
0.491525  -0.13  0.0273561
0.508475  -0.13  -0.042675
0.525424  -0.13  -0.0438115
0.542373  -0.13  -0.0443963
0.559322  -0.13  -0.0451796
0.576271  -0.13  -0.0456826
0.59322  -0.13  -0.0460797
0.610169  -0.13  -0.0421593
0.627119  -0.13  -0.0427288
0.644068  -0.13  -0.0432628
0.661017  -0.13  -0.0437477
0.677966  -0.13  -0.0441831
0.694915  -0.13  -0.0446052
0.711864  -0.13  -0.0450063
0.728814  -0.13  -0.0454196
0.745763  -0.13  -0.0457862
0.762712  -0.13  -0.0461372
0.779661  -0.13  -0.0464714
0.79661  -0.13  -0.0467861
0.813559  -0.13  -0.0470777
0.830508  -0.13  -0.0473558
0.847458  -0.13  -0.0475854
0.864407  -0.13  -0.0477759
0.881356  -0.13  -0.0479205
0.898305  -0.13  -0.048012
0.915254  -0.13  -0.0480426
0.932203  -0.13  -0.0479963
0.949153  -0.13  -0.0478811
0.966102  -0.13  -0.0476915
0.983051  -0.13  -0.0473956
1  -0.13  -0.0469997

0.0169492  -0.08  0.0224407
0.0338983  -0.08  0.021706
0.0508475  -0.08  0.0211289
0.0677966  -0.08  0.0206583
0.0847458  -0.08  0.0202837
0.101695  -0.08  0.0214597
0.118644  -0.08  0.0220365
0.135593  -0.08  0.0196162
0.152542  -0.08  0.0195202
0.169492  -0.08  0.0194791
0.186441  -0.08  0.0194897
0.20339  -0.08  0.0195493
0.220339  -0.08  0.0196586
0.237288  -0.08  0.0198253
0.254237  -0.08  0.0200034
0.271186  -0.08  0.0202962
0.288136  -0.08  0.0205801
0.305085  -0.08  0.0208807
0.322034  -0.08  0.0212556
0.338983  -0.08  0.0216716
0.355932  -0.08  0.0221333
0.372881  -0.08  0.022639
0.389831  -0.08  0.0231978
0.40678  -0.08  0.0238092
0.423729  -0.08  0.0244704
0.440678  -0.08  0.0251896
0.457627  -0.08  0.0259904
0.474576  -0.08  0.0268438
0.491525  -0.08  0.0277921
0.508475  -0.08  -0.065317
0.525424  -0.08  -0.0644738
0.542373  -0.08  -0.0631681
0.559322  -0.08  -0.0622183
0.576271  -0.08  -0.0610966
0.59322  -0.08  -0.0599694
0.610169  -0.08  -0.0548603
0.627119  -0.08  -0.0540331
0.644068  -0.08  -0.0532831
0.661017  -0.08  -0.0525748
0.677966  -0.08  -0.0518967
0.694915  -0.08  -0.0513002
0.711864  -0.08  -0.0507663
0.728814  -0.08  -0.0503437
0.745763  -0.08  -0.0499352
0.762712  -0.08  -0.0495885
0.779661  -0.08  -0.0492997
0.79661  -0.08  -0.0490635
0.813559  -0.08  -0.0488737
0.830508  -0.08  -0.0487459
0.847458  -0.08  -0.0486233
0.864407  -0.08  -0.0485214
0.881356  -0.08  -0.0484297
0.898305  -0.08  -0.0483372
0.915254  -0.08  -0.048232
0.932203  -0.08  -0.048089
0.949153  -0.08  -0.0479215
0.966102  -0.08  -0.047722
0.983051  -0.08  -0.0474412
1  -0.08  -0.0470875

0.0169492  -0.03  0.0063796
0.0338983  -0.03  0.00613464
0.0508475  -0.03  0.00593942
0.0677966  -0.03  0.0057799
0.0847458  -0.03  0.00565382
0.101695  -0.03  0.00705147
0.118644  -0.03  0.00720669
0.135593  -0.03  0.00545527
0.152542  -0.03  0.00544815
0.169492  -0.03  0.00547272
0.186441  -0.03  0.00553172
0.20339  -0.03  0.00562891
0.220339  -0.03  0.00573769
0.237288  -0.03  0.00593256
0.254237  -0.03  0.0061568
0.271186  -0.03  0.00648752
0.288136  -0.03  0.00687952
0.305085  -0.03  0.00735291
0.322034  -0.03  0.00794337
0.338983  -0.03  0.0086585
0.355932  -0.03  0.00952204
0.372881  -0.03  0.0105591
0.389831  -0.03  0.0118042
0.40678  -0.03  0.0132932
0.423729  -0.03  0.0150659
0.440678  -0.03  0.0171754
0.457627  -0.03  0.0197111
0.474576  -0.03  0.0227081
0.491525  -0.03  0.0262719
0.508475  -0.03  -0.115579
0.525424  -0.03  -0.11191
0.542373  -0.03  -0.107766
0.559322  -0.03  -0.104127
0.576271  -0.03  -0.10037
0.59322  -0.03  -0.0966498
0.610169  -0.03  -0.0900173
0.627119  -0.03  -0.0865271
0.644068  -0.03  -0.0832262
0.661017  -0.03  -0.0800216
0.677966  -0.03  -0.0768752
0.694915  -0.03  -0.0739111
0.711864  -0.03  -0.0710846
0.728814  -0.03  -0.0685058
0.745763  -0.03  -0.0659785
0.762712  -0.03  -0.0636149
0.779661  -0.03  -0.0614206
0.79661  -0.03  -0.0593991
0.813559  -0.03  -0.0575524
0.830508  -0.03  -0.0559355
0.847458  -0.03  -0.0544323
0.864407  -0.03  -0.0530969
0.881356  -0.03  -0.0519222
0.898305  -0.03  -0.0508988
0.915254  -0.03  -0.0500144
0.932203  -0.03  -0.0492268
0.949153  -0.03  -0.0485753
0.966102  -0.03  -0.0480562
0.983051  -0.03  -0.0475684
1  -0.03  -0.0471347

0.0169492  0.02  0.00120708
0.0338983  0.02  0.00191373
0.0508475  0.02  0.00237957
0.0677966  0.02  0.0025984
0.0847458  0.02  0.00270927
0.101695  0.02  0.00275721
0.118644  0.02  0.00288072
0.135593  0.02  0.00276119
0.152542  0.02  0.00274316
0.169492  0.02  0.004017
0.186441  0.02  0.00392466
0.20339  0.02  0.00382894
0.220339  0.02  0.0037456
0.237288  0.02  0.00367727
0.254237  0.02  0.00377479
0.271186  0.02  0.00375392
0.288136  0.02  0.00366486
0.305085  0.02  0.0036235
0.322034  0.02  0.00359998
0.338983  0.02  0.0035863
0.355932  0.02  0.00358168
0.372881  0.02  0.00358477
0.389831  0.02  0.00359622
0.40678  0.02  0.00361534
0.423729  0.02  0.00364122
0.440678  0.02  0.00367474
0.457627  0.02  0.00371704
0.474576  0.02  0.00376547
0.491525  0.02  0.00382652
0.508475  0.02  -0.00428633
0.525424  0.02  -0.0340679
0.542373  0.02  -0.0522842
0.559322  0.02  -0.0651235
0.576271  0.02  -0.0787817
0.59322  0.02  -0.0837691
0.610169  0.02  -0.0885436
0.627119  0.02  -0.0898388
0.644068  0.02  -0.0898853
0.661017  0.02  -0.0890195
0.677966  0.02  -0.0874109
0.694915  0.02  -0.0853983
0.711864  0.02  -0.0831689
0.728814  0.02  -0.0805495
0.745763  0.02  -0.0777543
0.762712  0.02  -0.0748395
0.779661  0.02  -0.0717557
0.79661  0.02  -0.0687229
0.813559  0.02  -0.0655748
0.830508  0.02  -0.0625227
0.847458  0.02  -0.0594826
0.864407  0.02  -0.0563087
0.881356  0.02  -0.0533695
0.898305  0.02  -0.0504278
0.915254  0.02  -0.0474791
0.932203  0.02  -0.0446321
0.949153  0.02  -0.0418372
0.966102  0.02  -0.0390975
0.983051  0.02  -0.0363769
1  0.02  -0.033757

0.0169492  0.07  0.00165766
0.0338983  0.07  0.0029559
0.0508475  0.07  0.00402475
0.0677966  0.07  0.00484655
0.0847458  0.07  0.00550273
0.101695  0.07  0.00602921
0.118644  0.07  0.00671383
0.135593  0.07  0.00679795
0.152542  0.07  0.0070789
0.169492  0.07  0.00858872
0.186441  0.07  0.00873181
0.20339  0.07  0.00884059
0.220339  0.07  0.00893594
0.237288  0.07  0.00901343
0.254237  0.07  0.00917136
0.271186  0.07  0.00927281
0.288136  0.07  0.00930758
0.305085  0.07  0.00935039
0.322034  0.07  0.00941133
0.338983  0.07  0.00947673
0.355932  0.07  0.00954953
0.372881  0.07  0.00962973
0.389831  0.07  0.00972172
0.40678  0.07  0.00982569
0.423729  0.07  0.00994067
0.440678  0.07  0.0100702
0.457627  0.07  0.0102183
0.474576  0.07  0.0103784
0.491525  0.07  0.0105689
0.508475  0.07  0.0096835
0.525424  0.07  0.00205307
0.542373  0.07  -0.00311887
0.559322  0.07  -0.00756854
0.576271  0.07  -0.0162033
0.59322  0.07  -0.0185524
0.610169  0.07  -0.0201064
0.627119  0.07  -0.0214592
0.644068  0.07  -0.0223034
0.661017  0.07  -0.0227184
0.677966  0.07  -0.0227458
0.694915  0.07  -0.022494
0.711864  0.07  -0.0220447
0.728814  0.07  -0.0213162
0.745763  0.07  -0.0204073
0.762712  0.07  -0.0193491
0.779661  0.07  -0.0181345
0.79661  0.07  -0.0168571
0.813559  0.07  -0.0154569
0.830508  0.07  -0.0140447
0.847458  0.07  -0.0125895
0.864407  0.07  -0.0110353
0.881356  0.07  -0.00955397
0.898305  0.07  -0.00805726
0.915254  0.07  -0.00654181
0.932203  0.07  -0.00507571
0.949153  0.07  -0.00363929
0.966102  0.07  -0.0022421
0.983051  0.07  -0.000867545
1  0.07  0.000424193

0.0169492  0.12  0.00170095
0.0338983  0.12  0.00310272
0.0508475  0.12  0.00430014
0.0677966  0.12  0.00528784
0.0847458  0.12  0.00612409
0.101695  0.12  0.00683714
0.118644  0.12  0.00774967
0.135593  0.12  0.00797914
0.152542  0.12  0.00844094
0.169492  0.12  0.0100886
0.186441  0.12  0.0104056
0.20339  0.12  0.0106837
0.220339  0.12  0.0109451
0.237288  0.12  0.0111796
0.254237  0.12  0.0114501
0.271186  0.12  0.0116934
0.288136  0.12  0.0118727
0.305085  0.12  0.0120435
0.322034  0.12  0.0122309
0.338983  0.12  0.012418
0.355932  0.12  0.0126091
0.372881  0.12  0.0128045
0.389831  0.12  0.0130105
0.40678  0.12  0.013228
0.423729  0.12  0.0134559
0.440678  0.12  0.0136995
0.457627  0.12  0.0139645
0.474576  0.12  0.0142423
0.491525  0.12  0.0145585
0.508475  0.12  0.00837969
0.525424  0.12  0.00555436
0.542373  0.12  0.00407831
0.559322  0.12  0.00277207
0.576271  0.12  -0.00309364
0.59322  0.12  -0.00326309
0.610169  0.12  -0.00244791
0.627119  0.12  -0.0022609
0.644068  0.12  -0.00184349
0.661017  0.12  -0.00123618
0.677966  0.12  -0.000458349
0.694915  0.12  0.000430732
0.711864  0.12  0.00138508
0.728814  0.12  0.00245857
0.745763  0.12  0.00359359
0.762712  0.12  0.00477357
0.779661  0.12  0.00600384
0.79661  0.12  0.00722976
0.813559  0.12  0.00848845
0.830508  0.12  0.00971162
0.847458  0.12  0.0109186
0.864407  0.12  0.0121434
0.881356  0.12  0.0132801
0.898305  0.12  0.014381
0.915254  0.12  0.0154478
0.932203  0.12  0.016436
0.949153  0.12  0.0173564
0.966102  0.12  0.0182013
0.983051  0.12  0.0189826
1  0.12  0.0196536

0.0169492  0.17  0.0016609
0.0338983  0.17  0.00305891
0.0508475  0.17  0.00427137
0.0677966  0.17  0.00530016
0.0847458  0.17  0.00619187
0.101695  0.17  0.00697065
0.118644  0.17  0.00796442
0.135593  0.17  0.00826333
0.152542  0.17  0.00880599
0.169492  0.17  0.0104799
0.186441  0.17  0.0108842
0.20339  0.17  0.0112511
0.220339  0.17  0.0116027
0.237288  0.17  0.011926
0.254237  0.17  0.0122645
0.271186  0.17  0.0125921
0.288136  0.17  0.0128597
0.305085  0.17  0.0131126
0.322034  0.17  0.0133822
0.338983  0.17  0.0136499
0.355932  0.17  0.0139206
0.372881  0.17  0.0141947
0.389831  0.17  0.0144793
0.40678  0.17  0.0147752
0.423729  0.17  0.0150816
0.440678  0.17  0.0154043
0.457627  0.17  0.01575
0.474576  0.17  0.0161091
0.491525  0.17  0.0165105
0.508475  0.17  0.0031853
0.525424  0.17  0.00249504
0.542373  0.17  0.00275004
0.559322  0.17  0.00298374
0.576271  0.17  -0.00129977
0.59322  0.17  -0.000289752
0.610169  0.17  0.0016899
0.627119  0.17  0.00281769
0.644068  0.17  0.00405919
0.661017  0.17  0.00538603
0.677966  0.17  0.00678463
0.694915  0.17  0.0082145
0.711864  0.17  0.00964381
0.728814  0.17  0.0111104
0.745763  0.17  0.0125747
0.762712  0.17  0.0140253
0.779661  0.17  0.015466
0.79661  0.17  0.0168594
0.813559  0.17  0.0182311
0.830508  0.17  0.0195334
0.847458  0.17  0.0207796
0.864407  0.17  0.021993
0.881356  0.17  0.0230994
0.898305  0.17  0.0241344
0.915254  0.17  0.0250986
0.932203  0.17  0.0259599
0.949153  0.17  0.0267249
0.966102  0.17  0.0273869
0.983051  0.17  0.0279562
1  0.17  0.0283934

0.0169492  0.22  0.00157389
0.0338983  0.22  0.00291407
0.0508475  0.22  0.00408604
0.0677966  0.22  0.00509576
0.0847458  0.22  0.00598209
0.101695  0.22  0.00676618
0.118644  0.22  0.00776593
0.135593  0.22  0.00809273
0.152542  0.22  0.00866065
0.169492  0.22  0.0102878
0.186441  0.22  0.0107279
0.20339  0.22  0.0111336
0.220339  0.22  0.011526
0.237288  0.22  0.0118913
0.254237  0.22  0.0122608
0.271186  0.22  0.0126291
0.288136  0.22  0.0129423
0.305085  0.22  0.0132387
0.322034  0.22  0.0135516
0.338983  0.22  0.0138625
0.355932  0.22  0.014176
0.372881  0.22  0.0144929
0.389831  0.22  0.0148201
0.40678  0.22  0.0151587
0.423729  0.22  0.0155077
0.440678  0.22  0.0158732
0.457627  0.22  0.0162621
0.474576  0.22  0.0166645
0.491525  0.22  0.0171106
0.508475  0.22  -0.00482009
0.525424  0.22  -0.00427902
0.542373  0.22  -0.00299796
0.559322  0.22  -0.00183801
0.576271  0.22  -0.00497842
0.59322  0.22  -0.00323252
0.610169  0.22  -0.000670036
0.627119  0.22  0.0010785
0.644068  0.22  0.00287914
0.661017  0.22  0.00470926
0.677966  0.22  0.00655755
0.694915  0.22  0.00839345
0.711864  0.22  0.0101928
0.728814  0.22  0.0119831
0.745763  0.22  0.0137346
0.762712  0.22  0.0154388
0.779661  0.22  0.0170982
0.79661  0.22  0.018685
0.813559  0.22  0.020218
0.830508  0.22  0.0216614
0.847458  0.22  0.0230249
0.864407  0.22  0.0243251
0.881356  0.22  0.0255072
0.898305  0.22  0.0265965
0.915254  0.22  0.0275931
0.932203  0.22  0.0284725
0.949153  0.22  0.0292389
0.966102  0.22  0.0298864
0.983051  0.22  0.0304241
1  0.22  0.0308181

0.0169492  0.27  0.00144982
0.0338983  0.27  0.00269339
0.0508475  0.27  0.00378657
0.0677966  0.27  0.00473744
0.0847458  0.27  0.00557875
0.101695  0.27  0.00632901
0.118644  0.27  0.00728539
0.135593  0.27  0.00761345
0.152542  0.27  0.00817006
0.169492  0.27  0.00969548
0.186441  0.27  0.0101368
0.20339  0.27  0.0105475
0.220339  0.27  0.0109471
0.237288  0.27  0.0113218
0.254237  0.27  0.0116943
0.271186  0.27  0.0120716
0.288136  0.27  0.0123996
0.305085  0.27  0.0127104
0.322034  0.27  0.0130371
0.338983  0.27  0.0133621
0.355932  0.27  0.0136897
0.372881  0.27  0.0140206
0.389831  0.27  0.0143615
0.40678  0.27  0.0147135
0.423729  0.27  0.0150756
0.440678  0.27  0.0154537
0.457627  0.27  0.0158547
0.474576  0.27  0.0162688
0.491525  0.27  0.0167255
0.508475  0.27  -0.0153875
0.525424  0.27  -0.0140294
0.542373  0.27  -0.0120529
0.559322  0.27  -0.0102642
0.576271  0.27  -0.0124403
0.59322  0.27  -0.0101878
0.610169  0.27  -0.00738131
0.627119  0.27  -0.0051878
0.644068  0.27  -0.00297878
0.661017  0.27  -0.000773338
0.677966  0.27  0.00141839
0.694915  0.27  0.00357229
0.711864  0.27  0.00566925
0.728814  0.27  0.00772919
0.745763  0.27  0.00972927
0.762712  0.27  0.0116626
0.779661  0.27  0.0135306
0.79661  0.27  0.0153121
0.813559  0.27  0.0170208
0.830508  0.27  0.0186297
0.847458  0.27  0.0201454
0.864407  0.27  0.0215804
0.881356  0.27  0.0228928
0.898305  0.27  0.0241013
0.915254  0.27  0.0252056
0.932203  0.27  0.0261866
0.949153  0.27  0.0270469
0.966102  0.27  0.0277816
0.983051  0.27  0.0283986
1  0.27  0.0288685

0.0169492  0.32  0.0012925
0.0338983  0.32  0.00240672
0.0508475  0.32  0.00338971
0.0677966  0.32  0.00425034
0.0847458  0.32  0.00501595
0.101695  0.32  0.00570246
0.118644  0.32  0.00657753
0.135593  0.32  0.00688731
0.152542  0.32  0.00740501
0.169492  0.32  0.00878232
0.186441  0.32  0.00919912
0.20339  0.32  0.0095893
0.220339  0.32  0.00997045
0.237288  0.32  0.0103296
0.254237  0.32  0.0106833
0.271186  0.32  0.011045
0.288136  0.32  0.0113636
0.305085  0.32  0.0116661
0.322034  0.32  0.0119834
0.338983  0.32  0.0122992
0.355932  0.32  0.0126176
0.372881  0.32  0.0129392
0.389831  0.32  0.0132701
0.40678  0.32  0.0136114
0.423729  0.32  0.0139621
0.440678  0.32  0.0143279
0.457627  0.32  0.0147148
0.474576  0.32  0.0151141
0.491525  0.32  0.015553
0.508475  0.32  -0.0284579
0.525424  0.32  -0.0265065
0.542373  0.32  -0.0240144
0.559322  0.32  -0.0217628
0.576271  0.32  -0.0230407
0.59322  0.32  -0.0204148
0.610169  0.32  -0.0175938
0.627119  0.32  -0.0150596
0.644068  0.32  -0.0125329
0.661017  0.32  -0.0100301
0.677966  0.32  -0.00756056
0.694915  0.32  -0.00514358
0.711864  0.32  -0.00279458
0.728814  0.32  -0.000499258
0.745763  0.32  0.00172457
0.762712  0.32  0.00387125
0.779661  0.32  0.00594144
0.79661  0.32  0.00791891
0.813559  0.32  0.00981369
0.830508  0.32  0.011605
0.847458  0.32  0.0132979
0.864407  0.32  0.0149012
0.881356  0.32  0.0163832
0.898305  0.32  0.0177577
0.915254  0.32  0.019024
0.932203  0.32  0.0201675
0.949153  0.32  0.0211898
0.966102  0.32  0.0220866
0.983051  0.32  0.0228652
1  0.32  0.0235001

0.0169492  0.37  0.00110372
0.0338983  0.37  0.00205869
0.0508475  0.37  0.0029034
0.0677966  0.37  0.00364649
0.0847458  0.37  0.00431015
0.101695  0.37  0.00490762
0.118644  0.37  0.00566921
0.135593  0.37  0.00594487
0.152542  0.37  0.0064008
0.169492  0.37  0.00758832
0.186441  0.37  0.00795938
0.20339  0.37  0.00830824
0.220339  0.37  0.00865
0.237288  0.37  0.00897319
0.254237  0.37  0.00928947
0.271186  0.37  0.00961508
0.288136  0.37  0.00990451
0.305085  0.37  0.0101796
0.322034  0.37  0.0104679
0.338983  0.37  0.010755
0.355932  0.37  0.0110446
0.372881  0.37  0.0113371
0.389831  0.37  0.0116379
0.40678  0.37  0.0119479
0.423729  0.37  0.0122663
0.440678  0.37  0.012598
0.457627  0.37  0.0129485
0.474576  0.37  0.0133099
0.491525  0.37  0.0137063
0.508475  0.37  -0.0440371
0.525424  0.37  -0.0416257
0.542373  0.37  -0.0387243
0.559322  0.37  -0.0361106
0.576271  0.37  -0.0364998
0.59322  0.37  -0.0335836
0.610169  0.37  -0.0309217
0.627119  0.37  -0.0281122
0.644068  0.37  -0.0253248
0.661017  0.37  -0.0225737
0.677966  0.37  -0.0198673
0.694915  0.37  -0.0172213
0.711864  0.37  -0.0146479
0.728814  0.37  -0.0121372
0.745763  0.37  -0.00970314
0.762712  0.37  -0.0073502
0.779661  0.37  -0.00507826
0.79661  0.37  -0.00289958
0.813559  0.37  -0.000806984
0.830508  0.37  0.001184
0.847458  0.37  0.00307683
0.864407  0.37  0.00487799
0.881356  0.37  0.00656381
0.898305  0.37  0.00814432
0.915254  0.37  0.00961892
0.932203  0.37  0.0109765
0.949153  0.37  0.0122179
0.966102  0.37  0.01334
0.983051  0.37  0.0143489
1  0.37  0.0152237

0.0169492  0.42  0.000884409
0.0338983  0.42  0.00165177
0.0508475  0.42  0.00233188
0.0677966  0.42  0.00293235
0.0847458  0.42  0.00347025
0.101695  0.42  0.00395596
0.118644  0.42  0.00457513
0.135593  0.42  0.00480296
0.152542  0.42  0.00517695
0.169492  0.42  0.00613572
0.186441  0.42  0.00644256
0.20339  0.42  0.00673199
0.220339  0.42  0.00701612
0.237288  0.42  0.00728555
0.254237  0.42  0.00754809
0.271186  0.42  0.00781966
0.288136  0.42  0.00806265
0.305085  0.42  0.00829389
0.322034  0.42  0.00853599
0.338983  0.42  0.00877731
0.355932  0.42  0.00902076
0.372881  0.42  0.00926663
0.389831  0.42  0.00951947
0.40678  0.42  0.00977988
0.423729  0.42  0.0100473
0.440678  0.42  0.0103257
0.457627  0.42  0.0106195
0.474576  0.42  0.0109224
0.491525  0.42  0.0112542
0.508475  0.42  -0.062158
0.525424  0.42  -0.0593705
0.542373  0.42  -0.0561258
0.559322  0.42  -0.0532143
0.576271  0.42  -0.0526919
0.59322  0.42  -0.0495399
0.610169  0.42  -0.0471792
0.627119  0.42  -0.0441366
0.644068  0.42  -0.0411249
0.661017  0.42  -0.0381564
0.677966  0.42  -0.0352387
0.694915  0.42  -0.0323839
0.711864  0.42  -0.0296017
0.728814  0.42  -0.0268858
0.745763  0.42  -0.0242466
0.762712  0.42  -0.0216877
0.779661  0.42  -0.0192092
0.79661  0.42  -0.01682
0.813559  0.42  -0.0145151
0.830508  0.42  -0.0123057
0.847458  0.42  -0.0101894
0.864407  0.42  -0.00816163
0.881356  0.42  -0.00623915
0.898305  0.42  -0.0044149
0.915254  0.42  -0.00268936
0.932203  0.42  -0.00107047
0.949153  0.42  0.000442451
0.966102  0.42  0.00184698
0.983051  0.42  0.00314863
1  0.42  0.00433047

0.0169492  0.47  0.000635114
0.0338983  0.47  0.00118739
0.0508475  0.47  0.00167764
0.0677966  0.47  0.00211171
0.0847458  0.47  0.00250147
0.101695  0.47  0.00285425
0.118644  0.47  0.003304
0.135593  0.47  0.00347161
0.152542  0.47  0.00374517
0.169492  0.47  0.00443787
0.186441  0.47  0.00466372
0.20339  0.47  0.00487729
0.220339  0.47  0.00508731
0.237288  0.47  0.00528687
0.254237  0.47  0.00548074
0.271186  0.47  0.00568199
0.288136  0.47  0.00586296
0.305085  0.47  0.00603536
0.322034  0.47  0.00621575
0.338983  0.47  0.00639565
0.355932  0.47  0.00657719
0.372881  0.47  0.00676056
0.389831  0.47  0.0069491
0.40678  0.47  0.00714323
0.423729  0.47  0.00734254
0.440678  0.47  0.00754991
0.457627  0.47  0.00776866
0.474576  0.47  0.0079941
0.491525  0.47  0.00824072
0.508475  0.47  -0.082865
0.525424  0.47  -0.0797562
0.542373  0.47  -0.0762093
0.559322  0.47  -0.0730423
0.576271  0.47  -0.0715653
0.59322  0.47  -0.0682139
0.610169  0.47  -0.0662773
0.627119  0.47  -0.0630288
0.644068  0.47  -0.059816
0.661017  0.47  -0.0566491
0.677966  0.47  -0.0535347
0.694915  0.47  -0.0504821
0.711864  0.47  -0.0474983
0.728814  0.47  -0.0445802
0.745763  0.47  -0.0417349
0.762712  0.47  -0.0389649
0.779661  0.47  -0.0362708
0.79661  0.47  -0.0336582
0.813559  0.47  -0.031124
0.830508  0.47  -0.0286754
0.847458  0.47  -0.0263108
0.864407  0.47  -0.0240272
0.881356  0.47  -0.0218351
0.898305  0.47  -0.0197301
0.915254  0.47  -0.0177122
0.932203  0.47  -0.0157864
0.949153  0.47  -0.0139521
0.966102  0.47  -0.0122107
0.983051  0.47  -0.0105577
1  0.47  -0.00900527

0.0169492  0.52  0.000356173
0.0338983  0.52  0.000666441
0.0508475  0.52  0.000942214
0.0677966  0.52  0.00118694
0.0847458  0.52  0.00140711
0.101695  0.52  0.00160677
0.118644  0.52  0.00186133
0.135593  0.52  0.00195716
0.152542  0.52  0.00211287
0.169492  0.52  0.00250327
0.186441  0.52  0.00263247
0.20339  0.52  0.00275489
0.220339  0.52  0.00287543
0.237288  0.52  0.00299016
0.254237  0.52  0.00310136
0.271186  0.52  0.00321712
0.288136  0.52  0.00332163
0.305085  0.52  0.00342126
0.322034  0.52  0.00352547
0.338983  0.52  0.00362945
0.355932  0.52  0.0037344
0.372881  0.52  0.00384044
0.389831  0.52  0.00394944
0.40678  0.52  0.00406165
0.423729  0.52  0.00417684
0.440678  0.52  0.00429665
0.457627  0.52  0.00442297
0.474576  0.52  0.00455313
0.491525  0.52  0.00469538
0.508475  0.52  -0.106208
0.525424  0.52  -0.102813
0.542373  0.52  -0.0989891
0.559322  0.52  -0.0955938
0.576271  0.52  -0.0931061
0.59322  0.52  -0.0895796
0.610169  0.52  -0.0881776
0.627119  0.52  -0.0847401
0.644068  0.52  -0.0813399
0.661017  0.52  -0.0779852
0.677966  0.52  -0.0746816
0.694915  0.52  -0.0714353
0.711864  0.52  -0.0682511
0.728814  0.52  -0.0651284
0.745763  0.52  -0.0620711
0.762712  0.52  -0.0590811
0.779661  0.52  -0.0561587
0.79661  0.52  -0.0533068
0.813559  0.52  -0.0505239
0.830508  0.52  -0.0478134
0.847458  0.52  -0.0451742
0.864407  0.52  -0.0426045
0.881356  0.52  -0.0401095
0.898305  0.52  -0.0376864
0.915254  0.52  -0.0353349
0.932203  0.52  -0.0330573
0.949153  0.52  -0.0308527
0.966102  0.52  -0.0287216
0.983051  0.52  -0.0266601
1  0.52  -0.0246759

0.0169492  0.57  4.78033e-05
0.0338983  0.57  8.95068e-05
0.0508475  0.57  0.000126612
0.0677966  0.57  0.000159604
0.0847458  0.57  0.00018933
0.101695  0.57  0.000216331
0.118644  0.57  0.000250756
0.135593  0.57  0.000263825
0.152542  0.57  0.000284979
0.169492  0.57  0.000337594
0.186441  0.57  0.00035522
0.20339  0.57  0.000371948
0.220339  0.57  0.000388438
0.237288  0.57  0.000404154
0.254237  0.57  0.00041936
0.271186  0.57  0.000435224
0.288136  0.57  0.000449591
0.305085  0.57  0.000463298
0.322034  0.57  0.000477631
0.338983  0.57  0.000491938
0.355932  0.57  0.000506381
0.372881  0.57  0.000520976
0.389831  0.57  0.000535977
0.40678  0.57  0.000551419
0.423729  0.57  0.00056727
0.440678  0.57  0.000583752
0.457627  0.57  0.000601122
0.474576  0.57  0.000619018
0.491525  0.57  0.000638562
0.508475  0.57  -0.132236
0.525424  0.57  -0.128578
0.542373  0.57  -0.124491
0.559322  0.57  -0.120884
0.576271  0.57  -0.11732
0.59322  0.57  -0.113634
0.610169  0.57  -0.112869
0.627119  0.57  -0.109252
0.644068  0.57  -0.105672
0.661017  0.57  -0.102134
0.677966  0.57  -0.0986426
0.694915  0.57  -0.0952017
0.711864  0.57  -0.0918136
0.728814  0.57  -0.0884796
0.745763  0.57  -0.085201
0.762712  0.57  -0.0819786
0.779661  0.57  -0.0788125
0.79661  0.57  -0.0757031
0.813559  0.57  -0.0726499
0.830508  0.57  -0.0696528
0.847458  0.57  -0.0667113
0.864407  0.57  -0.0638244
0.881356  0.57  -0.060992
0.898305  0.57  -0.0582131
0.915254  0.57  -0.0554867
0.932203  0.57  -0.0528124
0.949153  0.57  -0.050189
0.966102  0.57  -0.0476158
0.983051  0.57  -0.0450896
1  0.57  -0.0426133

0.0169492  0.62  -0.000289844
0.0338983  0.62  -0.000543016
0.0508475  0.62  -0.000768472
0.0677966  0.62  -0.000969248
0.0847458  0.62  -0.00115039
0.101695  0.62  -0.00131514
0.118644  0.62  -0.00152521
0.135593  0.62  -0.00160551
0.152542  0.62  -0.00173509
0.169492  0.62  -0.00205524
0.186441  0.62  -0.00216358
0.20339  0.62  -0.00226653
0.220339  0.62  -0.00236812
0.237288  0.62  -0.00246506
0.254237  0.62  -0.00255871
0.271186  0.62  -0.00265659
0.288136  0.62  -0.00274547
0.305085  0.62  -0.00283032
0.322034  0.62  -0.00291902
0.338983  0.62  -0.00300759
0.355932  0.62  -0.00309702
0.372881  0.62  -0.00318741
0.389831  0.62  -0.00328031
0.40678  0.62  -0.00337593
0.423729  0.62  -0.00347407
0.440678  0.62  -0.0035761
0.457627  0.62  -0.00368359
0.474576  0.62  -0.00379433
0.491525  0.62  -0.00391519
0.508475  0.62  -0.160997
0.525424  0.62  -0.15709
0.542373  0.62  -0.152745
0.559322  0.62  -0.148937
0.576271  0.62  -0.144224
0.59322  0.62  -0.140388
0.610169  0.62  -0.140356
0.627119  0.62  -0.136564
0.644068  0.62  -0.132805
0.661017  0.62  -0.129083
0.677966  0.62  -0.125402
0.694915  0.62  -0.121762
0.711864  0.62  -0.118163
0.728814  0.62  -0.114608
0.745763  0.62  -0.111095
0.762712  0.62  -0.107626
0.779661  0.62  -0.104198
0.79661  0.62  -0.100811
0.813559  0.62  -0.0974638
0.830508  0.62  -0.0941541
0.847458  0.62  -0.0908811
0.864407  0.62  -0.0876447
0.881356  0.62  -0.0844398
0.898305  0.62  -0.0812665
0.915254  0.62  -0.0781234
0.932203  0.62  -0.0750072
0.949153  0.62  -0.0719164
0.966102  0.62  -0.0688487
0.983051  0.62  -0.0658022
1  0.62  -0.0627741

0.0169492  0.67  -0.000656666
0.0338983  0.67  -0.00123085
0.0508475  0.67  -0.00174255
0.0677966  0.67  -0.00219886
0.0847458  0.67  -0.00261101
0.101695  0.67  -0.00298628
0.118644  0.67  -0.0034648
0.135593  0.67  -0.00364876
0.152542  0.67  -0.00394492
0.169492  0.67  -0.00467242
0.186441  0.67  -0.00492074
0.20339  0.67  -0.00515698
0.220339  0.67  -0.00539028
0.237288  0.67  -0.00561309
0.254237  0.67  -0.00582812
0.271186  0.67  -0.00605321
0.288136  0.67  -0.00625803
0.305085  0.67  -0.00645366
0.322034  0.67  -0.00665814
0.338983  0.67  -0.00686239
0.355932  0.67  -0.00706866
0.372881  0.67  -0.00727716
0.389831  0.67  -0.00749145
0.40678  0.67  -0.00771199
0.423729  0.67  -0.00793835
0.440678  0.67  -0.00817364
0.457627  0.67  -0.00842146
0.474576  0.67  -0.00867674
0.491525  0.67  -0.00895522
0.508475  0.67  -0.192537
0.525424  0.67  -0.188387
0.542373  0.67  -0.183783
0.559322  0.67  -0.179778
0.576271  0.67  -0.173839
0.59322  0.67  -0.169857
0.610169  0.67  -0.17065
0.627119  0.67  -0.166682
0.644068  0.67  -0.162743
0.661017  0.67  -0.158834
0.677966  0.67  -0.154957
0.694915  0.67  -0.151109
0.711864  0.67  -0.147289
0.728814  0.67  -0.143501
0.745763  0.67  -0.13974
0.762712  0.67  -0.136006
0.779661  0.67  -0.132297
0.79661  0.67  -0.12861
0.813559  0.67  -0.124944
0.830508  0.67  -0.121294
0.847458  0.67  -0.117659
0.864407  0.67  -0.11404
0.881356  0.67  -0.110427
0.898305  0.67  -0.10682
0.915254  0.67  -0.103218
0.932203  0.67  -0.0996139
0.949153  0.67  -0.0960067
0.966102  0.67  -0.0923923
0.983051  0.67  -0.0887696
1  0.67  -0.0851302

0.0169492  0.72  -0.0122556
0.0338983  0.72  -0.0131353
0.0508475  0.72  -0.0139336
0.0677966  0.72  -0.014606
0.0847458  0.72  -0.0151968
0.101695  0.72  -0.015719
0.118644  0.72  -0.0166085
0.135593  0.72  -0.0165987
0.152542  0.72  -0.0169721
0.169492  0.72  -0.0180303
0.186441  0.72  -0.0183157
0.20339  0.72  -0.0185767
0.220339  0.72  -0.018826
0.237288  0.72  -0.0190553
0.254237  0.72  -0.0192694
0.271186  0.72  -0.019491
0.288136  0.72  -0.019681
0.305085  0.72  -0.0198547
0.322034  0.72  -0.0200366
0.338983  0.72  -0.0202151
0.355932  0.72  -0.0203935
0.372881  0.72  -0.0205724
0.389831  0.72  -0.0207572
0.40678  0.72  -0.0209487
0.423729  0.72  -0.0211454
0.440678  0.72  -0.0213533
0.457627  0.72  -0.0215875
0.474576  0.72  -0.0218126
0.491525  0.72  -0.022087
0.508475  0.72  -0.232287
0.525424  0.72  -0.22774
0.542373  0.72  -0.222702
0.559322  0.72  -0.218351
0.576271  0.72  -0.21095
0.59322  0.72  -0.206674
0.610169  0.72  -0.208351
0.627119  0.72  -0.204057
0.644068  0.72  -0.199787
0.661017  0.72  -0.195541
0.677966  0.72  -0.191318
0.694915  0.72  -0.187113
0.711864  0.72  -0.182923
0.728814  0.72  -0.178753
0.745763  0.72  -0.174596
0.762712  0.72  -0.170449
0.779661  0.72  -0.166312
0.79661  0.72  -0.162176
0.813559  0.72  -0.158043
0.830508  0.72  -0.153905
0.847458  0.72  -0.14976
0.864407  0.72  -0.145608
0.881356  0.72  -0.141436
0.898305  0.72  -0.137245
0.915254  0.72  -0.133032
0.932203  0.72  -0.128788
0.949153  0.72  -0.12451
0.966102  0.72  -0.120193
0.983051  0.72  -0.115837
1  0.72  -0.111428

0.0169492  0.77  -0.00952185
0.0338983  0.77  -0.0107792
0.0508475  0.77  -0.0119105
0.0677966  0.77  -0.0128923
0.0847458  0.77  -0.0137681
0.101695  0.77  -0.0145551
0.118644  0.77  -0.0157207
0.135593  0.77  -0.0159164
0.152542  0.77  -0.0165119
0.169492  0.77  -0.0180724
0.186441  0.77  -0.0185534
0.20339  0.77  -0.0190043
0.220339  0.77  -0.0194442
0.237288  0.77  -0.0198586
0.254237  0.77  -0.0202529
0.271186  0.77  -0.0206651
0.288136  0.77  -0.021033
0.305085  0.77  -0.0213792
0.322034  0.77  -0.0217416
0.338983  0.77  -0.0221017
0.355932  0.77  -0.0224645
0.372881  0.77  -0.0228305
0.389831  0.77  -0.0232075
0.40678  0.77  -0.0235969
0.423729  0.77  -0.0239968
0.440678  0.77  -0.0244152
0.457627  0.77  -0.0248664
0.474576  0.77  -0.0253208
0.491525  0.77  -0.0258362
0.508475  0.77  -0.26813
0.525424  0.77  -0.263378
0.542373  0.77  -0.258111
0.559322  0.77  -0.253598
0.576271  0.77  -0.244844
0.59322  0.77  -0.24046
0.610169  0.77  -0.243147
0.627119  0.77  -0.238706
0.644068  0.77  -0.234281
0.661017  0.77  -0.229868
0.677966  0.77  -0.225467
0.694915  0.77  -0.221068
0.711864  0.77  -0.216666
0.728814  0.77  -0.212266
0.745763  0.77  -0.20786
0.762712  0.77  -0.203442
0.779661  0.77  -0.199012
0.79661  0.77  -0.194559
0.813559  0.77  -0.190086
0.830508  0.77  -0.18558
0.847458  0.77  -0.181039
0.864407  0.77  -0.176465
0.881356  0.77  -0.171838
0.898305  0.77  -0.167161
0.915254  0.77  -0.16243
0.932203  0.77  -0.157634
0.949153  0.77  -0.152767
0.966102  0.77  -0.147824
0.983051  0.77  -0.142805
1  0.77  -0.13769

0.0169492  0.82  -0.00668428
0.0338983  0.82  -0.00835175
0.0508475  0.82  -0.00984566
0.0677966  0.82  -0.0111644
0.0847458  0.82  -0.012351
0.101695  0.82  -0.0134271
0.118644  0.82  -0.014896
0.135593  0.82  -0.015315
0.152542  0.82  -0.0161534
0.169492  0.82  -0.0182559
0.186441  0.82  -0.0189512
0.20339  0.82  -0.0196101
0.220339  0.82  -0.0202585
0.237288  0.82  -0.0208755
0.254237  0.82  -0.0214666
0.271186  0.82  -0.0220869
0.288136  0.82  -0.022649
0.305085  0.82  -0.0231834
0.322034  0.82  -0.0237424
0.338983  0.82  -0.0243
0.355932  0.82  -0.024863
0.372881  0.82  -0.0254319
0.389831  0.82  -0.0260173
0.40678  0.82  -0.0266207
0.423729  0.82  -0.0272402
0.440678  0.82  -0.0278858
0.457627  0.82  -0.0285716
0.474576  0.82  -0.0292725
0.491525  0.82  -0.0300477
0.508475  0.82  -0.307103
0.525424  0.82  -0.302131
0.542373  0.82  -0.296615
0.559322  0.82  -0.291926
0.576271  0.82  -0.281724
0.59322  0.82  -0.277221
0.610169  0.82  -0.281
0.627119  0.82  -0.276396
0.644068  0.82  -0.271799
0.661017  0.82  -0.267203
0.677966  0.82  -0.262604
0.694915  0.82  -0.25799
0.711864  0.82  -0.253353
0.728814  0.82  -0.2487
0.745763  0.82  -0.244018
0.762712  0.82  -0.239302
0.779661  0.82  -0.23455
0.79661  0.82  -0.229749
0.813559  0.82  -0.224901
0.830508  0.82  -0.21999
0.847458  0.82  -0.215015
0.864407  0.82  -0.209978
0.881356  0.82  -0.204853
0.898305  0.82  -0.199645
0.915254  0.82  -0.194347
0.932203  0.82  -0.188946
0.949153  0.82  -0.183436
0.966102  0.82  -0.177809
0.983051  0.82  -0.172067
1  0.82  -0.166182

0.0169492  0.87  -0.00512227
0.0338983  0.87  -0.00722332
0.0508475  0.87  -0.00910269
0.0677966  0.87  -0.010775
0.0847458  0.87  -0.0122859
0.101695  0.87  -0.0136619
0.118644  0.87  -0.0154723
0.135593  0.87  -0.0160918
0.152542  0.87  -0.0171782
0.169492  0.87  -0.0198455
0.186441  0.87  -0.0207569
0.20339  0.87  -0.0216244
0.220339  0.87  -0.0224811
0.237288  0.87  -0.0232995
0.254237  0.87  -0.0240852
0.271186  0.87  -0.0249111
0.288136  0.87  -0.0256643
0.305085  0.87  -0.0263831
0.322034  0.87  -0.0271345
0.338983  0.87  -0.0278852
0.355932  0.87  -0.0286435
0.372881  0.87  -0.0294103
0.389831  0.87  -0.0301988
0.40678  0.87  -0.0310109
0.423729  0.87  -0.0318446
0.440678  0.87  -0.0327119
0.457627  0.87  -0.0336282
0.474576  0.87  -0.0345692
0.491525  0.87  -0.0356006
0.508475  0.87  -0.349188
0.525424  0.87  -0.343982
0.542373  0.87  -0.338195
0.559322  0.87  -0.333316
0.576271  0.87  -0.32157
0.59322  0.87  -0.316935
0.610169  0.87  -0.321889
0.627119  0.87  -0.317106
0.644068  0.87  -0.312321
0.661017  0.87  -0.307523
0.677966  0.87  -0.302706
0.694915  0.87  -0.297857
0.711864  0.87  -0.292963
0.728814  0.87  -0.288032
0.745763  0.87  -0.283049
0.762712  0.87  -0.278007
0.779661  0.87  -0.272903
0.79661  0.87  -0.267722
0.813559  0.87  -0.262466
0.830508  0.87  -0.257115
0.847458  0.87  -0.251668
0.864407  0.87  -0.246126
0.881356  0.87  -0.240461
0.898305  0.87  -0.234675
0.915254  0.87  -0.228762
0.932203  0.87  -0.222705
0.949153  0.87  -0.216498
0.966102  0.87  -0.21013
0.983051  0.87  -0.203605
1  0.87  -0.196886

0.0169492  0.92  -0.0849679
0.0338983  0.92  -0.0870151
0.0508475  0.92  -0.0889382
0.0677966  0.92  -0.0903668
0.0847458  0.92  -0.0915352
0.101695  0.92  -0.0924851
0.118644  0.92  -0.0954029
0.135593  0.92  -0.0938579
0.152542  0.92  -0.0943308
0.169492  0.92  -0.0966853
0.186441  0.92  -0.0968826
0.20339  0.92  -0.096999
0.220339  0.92  -0.0970632
0.237288  0.92  -0.0970641
0.254237  0.92  -0.0970154
0.271186  0.92  -0.0969636
0.288136  0.92  -0.0968317
0.305085  0.92  -0.0966521
0.322034  0.92  -0.0964791
0.338983  0.92  -0.0962897
0.355932  0.92  -0.0960928
0.372881  0.92  -0.095891
0.389831  0.92  -0.0956974
0.40678  0.92  -0.0955155
0.423729  0.92  -0.0953371
0.440678  0.92  -0.0951831
0.457627  0.92  -0.095128
0.474576  0.92  -0.0949809
0.491525  0.92  -0.0950164
0.508475  0.92  -0.394372
0.525424  0.92  -0.388917
0.542373  0.92  -0.382838
0.559322  0.92  -0.377754
0.576271  0.92  -0.364368
0.59322  0.92  -0.359588
0.610169  0.92  -0.365797
0.627119  0.92  -0.36082
0.644068  0.92  -0.355829
0.661017  0.92  -0.350811
0.677966  0.92  -0.345758
0.694915  0.92  -0.340652
0.711864  0.92  -0.335478
0.728814  0.92  -0.330246
0.745763  0.92  -0.324937
0.762712  0.92  -0.319541
0.779661  0.92  -0.314056
0.79661  0.92  -0.308464
0.813559  0.92  -0.302765
0.830508  0.92  -0.296939
0.847458  0.92  -0.290982
0.864407  0.92  -0.284896
0.881356  0.92  -0.278646
0.898305  0.92  -0.272238
0.915254  0.92  -0.265662
0.932203  0.92  -0.258899
0.949153  0.92  -0.25194
0.966102  0.92  -0.244775
0.983051  0.92  -0.237405
1  0.92  -0.229791

0.0169492  0.97  -0.0817694
0.0338983  0.97  -0.0842296
0.0508475  0.97  -0.0865108
0.0677966  0.97  -0.0882685
0.0847458  0.97  -0.0897369
0.101695  0.97  -0.0909633
0.118644  0.97  -0.0941692
0.135593  0.97  -0.0928349
0.152542  0.97  -0.0935368
0.169492  0.97  -0.0964784
0.186441  0.97  -0.0968762
0.20339  0.97  -0.0971884
0.220339  0.97  -0.0974519
0.237288  0.97  -0.0976479
0.254237  0.97  -0.0977895
0.271186  0.97  -0.0979448
0.288136  0.97  -0.0980067
0.305085  0.97  -0.0980163
0.322034  0.97  -0.0980455
0.338983  0.97  -0.0980622
0.355932  0.97  -0.0980774
0.372881  0.97  -0.0980938
0.389831  0.97  -0.0981277
0.40678  0.97  -0.098183
0.423729  0.97  -0.0982514
0.440678  0.97  -0.0983561
0.457627  0.97  -0.0985642
0.474576  0.97  -0.0987108
0.491525  0.97  -0.0990466
0.508475  0.97  -0.442647
0.525424  0.97  -0.436925
0.542373  0.97  -0.430531
0.559322  0.97  -0.425227
0.576271  0.97  -0.410105
0.59322  0.97  -0.405168
0.610169  0.97  -0.412714
0.627119  0.97  -0.407525
0.644068  0.97  -0.402311
0.661017  0.97  -0.397055
0.677966  0.97  -0.391745
0.694915  0.97  -0.386362
0.711864  0.97  -0.380887
0.728814  0.97  -0.375329
0.745763  0.97  -0.369667
0.762712  0.97  -0.363891
0.779661  0.97  -0.357996
0.79661  0.97  -0.35196
0.813559  0.97  -0.345787
0.830508  0.97  -0.339449
0.847458  0.97  -0.332945
0.864407  0.97  -0.326273
0.881356  0.97  -0.319397
0.898305  0.97  -0.312321
0.915254  0.97  -0.305034
0.932203  0.97  -0.297514
0.949153  0.97  -0.289751
0.966102  0.97  -0.281731
0.983051  0.97  -0.273459
1  0.97  -0.264885



==> fig/nonewithN/gnuplotI.txt <==
0.0169492  -0.98  7.6883
0.0338983  -0.98  7.47287
0.0508475  -0.98  7.27451
0.0677966  -0.98  7.05643
0.0847458  -0.98  6.83645
0.101695  -0.98  6.76231
0.118644  -0.98  6.66841
0.135593  -0.98  6.17608
0.152542  -0.98  5.95853
0.169492  -0.98  5.74311
0.186441  -0.98  5.5302
0.20339  -0.98  5.3201
0.220339  -0.98  5.11173
0.237288  -0.98  4.90749
0.254237  -0.98  4.7076
0.271186  -0.98  4.50907
0.288136  -0.98  4.31627
0.305085  -0.98  4.12816
0.322034  -0.98  3.94286
0.338983  -0.98  3.76161
0.355932  -0.98  3.58434
0.372881  -0.98  3.41117
0.389831  -0.98  3.24191
0.40678  -0.98  3.07668
0.423729  -0.98  2.91537
0.440678  -0.98  2.75812
0.457627  -0.98  2.60496
0.474576  -0.98  2.45615
0.491525  -0.98  2.31084
0.508475  -0.98  4.65943
0.525424  -0.98  4.41627
0.542373  -0.98  4.16891
0.559322  -0.98  3.9328
0.576271  -0.98  3.70041
0.59322  -0.98  3.47297
0.610169  -0.98  3.48978
0.627119  -0.98  3.26648
0.644068  -0.98  3.04893
0.661017  -0.98  2.83757
0.677966  -0.98  2.63269
0.694915  -0.98  2.43435
0.711864  -0.98  2.24278
0.728814  -0.98  2.05795
0.745763  -0.98  1.88023
0.762712  -0.98  1.70955
0.779661  -0.98  1.54595
0.79661  -0.98  1.38947
0.813559  -0.98  1.24013
0.830508  -0.98  1.09789
0.847458  -0.98  0.962853
0.864407  -0.98  0.834959
0.881356  -0.98  0.714187
0.898305  -0.98  0.60051
0.915254  -0.98  0.493897
0.932203  -0.98  0.394345
0.949153  -0.98  0.301738
0.966102  -0.98  0.216018
0.983051  -0.98  0.137211
1  -0.98  0.0652257

0.0169492  -0.93  7.57068
0.0338983  -0.93  7.36117
0.0508475  -0.93  7.16817
0.0677966  -0.93  6.95539
0.0847458  -0.93  6.74045
0.101695  -0.93  6.67068
0.118644  -0.93  6.57928
0.135593  -0.93  6.09383
0.152542  -0.93  5.88045
0.169492  -0.93  5.669
0.186441  -0.93  5.45987
0.20339  -0.93  5.25337
0.220339  -0.93  5.04841
0.237288  -0.93  4.84741
0.254237  -0.93  4.65062
0.271186  -0.93  4.45501
0.288136  -0.93  4.265
0.305085  -0.93  4.07955
0.322034  -0.93  3.89677
0.338983  -0.93  3.7179
0.355932  -0.93  3.54289
0.372881  -0.93  3.37186
0.389831  -0.93  3.20464
0.40678  -0.93  3.04132
0.423729  -0.93  2.88183
0.440678  -0.93  2.72631
0.457627  -0.93  2.57478
0.474576  -0.93  2.42752
0.491525  -0.93  2.28367
0.508475  -0.93  4.61551
0.525424  -0.93  4.37585
0.542373  -0.93  4.13181
0.559322  -0.93  3.89873
0.576271  -0.93  3.66915
0.59322  -0.93  3.44433
0.610169  -0.93  3.4619
0.627119  -0.93  3.24099
0.644068  -0.93  3.02565
0.661017  -0.93  2.81636
0.677966  -0.93  2.6134
0.694915  -0.93  2.41686
0.711864  -0.93  2.22695
0.728814  -0.93  2.04367
0.745763  -0.93  1.86739
0.762712  -0.93  1.69805
0.779661  -0.93  1.5357
0.79661  -0.93  1.38039
0.813559  -0.93  1.23213
0.830508  -0.93  1.09088
0.847458  -0.93  0.956772
0.864407  -0.93  0.829736
0.881356  -0.93  0.709758
0.898305  -0.93  0.596815
0.915254  -0.93  0.490879
0.932203  -0.93  0.391951
0.949153  -0.93  0.299917
0.966102  -0.93  0.214718
0.983051  -0.93  0.136388
1  -0.93  0.0648353

0.0169492  -0.88  7.43782
0.0338983  -0.88  7.2345
0.0508475  -0.88  7.04711
0.0677966  -0.88  6.83992
0.0847458  -0.88  6.63035
0.101695  -0.88  6.56529
0.118644  -0.88  6.47649
0.135593  -0.88  5.99847
0.152542  -0.88  5.78959
0.169492  -0.88  5.58244
0.186441  -0.88  5.37742
0.20339  -0.88  5.17484
0.220339  -0.88  4.97361
0.237288  -0.88  4.77619
0.254237  -0.88  4.5828
0.271186  -0.88  4.39044
0.288136  -0.88  4.20353
0.305085  -0.88  4.02102
0.322034  -0.88  3.84105
0.338983  -0.88  3.66486
0.355932  -0.88  3.49239
0.372881  -0.88  3.32378
0.389831  -0.88  3.15886
0.40678  -0.88  2.99773
0.423729  -0.88  2.84032
0.440678  -0.88  2.68678
0.457627  -0.88  2.53714
0.474576  -0.88  2.39168
0.491525  -0.88  2.24953
0.508475  -0.88  4.57149
0.525424  -0.88  4.33538
0.542373  -0.88  4.09472
0.559322  -0.88  3.86471
0.576271  -0.88  3.63797
0.59322  -0.88  3.41581
0.610169  -0.88  3.43423
0.627119  -0.88  3.21572
0.644068  -0.88  3.00263
0.661017  -0.88  2.79541
0.677966  -0.88  2.59439
0.694915  -0.88  2.39965
0.711864  -0.88  2.21142
0.728814  -0.88  2.02968
0.745763  -0.88  1.85485
0.762712  -0.88  1.68684
0.779661  -0.88  1.52573
0.79661  -0.88  1.37157
0.813559  -0.88  1.22437
0.830508  -0.88  1.0841
0.847458  -0.88  0.950904
0.864407  -0.88  0.824708
0.881356  -0.88  0.705503
0.898305  -0.88  0.593272
0.915254  -0.88  0.487991
0.932203  -0.88  0.389666
0.949153  -0.88  0.298181
0.966102  -0.88  0.213481
0.983051  -0.88  0.135607
1  -0.88  0.0644654

0.0169492  -0.83  7.27879
0.0338983  -0.83  7.08201
0.0508475  -0.83  6.90053
0.0677966  -0.83  6.69934
0.0847458  -0.83  6.49556
0.101695  -0.83  6.43564
0.118644  -0.83  6.34945
0.135593  -0.83  5.87974
0.152542  -0.83  5.67583
0.169492  -0.83  5.47345
0.186441  -0.83  5.27302
0.20339  -0.83  5.07484
0.220339  -0.83  4.87782
0.237288  -0.83  4.68444
0.254237  -0.83  4.49493
0.271186  -0.83  4.30628
0.288136  -0.83  4.12293
0.305085  -0.83  3.94383
0.322034  -0.83  3.76712
0.338983  -0.83  3.59406
0.355932  -0.83  3.42458
0.372881  -0.83  3.25883
0.389831  -0.83  3.09665
0.40678  -0.83  2.93815
0.423729  -0.83  2.78325
0.440678  -0.83  2.63212
0.457627  -0.83  2.48481
0.474576  -0.83  2.34157
0.491525  -0.83  2.20157
0.508475  -0.83  4.52711
0.525424  -0.83  4.29462
0.542373  -0.83  4.05739
0.559322  -0.83  3.83052
0.576271  -0.83  3.60669
0.59322  -0.83  3.38724
0.610169  -0.83  3.4066
0.627119  -0.83  3.19055
0.644068  -0.83  2.97973
0.661017  -0.83  2.77463
0.677966  -0.83  2.57557
0.694915  -0.83  2.38265
0.711864  -0.83  2.1961
0.728814  -0.83  2.01592
0.745763  -0.83  1.84254
0.762712  -0.83  1.67588
0.779661  -0.83  1.516
0.79661  -0.83  1.36298
0.813559  -0.83  1.21684
0.830508  -0.83  1.07754
0.847458  -0.83  0.945236
0.864407  -0.83  0.819864
0.881356  -0.83  0.701415
0.898305  -0.83  0.589877
0.915254  -0.83  0.485231
0.932203  -0.83  0.387487
0.949153  -0.83  0.296531
0.966102  -0.83  0.212308
0.983051  -0.83  0.134867
1  -0.83  0.064116

0.0169492  -0.78  7.06044
0.0338983  -0.78  6.87071
0.0508475  -0.78  6.69556
0.0677966  -0.78  6.50099
0.0847458  -0.78  6.30367
0.101695  -0.78  6.24959
0.118644  -0.78  6.16571
0.135593  -0.78  5.70612
0.152542  -0.78  5.508
0.169492  -0.78  5.31123
0.186441  -0.78  5.11623
0.20339  -0.78  4.92331
0.220339  -0.78  4.73138
0.237288  -0.78  4.54294
0.254237  -0.78  4.35818
0.271186  -0.78  4.17418
0.288136  -0.78  3.99529
0.305085  -0.78  3.8205
0.322034  -0.78  3.64797
0.338983  -0.78  3.47895
0.355932  -0.78  3.31339
0.372881  -0.78  3.15143
0.389831  -0.78  2.99293
0.40678  -0.78  2.83799
0.423729  -0.78  2.68656
0.440678  -0.78  2.53879
0.457627  -0.78  2.39477
0.474576  -0.78  2.25474
0.491525  -0.78  2.11786
0.508475  -0.78  4.48202
0.525424  -0.78  4.25324
0.542373  -0.78  4.01955
0.559322  -0.78  3.7959
0.576271  -0.78  3.57507
0.59322  -0.78  3.35841
0.610169  -0.78  3.37885
0.627119  -0.78  3.16531
0.644068  -0.78  2.95682
0.661017  -0.78  2.75388
0.677966  -0.78  2.55683
0.694915  -0.78  2.36576
0.711864  -0.78  2.18093
0.728814  -0.78  2.00233
0.745763  -0.78  1.83041
0.762712  -0.78  1.6651
0.779661  -0.78  1.50647
0.79661  -0.78  1.3546
0.813559  -0.78  1.20951
0.830508  -0.78  1.07117
0.847458  -0.78  0.939753
0.864407  -0.78  0.815192
0.881356  -0.78  0.697485
0.898305  -0.78  0.586624
0.915254  -0.78  0.482593
0.932203  -0.78  0.385412
0.949153  -0.78  0.294964
0.966102  -0.78  0.211197
0.983051  -0.78  0.134168
1  -0.78  0.063787

0.0169492  -0.73  6.5313
0.0338983  -0.73  6.35008
0.0508475  -0.73  6.1822
0.0677966  -0.73  5.99624
0.0847458  -0.73  5.80769
0.101695  -0.73  5.7617
0.118644  -0.73  5.67715
0.135593  -0.73  5.23646
0.152542  -0.73  5.04729
0.169492  -0.73  4.85947
0.186441  -0.73  4.67338
0.20339  -0.73  4.48934
0.220339  -0.73  4.3063
0.237288  -0.73  4.12668
0.254237  -0.73  3.9506
0.271186  -0.73  3.77542
0.288136  -0.73  3.60513
0.305085  -0.73  3.43881
0.322034  -0.73  3.27478
0.338983  -0.73  3.1142
0.355932  -0.73  2.95703
0.372881  -0.73  2.80342
0.389831  -0.73  2.65322
0.40678  -0.73  2.50657
0.423729  -0.73  2.36342
0.440678  -0.73  2.2239
0.457627  -0.73  2.08819
0.474576  -0.73  1.95645
0.491525  -0.73  1.82791
0.508475  -0.73  4.43575
0.525424  -0.73  4.21084
0.542373  -0.73  3.98083
0.559322  -0.73  3.76053
0.576271  -0.73  3.54282
0.59322  -0.73  3.32906
0.610169  -0.73  3.35071
0.627119  -0.73  3.13979
0.644068  -0.73  2.93371
0.661017  -0.73  2.733
0.677966  -0.73  2.53803
0.694915  -0.73  2.34887
0.711864  -0.73  2.1658
0.728814  -0.73  1.98882
0.745763  -0.73  1.81839
0.762712  -0.73  1.65446
0.779661  -0.73  1.49709
0.79661  -0.73  1.34637
0.813559  -0.73  1.20234
0.830508  -0.73  1.06497
0.847458  -0.73  0.934434
0.864407  -0.73  0.810676
0.881356  -0.73  0.6937
0.898305  -0.73  0.583503
0.915254  -0.73  0.480073
0.932203  -0.73  0.383438
0.949153  -0.73  0.293478
0.966102  -0.73  0.210147
0.983051  -0.73  0.133511
1  -0.73  0.0634784

0.0169492  -0.68  7.29454
0.0338983  -0.68  7.11751
0.0508475  -0.68  6.95473
0.0677966  -0.68  6.77082
0.0847458  -0.68  6.58315
0.101695  -0.68  6.53759
0.118644  -0.68  6.46674
0.135593  -0.68  6.00955
0.152542  -0.68  5.81759
0.169492  -0.68  5.62622
0.186441  -0.68  5.43589
0.20339  -0.68  5.24693
0.220339  -0.68  5.05813
0.237288  -0.68  4.87226
0.254237  -0.68  4.68954
0.271186  -0.68  4.50673
0.288136  -0.68  4.32866
0.305085  -0.68  4.15423
0.322034  -0.68  3.9814
0.338983  -0.68  3.81156
0.355932  -0.68  3.64467
0.372881  -0.68  3.4809
0.389831  -0.68  3.32008
0.40678  -0.68  3.16237
0.423729  -0.68  3.00768
0.440678  -0.68  2.85621
0.457627  -0.68  2.70801
0.474576  -0.68  2.56341
0.491525  -0.68  2.42145
0.508475  -0.68  4.38776
0.525424  -0.68  4.16691
0.542373  -0.68  3.94076
0.559322  -0.68  3.72399
0.576271  -0.68  3.50957
0.59322  -0.68  3.29886
0.610169  -0.68  3.3219
0.627119  -0.68  3.11372
0.644068  -0.68  2.91016
0.661017  -0.68  2.71179
0.677966  -0.68  2.51898
0.694915  -0.68  2.33181
0.711864  -0.68  2.15058
0.728814  -0.68  1.97526
0.745763  -0.68  1.80638
0.762712  -0.68  1.64386
0.779661  -0.68  1.48779
0.79661  -0.68  1.33825
0.813559  -0.68  1.1953
0.830508  -0.68  1.0589
0.847458  -0.68  0.929251
0.864407  -0.68  0.806297
0.881356  -0.68  0.690047
0.898305  -0.68  0.580504
0.915254  -0.68  0.477664
0.932203  -0.68  0.381559
0.949153  -0.68  0.292072
0.966102  -0.68  0.209157
0.983051  -0.68  0.132894
1  -0.68  0.0631902

0.0169492  -0.63  7.1532
0.0338983  -0.63  6.98462
0.0508475  -0.63  6.82968
0.0677966  -0.63  6.65363
0.0847458  -0.63  6.47353
0.101695  -0.63  6.43498
0.118644  -0.63  6.36903
0.135593  -0.63  5.92095
0.152542  -0.63  5.73542
0.169492  -0.63  5.5502
0.186441  -0.63  5.36572
0.20339  -0.63  5.18235
0.220339  -0.63  4.99882
0.237288  -0.63  4.818
0.254237  -0.63  4.64003
0.271186  -0.63  4.46174
0.288136  -0.63  4.28793
0.305085  -0.63  4.11752
0.322034  -0.63  3.94846
0.338983  -0.63  3.78217
0.355932  -0.63  3.61861
0.372881  -0.63  3.45795
0.389831  -0.63  3.30003
0.40678  -0.63  3.14501
0.423729  -0.63  2.99282
0.440678  -0.63  2.84366
0.457627  -0.63  2.6976
0.474576  -0.63  2.55496
0.491525  -0.63  2.41479
0.508475  -0.63  4.33731
0.525424  -0.63  4.12078
0.542373  -0.63  3.89874
0.559322  -0.63  3.68574
0.576271  -0.63  3.47482
0.59322  -0.63  3.26737
0.610169  -0.63  3.29201
0.627119  -0.63  3.08674
0.644068  -0.63  2.88587
0.661017  -0.63  2.68997
0.677966  -0.63  2.49945
0.694915  -0.63  2.31439
0.711864  -0.63  2.13508
0.728814  -0.63  1.96152
0.745763  -0.63  1.79426
0.762712  -0.63  1.63322
0.779661  -0.63  1.47849
0.79661  -0.63  1.33017
0.813559  -0.63  1.18832
0.830508  -0.63  1.05291
0.847458  -0.63  0.92417
0.864407  -0.63  0.802028
0.881356  -0.63  0.686506
0.898305  -0.63  0.577615
0.915254  -0.63  0.475355
0.932203  -0.63  0.379771
0.949153  -0.63  0.290742
0.966102  -0.63  0.208227
0.983051  -0.63  0.132317
1  -0.63  0.0629225

0.0169492  -0.58  6.9955
0.0338983  -0.58  6.8362
0.0508475  -0.58  6.68989
0.0677966  -0.58  6.52251
0.0847458  -0.58  6.35082
0.101695  -0.58  6.32011
0.118644  -0.58  6.25967
0.135593  -0.58  5.82168
0.152542  -0.58  5.64335
0.169492  -0.58  5.46503
0.186441  -0.58  5.28714
0.20339  -0.58  5.11006
0.220339  -0.58  4.93249
0.237288  -0.58  4.75736
0.254237  -0.58  4.58478
0.271186  -0.58  4.41161
0.288136  -0.58  4.24264
0.305085  -0.58  4.07679
0.322034  -0.58  3.91204
0.338983  -0.58  3.74979
0.355932  -0.58  3.59002
0.372881  -0.58  3.43291
0.389831  -0.58  3.2783
0.40678  -0.58  3.12636
0.423729  -0.58  2.97703
0.440678  -0.58  2.83051
0.457627  -0.58  2.68691
0.474576  -0.58  2.54652
0.491525  -0.58  2.40839
0.508475  -0.58  4.28343
0.525424  -0.58  4.07156
0.542373  -0.58  3.85397
0.559322  -0.58  3.64505
0.576271  -0.58  3.43792
0.59322  -0.58  3.23401
0.610169  -0.58  3.26051
0.627119  -0.58  3.05839
0.644068  -0.58  2.86041
0.661017  -0.58  2.66719
0.677966  -0.58  2.47913
0.694915  -0.58  2.29632
0.711864  -0.58  2.11908
0.728814  -0.58  1.94739
0.745763  -0.58  1.78185
0.762712  -0.58  1.62237
0.779661  -0.58  1.46907
0.79661  -0.58  1.32203
0.813559  -0.58  1.18133
0.830508  -0.58  1.04695
0.847458  -0.58  0.919143
0.864407  -0.58  0.797832
0.881356  -0.58  0.68305
0.898305  -0.58  0.574815
0.915254  -0.58  0.473135
0.932203  -0.58  0.378066
0.949153  -0.58  0.289484
0.966102  -0.58  0.207353
0.983051  -0.58  0.13178
1  -0.58  0.0626752

0.0169492  -0.53  6.81723
0.0338983  -0.53  6.66819
0.0508475  -0.53  6.53147
0.0677966  -0.53  6.37378
0.0847458  -0.53  6.21152
0.101695  -0.53  6.18969
0.118644  -0.53  6.13551
0.135593  -0.53  5.70881
0.152542  -0.53  5.53865
0.169492  -0.53  5.36817
0.186441  -0.53  5.19778
0.20339  -0.53  5.02787
0.220339  -0.53  4.85711
0.237288  -0.53  4.68849
0.254237  -0.53  4.5221
0.271186  -0.53  4.35481
0.288136  -0.53  4.1914
0.305085  -0.53  4.03081
0.322034  -0.53  3.87102
0.338983  -0.53  3.71344
0.355932  -0.53  3.55805
0.372881  -0.53  3.40505
0.389831  -0.53  3.25428
0.40678  -0.53  3.10592
0.423729  -0.53  2.95991
0.440678  -0.53  2.81647
0.457627  -0.53  2.67572
0.474576  -0.53  2.53795
0.491525  -0.53  2.40221
0.508475  -0.53  4.2248
0.525424  -0.53  4.01807
0.542373  -0.53  3.80538
0.559322  -0.53  3.60095
0.576271  -0.53  3.39801
0.59322  -0.53  3.198
0.610169  -0.53  3.22668
0.627119  -0.53  3.02803
0.644068  -0.53  2.83323
0.661017  -0.53  2.64294
0.677966  -0.53  2.45758
0.694915  -0.53  2.27724
0.711864  -0.53  2.10226
0.728814  -0.53  1.9326
0.745763  -0.53  1.76893
0.762712  -0.53  1.61114
0.779661  -0.53  1.45936
0.79661  -0.53  1.31369
0.813559  -0.53  1.17423
0.830508  -0.53  1.04094
0.847458  -0.53  0.914107
0.864407  -0.53  0.793662
0.881356  -0.53  0.679644
0.898305  -0.53  0.57208
0.915254  -0.53  0.470987
0.932203  -0.53  0.376433
0.949153  -0.53  0.288291
0.966102  -0.53  0.206533
0.983051  -0.53  0.131282
1  -0.53  0.0624484

0.0169492  -0.48  6.61271
0.0338983  -0.48  6.47518
0.0508475  -0.48  6.34924
0.0677966  -0.48  6.20251
0.0847458  -0.48  6.05093
0.101695  -0.48  6.03927
0.118644  -0.48  5.99226
0.135593  -0.48  5.5784
0.152542  -0.48  5.41762
0.169492  -0.48  5.25615
0.186441  -0.48  5.09441
0.20339  -0.48  4.93279
0.220339  -0.48  4.76992
0.237288  -0.48  4.60887
0.254237  -0.48  4.44966
0.271186  -0.48  4.28922
0.288136  -0.48  4.13231
0.305085  -0.48  3.97786
0.322034  -0.48  3.82388
0.338983  -0.48  3.67178
0.355932  -0.48  3.52154
0.372881  -0.48  3.37337
0.389831  -0.48  3.22713
0.40678  -0.48  3.08299
0.423729  -0.48  2.94091
0.440678  -0.48  2.80111
0.457627  -0.48  2.66374
0.474576  -0.48  2.52909
0.491525  -0.48  2.39619
0.508475  -0.48  4.15963
0.525424  -0.48  3.95865
0.542373  -0.48  3.75146
0.559322  -0.48  3.55208
0.576271  -0.48  3.35386
0.59322  -0.48  3.15824
0.610169  -0.48  3.18954
0.627119  -0.48  2.99477
0.644068  -0.48  2.80355
0.661017  -0.48  2.61655
0.677966  -0.48  2.43422
0.694915  -0.48  2.25663
0.711864  -0.48  2.08417
0.728814  -0.48  1.91677
0.745763  -0.48  1.75517
0.762712  -0.48  1.59925
0.779661  -0.48  1.44915
0.79661  -0.48  1.30499
0.813559  -0.48  1.16686
0.830508  -0.48  1.03475
0.847458  -0.48  0.908969
0.864407  -0.48  0.789448
0.881356  -0.48  0.676237
0.898305  -0.48  0.569374
0.915254  -0.48  0.468886
0.932203  -0.48  0.374857
0.949153  -0.48  0.287157
0.966102  -0.48  0.205762
0.983051  -0.48  0.130821
1  -0.48  0.062242

0.0169492  -0.43  6.37423
0.0338983  -0.43  6.24975
0.0508475  -0.43  6.13607
0.0677966  -0.43  6.00188
0.0847458  -0.43  5.86257
0.101695  -0.43  5.86269
0.118644  -0.43  5.82397
0.135593  -0.43  5.42494
0.152542  -0.43  5.27506
0.169492  -0.43  5.12411
0.186441  -0.43  4.9725
0.20339  -0.43  4.8206
0.220339  -0.43  4.66701
0.237288  -0.43  4.51488
0.254237  -0.43  4.36415
0.271186  -0.43  4.21184
0.288136  -0.43  4.06263
0.305085  -0.43  3.91549
0.322034  -0.43  3.76843
0.338983  -0.43  3.62287
0.355932  -0.43  3.4788
0.372881  -0.43  3.33643
0.389831  -0.43  3.19562
0.40678  -0.43  3.05656
0.423729  -0.43  2.91922
0.440678  -0.43  2.78382
0.457627  -0.43  2.65055
0.474576  -0.43  2.51968
0.491525  -0.43  2.39023
0.508475  -0.43  4.08534
0.525424  -0.43  3.89096
0.542373  -0.43  3.69009
0.559322  -0.43  3.49652
0.576271  -0.43  3.30373
0.59322  -0.43  3.11317
0.610169  -0.43  3.14763
0.627119  -0.43  2.95735
0.644068  -0.43  2.77024
0.661017  -0.43  2.58702
0.677966  -0.43  2.40817
0.694915  -0.43  2.23375
0.711864  -0.43  2.06416
0.728814  -0.43  1.89935
0.745763  -0.43  1.74011
0.762712  -0.43  1.58631
0.779661  -0.43  1.43811
0.79661  -0.43  1.29564
0.813559  -0.43  1.15902
0.830508  -0.43  1.02822
0.847458  -0.43  0.903599
0.864407  -0.43  0.78509
0.881356  -0.43  0.672754
0.898305  -0.43  0.566644
0.915254  -0.43  0.466797
0.932203  -0.43  0.373316
0.949153  -0.43  0.286068
0.966102  -0.43  0.205036
0.983051  -0.43  0.130396
1  -0.43  0.062056

0.0169492  -0.38  6.09103
0.0338983  -0.38  5.98151
0.0508475  -0.38  5.88192
0.0677966  -0.38  5.76225
0.0847458  -0.38  5.63724
0.101695  -0.38  5.65117
0.118644  -0.38  5.62216
0.135593  -0.38  5.24054
0.152542  -0.38  5.10354
0.169492  -0.38  4.96506
0.186441  -0.38  4.82548
0.20339  -0.38  4.68517
0.220339  -0.38  4.54268
0.237288  -0.38  4.40125
0.254237  -0.38  4.26073
0.271186  -0.38  4.11823
0.288136  -0.38  3.97835
0.305085  -0.38  3.84006
0.322034  -0.38  3.70143
0.338983  -0.38  3.56384
0.355932  -0.38  3.42731
0.372881  -0.38  3.29204
0.389831  -0.38  3.15792
0.40678  -0.38  3.02512
0.423729  -0.38  2.89363
0.440678  -0.38  2.76367
0.457627  -0.38  2.63549
0.474576  -0.38  2.50932
0.491525  -0.38  2.38417
0.508475  -0.38  3.99815
0.525424  -0.38  3.81154
0.542373  -0.38  3.61811
0.559322  -0.38  3.4314
0.576271  -0.38  3.24504
0.59322  -0.38  3.06047
0.610169  -0.38  3.09884
0.627119  -0.38  2.91387
0.644068  -0.38  2.73162
0.661017  -0.38  2.55287
0.677966  -0.38  2.37814
0.694915  -0.38  2.20746
0.711864  -0.38  2.04128
0.728814  -0.38  1.87951
0.745763  -0.38  1.72305
0.762712  -0.38  1.57174
0.779661  -0.38  1.42576
0.79661  -0.38  1.28526
0.813559  -0.38  1.15038
0.830508  -0.38  1.02109
0.847458  -0.38  0.897795
0.864407  -0.38  0.780435
0.881356  -0.38  0.669085
0.898305  -0.38  0.56381
0.915254  -0.38  0.464666
0.932203  -0.38  0.371778
0.949153  -0.38  0.285006
0.966102  -0.38  0.204345
0.983051  -0.38  0.130004
1  -0.38  0.0618904

0.0169492  -0.33  5.74765
0.0338983  -0.33  5.65547
0.0508475  -0.33  5.57229
0.0677966  -0.33  5.46965
0.0847458  -0.33  5.36148
0.101695  -0.33  5.39183
0.118644  -0.33  5.37428
0.135593  -0.33  5.01349
0.152542  -0.33  4.89196
0.169492  -0.33  4.76851
0.186441  -0.33  4.6435
0.20339  -0.33  4.51728
0.220339  -0.33  4.38833
0.237288  -0.33  4.26
0.254237  -0.33  4.13201
0.271186  -0.33  4.00162
0.288136  -0.33  3.87327
0.305085  -0.33  3.74597
0.322034  -0.33  3.61783
0.338983  -0.33  3.49022
0.355932  -0.33  3.36315
0.372881  -0.33  3.23682
0.389831  -0.33  3.11113
0.40678  -0.33  2.98626
0.423729  -0.33  2.86221
0.440678  -0.33  2.7392
0.457627  -0.33  2.61752
0.474576  -0.33  2.49738
0.491525  -0.33  2.37778
0.508475  -0.33  3.89226
0.525424  -0.33  3.71505
0.542373  -0.33  3.53067
0.559322  -0.33  3.35231
0.576271  -0.33  3.1738
0.59322  -0.33  2.99654
0.610169  -0.33  3.03985
0.627119  -0.33  2.86137
0.644068  -0.33  2.68508
0.661017  -0.33  2.51181
0.677966  -0.33  2.34212
0.694915  -0.33  2.17602
0.711864  -0.33  2.01399
0.728814  -0.33  1.85594
0.745763  -0.33  1.70287
0.762712  -0.33  1.55459
0.779661  -0.33  1.41131
0.79661  -0.33  1.2732
0.813559  -0.33  1.14042
0.830508  -0.33  1.01294
0.847458  -0.33  0.891238
0.864407  -0.33  0.775241
0.881356  -0.33  0.665048
0.898305  -0.33  0.560746
0.915254  -0.33  0.462408
0.932203  -0.33  0.370189
0.949153  -0.33  0.283942
0.966102  -0.33  0.203674
0.983051  -0.33  0.129641
1  -0.33  0.0617454

0.0169492  -0.28  5.32138
0.0338983  -0.28  5.24945
0.0508475  -0.28  5.18549
0.0677966  -0.28  5.10302
0.0847458  -0.28  5.01494
0.101695  -0.28  5.06506
0.118644  -0.28  5.06112
0.135593  -0.28  4.72575
0.152542  -0.28  4.62311
0.169492  -0.28  4.51811
0.186441  -0.28  4.41108
0.20339  -0.28  4.30233
0.220339  -0.28  4.19025
0.237288  -0.28  4.07835
0.254237  -0.28  3.96613
0.271186  -0.28  3.85106
0.288136  -0.28  3.73736
0.305085  -0.28  3.6241
0.322034  -0.28  3.50942
0.338983  -0.28  3.39465
0.355932  -0.28  3.27982
0.372881  -0.28  3.16511
0.389831  -0.28  3.05044
0.40678  -0.28  2.93598
0.423729  -0.28  2.82173
0.440678  -0.28  2.70792
0.457627  -0.28  2.59489
0.474576  -0.28  2.48281
0.491525  -0.28  2.37066
0.508475  -0.28  3.75831
0.525424  -0.28  3.5929
0.542373  -0.28  3.41989
0.559322  -0.28  3.25207
0.576271  -0.28  3.08347
0.59322  -0.28  2.91549
0.610169  -0.28  2.96523
0.627119  -0.28  2.79501
0.644068  -0.28  2.6263
0.661017  -0.28  2.46001
0.677966  -0.28  2.29675
0.694915  -0.28  2.1365
0.711864  -0.28  1.97978
0.728814  -0.28  1.82648
0.745763  -0.28  1.67773
0.762712  -0.28  1.53332
0.779661  -0.28  1.39348
0.79661  -0.28  1.25841
0.813559  -0.28  1.12829
0.830508  -0.28  1.0031
0.847458  -0.28  0.88339
0.864407  -0.28  0.769098
0.881356  -0.28  0.660343
0.898305  -0.28  0.557236
0.915254  -0.28  0.459876
0.932203  -0.28  0.368458
0.949153  -0.28  0.282826
0.966102  -0.28  0.203001
0.983051  -0.28  0.129298
1  -0.28  0.0616207

0.0169492  -0.23  4.77788
0.0338983  -0.23  4.72953
0.0508475  -0.23  4.6881
0.0677966  -0.23  4.62961
0.0847458  -0.23  4.56563
0.101695  -0.23  4.63971
0.118644  -0.23  4.65195
0.135593  -0.23  4.34819
0.152542  -0.23  4.26897
0.169492  -0.23  4.18701
0.186441  -0.23  4.10261
0.20339  -0.23  4.01601
0.220339  -0.23  3.92546
0.237288  -0.23  3.83466
0.254237  -0.23  3.74285
0.271186  -0.23  3.64774
0.288136  -0.23  3.55326
0.305085  -0.23  3.45852
0.322034  -0.23  3.36173
0.338983  -0.23  3.26415
0.355932  -0.23  3.16579
0.372881  -0.23  3.06684
0.389831  -0.23  2.96719
0.40678  -0.23  2.86701
0.423729  -0.23  2.7663
0.440678  -0.23  2.66527
0.457627  -0.23  2.56436
0.474576  -0.23  2.46363
0.491525  -0.23  2.36203
0.508475  -0.23  3.58022
0.525424  -0.23  3.43021
0.542373  -0.23  3.27211
0.559322  -0.23  3.11816
0.576271  -0.23  2.96267
0.59322  -0.23  2.80699
0.610169  -0.23  2.86542
0.627119  -0.23  2.7062
0.644068  -0.23  2.54761
0.661017  -0.23  2.39068
0.677966  -0.23  2.23605
0.694915  -0.23  2.08366
0.711864  -0.23  1.9341
0.728814  -0.23  1.78719
0.745763  -0.23  1.64427
0.762712  -0.23  1.50509
0.779661  -0.23  1.3699
0.79661  -0.23  1.23893
0.813559  -0.23  1.1124
0.830508  -0.23  0.990284
0.847458  -0.23  0.873262
0.864407  -0.23  0.76125
0.881356  -0.23  0.654407
0.898305  -0.23  0.552881
0.915254  -0.23  0.456801
0.932203  -0.23  0.366419
0.949153  -0.23  0.281564
0.966102  -0.23  0.202278
0.983051  -0.23  0.128962
1  -0.23  0.0615165

0.0169492  -0.18  4.06472
0.0338983  -0.18  4.04309
0.0508475  -0.18  4.02736
0.0677966  -0.18  3.99688
0.0847458  -0.18  3.96147
0.101695  -0.18  4.06441
0.118644  -0.18  4.09528
0.135593  -0.18  3.83138
0.152542  -0.18  3.78136
0.169492  -0.18  3.72848
0.186441  -0.18  3.67294
0.20339  -0.18  3.61491
0.220339  -0.18  3.55242
0.237288  -0.18  3.48944
0.254237  -0.18  3.4248
0.271186  -0.18  3.35658
0.288136  -0.18  3.28824
0.305085  -0.18  3.21893
0.322034  -0.18  3.14697
0.338983  -0.18  3.07348
0.355932  -0.18  2.99845
0.372881  -0.18  2.92202
0.389831  -0.18  2.84406
0.40678  -0.18  2.76472
0.423729  -0.18  2.68394
0.440678  -0.18  2.60194
0.457627  -0.18  2.51923
0.474576  -0.18  2.43572
0.491525  -0.18  2.35031
0.508475  -0.18  3.32789
0.525424  -0.18  3.19898
0.542373  -0.18  3.06146
0.559322  -0.18  2.92674
0.576271  -0.18  2.78953
0.59322  -0.18  2.65111
0.610169  -0.18  2.72186
0.627119  -0.18  2.57822
0.644068  -0.18  2.43403
0.661017  -0.18  2.29044
0.677966  -0.18  2.14819
0.694915  -0.18  2.00711
0.711864  -0.18  1.86788
0.728814  -0.18  1.73021
0.745763  -0.18  1.59578
0.762712  -0.18  1.4642
0.779661  -0.18  1.33578
0.79661  -0.18  1.2108
0.813559  -0.18  1.08953
0.830508  -0.18  0.971914
0.847458  -0.18  0.858817
0.864407  -0.18  0.750138
0.881356  -0.18  0.646084
0.898305  -0.18  0.546851
0.915254  -0.18  0.45262
0.932203  -0.18  0.363722
0.949153  -0.18  0.279961
0.966102  -0.18  0.20141
0.983051  -0.18  0.128603
1  -0.18  0.0614327

0.0169492  -0.13  3.10627
0.0338983  -0.13  3.1116
0.0508475  -0.13  3.12202
0.0677966  -0.13  3.12149
0.0847458  -0.13  3.11749
0.101695  -0.13  3.25299
0.118644  -0.13  3.30256
0.135593  -0.13  3.08817
0.152542  -0.13  3.07337
0.169492  -0.13  3.05628
0.186441  -0.13  3.03699
0.20339  -0.13  3.01555
0.220339  -0.13  2.98964
0.237288  -0.13  2.96369
0.254237  -0.13  2.93583
0.271186  -0.13  2.90476
0.288136  -0.13  2.87316
0.305085  -0.13  2.84026
0.322034  -0.13  2.80445
0.338983  -0.13  2.76668
0.355932  -0.13  2.72683
0.372881  -0.13  2.68497
0.389831  -0.13  2.64088
0.40678  -0.13  2.59463
0.423729  -0.13  2.54609
0.440678  -0.13  2.49535
0.457627  -0.13  2.44306
0.474576  -0.13  2.38885
0.491525  -0.13  2.33148
0.508475  -0.13  2.93844
0.525424  -0.13  2.84011
0.542373  -0.13  2.73275
0.559322  -0.13  2.62649
0.576271  -0.13  2.51658
0.59322  -0.13  2.40415
0.610169  -0.13  2.49355
0.627119  -0.13  2.37379
0.644068  -0.13  2.25182
0.661017  -0.13  2.12899
0.677966  -0.13  2.00615
0.694915  -0.13  1.88291
0.711864  -0.13  1.76009
0.728814  -0.13  1.6372
0.745763  -0.13  1.5164
0.762712  -0.13  1.39714
0.779661  -0.13  1.27974
0.79661  -0.13  1.16456
0.813559  -0.13  1.05191
0.830508  -0.13  0.941705
0.847458  -0.13  0.835101
0.864407  -0.13  0.731946
0.881356  -0.13  0.632524
0.898305  -0.13  0.537102
0.915254  -0.13  0.445936
0.932203  -0.13  0.359492
0.949153  -0.13  0.277526
0.966102  -0.13  0.200159
0.983051  -0.13  0.128147
1  -0.13  0.0613693

0.0169492  -0.08  1.83843
0.0338983  -0.08  1.85852
0.0508475  -0.08  1.88316
0.0677966  -0.08  1.90276
0.0847458  -0.08  1.92176
0.101695  -0.08  2.08292
0.118644  -0.08  2.13891
0.135593  -0.08  1.97726
0.152542  -0.08  1.99567
0.169492  -0.08  2.01415
0.186441  -0.08  2.0327
0.20339  -0.08  2.05133
0.220339  -0.08  2.06711
0.237288  -0.08  2.0856
0.254237  -0.08  2.10365
0.271186  -0.08  2.12122
0.288136  -0.08  2.13968
0.305085  -0.08  2.15837
0.322034  -0.08  2.17599
0.338983  -0.08  2.1931
0.355932  -0.08  2.20948
0.372881  -0.08  2.22502
0.389831  -0.08  2.23937
0.40678  -0.08  2.2524
0.423729  -0.08  2.26377
0.440678  -0.08  2.27337
0.457627  -0.08  2.282
0.474576  -0.08  2.28865
0.491525  -0.08  2.29169
0.508475  -0.08  2.26073
0.525424  -0.08  2.20863
0.542373  -0.08  2.14798
0.559322  -0.08  2.08656
0.576271  -0.08  2.02053
0.59322  -0.08  1.95069
0.610169  -0.08  2.07022
0.627119  -0.08  1.99104
0.644068  -0.08  1.90735
0.661017  -0.08  1.8209
0.677966  -0.08  1.73264
0.694915  -0.08  1.64165
0.711864  -0.08  1.54891
0.728814  -0.08  1.45345
0.745763  -0.08  1.35836
0.762712  -0.08  1.2626
0.779661  -0.08  1.16653
0.79661  -0.08  1.07052
0.813559  -0.08  0.974959
0.830508  -0.08  0.879568
0.847458  -0.08  0.786095
0.864407  -0.08  0.694223
0.881356  -0.08  0.60434
0.898305  -0.08  0.516829
0.915254  -0.08  0.432068
0.932203  -0.08  0.350775
0.949153  -0.08  0.272586
0.966102  -0.08  0.1977
0.983051  -0.08  0.127333
1  -0.08  0.0613264

0.0169492  -0.03  0.513893
0.0338983  -0.03  0.516473
0.0508475  -0.03  0.520512
0.0677966  -0.03  0.523464
0.0847458  -0.03  0.526712
0.101695  -0.03  0.672992
0.118644  -0.03  0.687807
0.135593  -0.03  0.54069
0.152542  -0.03  0.547695
0.169492  -0.03  0.55643
0.186441  -0.03  0.567303
0.20339  -0.03  0.580785
0.220339  -0.03  0.593247
0.237288  -0.03  0.61368
0.254237  -0.03  0.636664
0.271186  -0.03  0.66671
0.288136  -0.03  0.703306
0.305085  -0.03  0.747351
0.322034  -0.03  0.799602
0.338983  -0.03  0.861578
0.355932  -0.03  0.934666
0.372881  -0.03  1.02043
0.389831  -0.03  1.12046
0.40678  -0.03  1.23654
0.423729  -0.03  1.37046
0.440678  -0.03  1.52416
0.457627  -0.03  1.70171
0.474576  -0.03  1.90365
0.491525  -0.03  2.13007
0.508475  -0.03  0.927237
0.525424  -0.03  0.928893
0.542373  -0.03  0.927269
0.559322  -0.03  0.925441
0.576271  -0.03  0.921537
0.59322  -0.03  0.91564
0.610169  -0.03  1.07497
0.627119  -0.03  1.06452
0.644068  -0.03  1.04849
0.661017  -0.03  1.02979
0.677966  -0.03  1.0098
0.694915  -0.03  0.985275
0.711864  -0.03  0.957684
0.728814  -0.03  0.924106
0.745763  -0.03  0.890211
0.762712  -0.03  0.852991
0.779661  -0.03  0.812424
0.79661  -0.03  0.76853
0.813559  -0.03  0.721377
0.830508  -0.03  0.669555
0.847458  -0.03  0.616398
0.864407  -0.03  0.56051
0.881356  -0.03  0.502187
0.898305  -0.03  0.441787
0.915254  -0.03  0.379729
0.932203  -0.03  0.317228
0.949153  -0.03  0.25329
0.966102  -0.03  0.18808
0.983051  -0.03  0.124242
1  -0.03  0.0613039

0.0169492  0.02  63.0276
0.0338983  0.02  39.9987
0.0508475  0.02  28.8767
0.0677966  0.02  19.3362
0.0847458  0.02  13.051
0.101695  0.02  8.88517
0.118644  0.02  6.11464
0.135593  0.02  4.25023
0.152542  0.02  2.9982
0.169492  0.02  2.28208
0.186441  0.02  1.69901
0.20339  0.02  1.29702
0.220339  0.02  1.01808
0.237288  0.02  0.823896
0.254237  0.02  0.703784
0.271186  0.02  0.608463
0.288136  0.02  0.533687
0.305085  0.02  0.482425
0.322034  0.02  0.444704
0.338983  0.02  0.416519
0.355932  0.02  0.395006
0.372881  0.02  0.378194
0.389831  0.02  0.364674
0.40678  0.02  0.353483
0.423729  0.02  0.343921
0.440678  0.02  0.335512
0.457627  0.02  0.327888
0.474576  0.02  0.320853
0.491525  0.02  0.314096
0.508475  0.02  152518
0.525424  0.02  151312
0.542373  0.02  150435
0.559322  0.02  149582
0.576271  0.02  148752
0.59322  0.02  147945
0.610169  0.02  147161
0.627119  0.02  146399
0.644068  0.02  145659
0.661017  0.02  144941
0.677966  0.02  144244
0.694915  0.02  143568
0.711864  0.02  142913
0.728814  0.02  142279
0.745763  0.02  141664
0.762712  0.02  141071
0.779661  0.02  140496
0.79661  0.02  139942
0.813559  0.02  139407
0.830508  0.02  138891
0.847458  0.02  138394
0.864407  0.02  137916
0.881356  0.02  137457
0.898305  0.02  137016
0.915254  0.02  136593
0.932203  0.02  136189
0.949153  0.02  135802
0.966102  0.02  135433
0.983051  0.02  135082
1  0.02  134749

0.0169492  0.07  1073.3
0.0338983  0.07  942
0.0508475  0.07  857.61
0.0677966  0.07  763.797
0.0847458  0.07  681.357
0.101695  0.07  608.76
0.118644  0.07  544.757
0.135593  0.07  488.22
0.152542  0.07  438.243
0.169492  0.07  394.126
0.186441  0.07  354.895
0.20339  0.07  320.066
0.220339  0.07  289.106
0.237288  0.07  261.55
0.254237  0.07  237
0.271186  0.07  215.084
0.288136  0.07  195.497
0.305085  0.07  177.974
0.322034  0.07  162.275
0.338983  0.07  148.193
0.355932  0.07  135.545
0.372881  0.07  124.171
0.389831  0.07  113.93
0.40678  0.07  104.697
0.423729  0.07  96.3629
0.440678  0.07  88.8309
0.457627  0.07  82.0154
0.474576  0.07  75.8411
0.491525  0.07  70.2404
0.508475  0.07  152745
0.525424  0.07  151539
0.542373  0.07  150662
0.559322  0.07  149808
0.576271  0.07  148978
0.59322  0.07  148170
0.610169  0.07  147385
0.627119  0.07  146623
0.644068  0.07  145882
0.661017  0.07  145163
0.677966  0.07  144466
0.694915  0.07  143790
0.711864  0.07  143134
0.728814  0.07  142499
0.745763  0.07  141884
0.762712  0.07  141290
0.779661  0.07  140715
0.79661  0.07  140160
0.813559  0.07  139625
0.830508  0.07  139108
0.847458  0.07  138611
0.864407  0.07  138133
0.881356  0.07  137673
0.898305  0.07  137231
0.915254  0.07  136808
0.932203  0.07  136403
0.949153  0.07  136017
0.966102  0.07  135647
0.983051  0.07  135296
1  0.07  134962

0.0169492  0.12  3332.71
0.0338983  0.12  3088.33
0.0508475  0.12  2923.67
0.0677966  0.12  2732.49
0.0847458  0.12  2556.23
0.101695  0.12  2393.49
0.118644  0.12  2243.14
0.135593  0.12  2104.09
0.152542  0.12  1975.46
0.169492  0.12  1856.49
0.186441  0.12  1746.13
0.20339  0.12  1643.81
0.220339  0.12  1548.88
0.237288  0.12  1460.74
0.254237  0.12  1378.86
0.271186  0.12  1302.74
0.288136  0.12  1231.92
0.305085  0.12  1166
0.322034  0.12  1104.6
0.338983  0.12  1047.38
0.355932  0.12  994.008
0.372881  0.12  944.205
0.389831  0.12  897.703
0.40678  0.12  854.257
0.423729  0.12  813.644
0.440678  0.12  775.656
0.457627  0.12  740.105
0.474576  0.12  706.817
0.491525  0.12  675.631
0.508475  0.12  153225
0.525424  0.12  152016
0.542373  0.12  151138
0.559322  0.12  150283
0.576271  0.12  149451
0.59322  0.12  148642
0.610169  0.12  147856
0.627119  0.12  147093
0.644068  0.12  146351
0.661017  0.12  145631
0.677966  0.12  144932
0.694915  0.12  144255
0.711864  0.12  143598
0.728814  0.12  142962
0.745763  0.12  142346
0.762712  0.12  141751
0.779661  0.12  141175
0.79661  0.12  140619
0.813559  0.12  140082
0.830508  0.12  139565
0.847458  0.12  139067
0.864407  0.12  138588
0.881356  0.12  138127
0.898305  0.12  137685
0.915254  0.12  137261
0.932203  0.12  136855
0.949153  0.12  136468
0.966102  0.12  136098
0.983051  0.12  135746
1  0.12  135411

0.0169492  0.17  6842.01
0.0338983  0.17  6483.85
0.0508475  0.17  6237.8
0.0677966  0.17  5946.96
0.0847458  0.17  5673.46
0.101695  0.17  5415.97
0.118644  0.17  5173.46
0.135593  0.17  4944.91
0.152542  0.17  4729.46
0.169492  0.17  4526.41
0.186441  0.17  4334.69
0.20339  0.17  4153.73
0.220339  0.17  3982.84
0.237288  0.17  3821.4
0.254237  0.17  3668.84
0.271186  0.17  3524.59
0.288136  0.17  3388.16
0.305085  0.17  3259.07
0.322034  0.17  3136.89
0.338983  0.17  3021.21
0.355932  0.17  2911.63
0.372881  0.17  2807.8
0.389831  0.17  2709.39
0.40678  0.17  2616.09
0.423729  0.17  2527.59
0.440678  0.17  2443.64
0.457627  0.17  2363.97
0.474576  0.17  2288.35
0.491525  0.17  2216.54
0.508475  0.17  153957
0.525424  0.17  152745
0.542373  0.17  151864
0.559322  0.17  151007
0.576271  0.17  150174
0.59322  0.17  149363
0.610169  0.17  148575
0.627119  0.17  147809
0.644068  0.17  147065
0.661017  0.17  146343
0.677966  0.17  145643
0.694915  0.17  144964
0.711864  0.17  144305
0.728814  0.17  143668
0.745763  0.17  143050
0.762712  0.17  142453
0.779661  0.17  141876
0.79661  0.17  141318
0.813559  0.17  140780
0.830508  0.17  140262
0.847458  0.17  139762
0.864407  0.17  139282
0.881356  0.17  138820
0.898305  0.17  138376
0.915254  0.17  137951
0.932203  0.17  137545
0.949153  0.17  137156
0.966102  0.17  136785
0.983051  0.17  136432
1  0.17  136097

0.0169492  0.22  11601.3
0.0338983  0.22  11129.1
0.0508475  0.22  10801.3
0.0677966  0.22  10410
0.0847458  0.22  10038
0.101695  0.22  9684.08
0.118644  0.22  9347.21
0.135593  0.22  9026.45
0.152542  0.22  8720.98
0.169492  0.22  8430.11
0.186441  0.22  8152.8
0.20339  0.22  7888.48
0.220339  0.22  7636.46
0.237288  0.22  7396.11
0.254237  0.22  7166.83
0.271186  0.22  6948.06
0.288136  0.22  6739.27
0.305085  0.22  6539.95
0.322034  0.22  6349.63
0.338983  0.22  6167.87
0.355932  0.22  5994.24
0.372881  0.22  5828.35
0.389831  0.22  5669.82
0.40678  0.22  5518.31
0.423729  0.22  5373.47
0.440678  0.22  5235
0.457627  0.22  5102.58
0.474576  0.22  4975.95
0.491525  0.22  4854.84
0.508475  0.22  154941
0.525424  0.22  153725
0.542373  0.22  152842
0.559322  0.22  151982
0.576271  0.22  151145
0.59322  0.22  150332
0.610169  0.22  149541
0.627119  0.22  148773
0.644068  0.22  148027
0.661017  0.22  147302
0.677966  0.22  146599
0.694915  0.22  145918
0.711864  0.22  145257
0.728814  0.22  144617
0.745763  0.22  143997
0.762712  0.22  143398
0.779661  0.22  142819
0.79661  0.22  142259
0.813559  0.22  141719
0.830508  0.22  141199
0.847458  0.22  140698
0.864407  0.22  140215
0.881356  0.22  139752
0.898305  0.22  139307
0.915254  0.22  138880
0.932203  0.22  138472
0.949153  0.22  138082
0.966102  0.22  137709
0.983051  0.22  137355
1  0.22  137019

0.0169492  0.27  17610.5
0.0338983  0.27  17024.2
0.0508475  0.27  16614.5
0.0677966  0.27  16122.3
0.0847458  0.27  15651.3
0.101695  0.27  15200.1
0.118644  0.27  14767.9
0.135593  0.27  14353.6
0.152542  0.27  13956.5
0.169492  0.27  13575.9
0.186441  0.27  13210.9
0.20339  0.27  12860.8
0.220339  0.27  12525
0.237288  0.27  12202.8
0.254237  0.27  11893.6
0.271186  0.27  11596.9
0.288136  0.27  11312.1
0.305085  0.27  11038.8
0.322034  0.27  10776.3
0.338983  0.27  10524.2
0.355932  0.27  10282.1
0.372881  0.27  10049.7
0.389831  0.27  9826.35
0.40678  0.27  9611.83
0.423729  0.27  9405.74
0.440678  0.27  9207.74
0.457627  0.27  9017.51
0.474576  0.27  8834.72
0.491525  0.27  8659.09
0.508475  0.27  156178
0.525424  0.27  154958
0.542373  0.27  154070
0.559322  0.27  153207
0.576271  0.27  152367
0.59322  0.27  151550
0.610169  0.27  150756
0.627119  0.27  149984
0.644068  0.27  149235
0.661017  0.27  148507
0.677966  0.27  147801
0.694915  0.27  147116
0.711864  0.27  146453
0.728814  0.27  145810
0.745763  0.27  145188
0.762712  0.27  144586
0.779661  0.27  144004
0.79661  0.27  143442
0.813559  0.27  142900
0.830508  0.27  142377
0.847458  0.27  141873
0.864407  0.27  141389
0.881356  0.27  140923
0.898305  0.27  140476
0.915254  0.27  140047
0.932203  0.27  139637
0.949153  0.27  139245
0.966102  0.27  138871
0.983051  0.27  138515
1  0.27  138177

0.0169492  0.32  24869.7
0.0338983  0.32  24169.3
0.0508475  0.32  23677.5
0.0677966  0.32  23084.3
0.0847458  0.32  22513.9
0.101695  0.32  21965.1
0.118644  0.32  21436.8
0.135593  0.32  20928.2
0.152542  0.32  20438.6
0.169492  0.32  19967.3
0.186441  0.32  19513.3
0.20339  0.32  19076.1
0.220339  0.32  18654.9
0.237288  0.32  18249.2
0.254237  0.32  17858.3
0.271186  0.32  17481.6
0.288136  0.32  17118.7
0.305085  0.32  16768.9
0.322034  0.32  16431.8
0.338983  0.32  16106.9
0.355932  0.32  15793.8
0.372881  0.32  15491.9
0.389831  0.32  15200.9
0.40678  0.32  14920.4
0.423729  0.32  14650
0.440678  0.32  14389.4
0.457627  0.32  14138.1
0.474576  0.32  13895.9
0.491525  0.32  13662.4
0.508475  0.32  157669
0.525424  0.32  156442
0.542373  0.32  155551
0.559322  0.32  154683
0.576271  0.32  153838
0.59322  0.32  153017
0.610169  0.32  152219
0.627119  0.32  151444
0.644068  0.32  150690
0.661017  0.32  149959
0.677966  0.32  149249
0.694915  0.32  148561
0.711864  0.32  147894
0.728814  0.32  147248
0.745763  0.32  146622
0.762712  0.32  146017
0.779661  0.32  145432
0.79661  0.32  144867
0.813559  0.32  144322
0.830508  0.32  143796
0.847458  0.32  143290
0.864407  0.32  142802
0.881356  0.32  142334
0.898305  0.32  141885
0.915254  0.32  141454
0.932203  0.32  141042
0.949153  0.32  140647
0.966102  0.32  140272
0.983051  0.32  139914
1  0.32  139574

0.0169492  0.37  33379
0.0338983  0.37  32564.3
0.0508475  0.37  31990.4
0.0677966  0.37  31296.1
0.0847458  0.37  30626.1
0.101695  0.37  29979.3
0.118644  0.37  29354.7
0.135593  0.37  28751.4
0.152542  0.37  28168.7
0.169492  0.37  27606
0.186441  0.37  27062.3
0.20339  0.37  26537
0.220339  0.37  26029.5
0.237288  0.37  25539.1
0.254237  0.37  25065.3
0.271186  0.37  24607.4
0.288136  0.37  24164.9
0.305085  0.37  23737.3
0.322034  0.37  23324
0.338983  0.37  22924.6
0.355932  0.37  22538.6
0.372881  0.37  22165.5
0.389831  0.37  21805
0.40678  0.37  21456.6
0.423729  0.37  21119.8
0.440678  0.37  20794.4
0.457627  0.37  20480
0.474576  0.37  20176.2
0.491525  0.37  19882.7
0.508475  0.37  159414
0.525424  0.37  158180
0.542373  0.37  157283
0.559322  0.37  156410
0.576271  0.37  155560
0.59322  0.37  154735
0.610169  0.37  153932
0.627119  0.37  153151
0.644068  0.37  152394
0.661017  0.37  151658
0.677966  0.37  150944
0.694915  0.37  150251
0.711864  0.37  149580
0.728814  0.37  148930
0.745763  0.37  148301
0.762712  0.37  147692
0.779661  0.37  147103
0.79661  0.37  146535
0.813559  0.37  145986
0.830508  0.37  145457
0.847458  0.37  144948
0.864407  0.37  144457
0.881356  0.37  143986
0.898305  0.37  143534
0.915254  0.37  143100
0.932203  0.37  142685
0.949153  0.37  142289
0.966102  0.37  141910
0.983051  0.37  141550
1  0.37  141208

0.0169492  0.42  43138.2
0.0338983  0.42  42209.3
0.0508475  0.42  41553.3
0.0677966  0.42  40757.7
0.0847458  0.42  39988.1
0.101695  0.42  39243.1
0.118644  0.42  38521.9
0.135593  0.42  37823.5
0.152542  0.42  37147.4
0.169492  0.42  36492.9
0.186441  0.42  35859
0.20339  0.42  35245.1
0.220339  0.42  34650.6
0.237288  0.42  34074.8
0.254237  0.42  33517.3
0.271186  0.42  32977.3
0.288136  0.42  32454.3
0.305085  0.42  31947.8
0.322034  0.42  31457.2
0.338983  0.42  30982.2
0.355932  0.42  30522.1
0.372881  0.42  30076.6
0.389831  0.42  29645.2
0.40678  0.42  29227.5
0.423729  0.42  28823
0.440678  0.42  28431.4
0.457627  0.42  28052.4
0.474576  0.42  27685.5
0.491525  0.42  27330.4
0.508475  0.42  161412
0.525424  0.42  160170
0.542373  0.42  159267
0.559322  0.42  158389
0.576271  0.42  157534
0.59322  0.42  156702
0.610169  0.42  155894
0.627119  0.42  155108
0.644068  0.42  154345
0.661017  0.42  153605
0.677966  0.42  152886
0.694915  0.42  152189
0.711864  0.42  151513
0.728814  0.42  150858
0.745763  0.42  150225
0.762712  0.42  149611
0.779661  0.42  149019
0.79661  0.42  148446
0.813559  0.42  147894
0.830508  0.42  147361
0.847458  0.42  146848
0.864407  0.42  146354
0.881356  0.42  145880
0.898305  0.42  145424
0.915254  0.42  144987
0.932203  0.42  144569
0.949153  0.42  144170
0.966102  0.42  143789
0.983051  0.42  143426
1  0.42  143081

0.0169492  0.47  54147.4
0.0338983  0.47  53104.3
0.0508475  0.47  52366.1
0.0677966  0.47  51469.2
0.0847458  0.47  50599.8
0.101695  0.47  49756.6
0.118644  0.47  48938.6
0.135593  0.47  48145
0.152542  0.47  47375.2
0.169492  0.47  46628.5
0.186441  0.47  45904
0.20339  0.47  45201.1
0.220339  0.47  44519.1
0.237288  0.47  43857.5
0.254237  0.47  43215.6
0.271186  0.47  42592.9
0.288136  0.47  41988.8
0.305085  0.47  41402.7
0.322034  0.47  40834.1
0.338983  0.47  40282.6
0.355932  0.47  39747.7
0.372881  0.47  39228.8
0.389831  0.47  38725.6
0.40678  0.47  38237.6
0.423729  0.47  37764.3
0.440678  0.47  37305.5
0.457627  0.47  36860.8
0.474576  0.47  36429.6
0.491525  0.47  36011.8
0.508475  0.47  163666
0.525424  0.47  162415
0.542373  0.47  161505
0.559322  0.47  160620
0.576271  0.47  159759
0.59322  0.47  158921
0.610169  0.47  158107
0.627119  0.47  157315
0.644068  0.47  156546
0.661017  0.47  155800
0.677966  0.47  155076
0.694915  0.47  154373
0.711864  0.47  153692
0.728814  0.47  153033
0.745763  0.47  152394
0.762712  0.47  151776
0.779661  0.47  151179
0.79661  0.47  150602
0.813559  0.47  150045
0.830508  0.47  149508
0.847458  0.47  148991
0.864407  0.47  148493
0.881356  0.47  148015
0.898305  0.47  147556
0.915254  0.47  147116
0.932203  0.47  146694
0.949153  0.47  146292
0.966102  0.47  145907
0.983051  0.47  145542
1  0.47  145194

0.0169492  0.52  66406.7
0.0338983  0.52  65249.2
0.0508475  0.52  64428.9
0.0677966  0.52  63430.7
0.0847458  0.52  62461.5
0.101695  0.52  61519.8
0.118644  0.52  60605
0.135593  0.52  59716
0.152542  0.52  58852.3
0.169492  0.52  58013.3
0.186441  0.52  57197.9
0.20339  0.52  56405.7
0.220339  0.52  55635.9
0.237288  0.52  54888
0.254237  0.52  54161.4
0.271186  0.52  53455.5
0.288136  0.52  52769.7
0.305085  0.52  52103.5
0.322034  0.52  51456.4
0.338983  0.52  50827.8
0.355932  0.52  50217.3
0.372881  0.52  49624.4
0.389831  0.52  49048.7
0.40678  0.52  48489.7
0.423729  0.52  47947
0.440678  0.52  47420.2
0.457627  0.52  46908.8
0.474576  0.52  46412.6
0.491525  0.52  45931.2
0.508475  0.52  166174
0.525424  0.52  164913
0.542373  0.52  163997
0.559322  0.52  163104
0.576271  0.52  162236
0.59322  0.52  161391
0.610169  0.52  160570
0.627119  0.52  159772
0.644068  0.52  158997
0.661017  0.52  158245
0.677966  0.52  157514
0.694915  0.52  156806
0.711864  0.52  156119
0.728814  0.52  155454
0.745763  0.52  154810
0.762712  0.52  154187
0.779661  0.52  153584
0.79661  0.52  153002
0.813559  0.52  152441
0.830508  0.52  151899
0.847458  0.52  151378
0.864407  0.52  150876
0.881356  0.52  150393
0.898305  0.52  149930
0.915254  0.52  149486
0.932203  0.52  149061
0.949153  0.52  148655
0.966102  0.52  148267
0.983051  0.52  147898
1  0.52  147548

0.0169492  0.57  79915.9
0.0338983  0.57  78644.2
0.0508475  0.57  77741.7
0.0677966  0.57  76642
0.0847458  0.57  75573
0.101695  0.57  74532.9
0.118644  0.57  73521.1
0.135593  0.57  72536.6
0.152542  0.57  71578.9
0.169492  0.57  70647.3
0.186441  0.57  69740.9
0.20339  0.57  68859.1
0.220339  0.57  68001.3
0.237288  0.57  67166.9
0.254237  0.57  66355.3
0.271186  0.57  65565.8
0.288136  0.57  64798
0.305085  0.57  64051.3
0.322034  0.57  63325.2
0.338983  0.57  62619.1
0.355932  0.57  61932.6
0.372881  0.57  61265.1
0.389831  0.57  60616.4
0.40678  0.57  59985.8
0.423729  0.57  59373
0.440678  0.57  58777.6
0.457627  0.57  58199.1
0.474576  0.57  57637.2
0.491525  0.57  57091.5
0.508475  0.57  168939
0.525424  0.57  167667
0.542373  0.57  166742
0.559322  0.57  165842
0.576271  0.57  164966
0.59322  0.57  164114
0.610169  0.57  163286
0.627119  0.57  162481
0.644068  0.57  161699
0.661017  0.57  160939
0.677966  0.57  160202
0.694915  0.57  159487
0.711864  0.57  158794
0.728814  0.57  158123
0.745763  0.57  157473
0.762712  0.57  156844
0.779661  0.57  156236
0.79661  0.57  155649
0.813559  0.57  155082
0.830508  0.57  154535
0.847458  0.57  154009
0.864407  0.57  153502
0.881356  0.57  153015
0.898305  0.57  152547
0.915254  0.57  152099
0.932203  0.57  151670
0.949153  0.57  151260
0.966102  0.57  150869
0.983051  0.57  150496
1  0.57  150142

0.0169492  0.62  94675.1
0.0338983  0.62  93289.1
0.0508475  0.62  92304.4
0.0677966  0.62  91103.4
0.0847458  0.62  89934.4
0.101695  0.62  88795.9
0.118644  0.62  87687
0.135593  0.62  86607
0.152542  0.62  85555.1
0.169492  0.62  84530.9
0.186441  0.62  83533.3
0.20339  0.62  82561.8
0.220339  0.62  81615.7
0.237288  0.62  80694.6
0.254237  0.62  79797.6
0.271186  0.62  78924.4
0.288136  0.62  78074.3
0.305085  0.62  77246.7
0.322034  0.62  76441.2
0.338983  0.62  75657.3
0.355932  0.62  74894.4
0.372881  0.62  74152
0.389831  0.62  73429.8
0.40678  0.62  72727.2
0.423729  0.62  72043.9
0.440678  0.62  71379.4
0.457627  0.62  70733.3
0.474576  0.62  70105.2
0.491525  0.62  69494.8
0.508475  0.62  171961
0.525424  0.62  170677
0.542373  0.62  169743
0.559322  0.62  168835
0.576271  0.62  167950
0.59322  0.62  167090
0.610169  0.62  166254
0.627119  0.62  165441
0.644068  0.62  164651
0.661017  0.62  163885
0.677966  0.62  163141
0.694915  0.62  162419
0.711864  0.62  161719
0.728814  0.62  161041
0.745763  0.62  160384
0.762712  0.62  159749
0.779661  0.62  159135
0.79661  0.62  158542
0.813559  0.62  157970
0.830508  0.62  157417
0.847458  0.62  156885
0.864407  0.62  156374
0.881356  0.62  155882
0.898305  0.62  155409
0.915254  0.62  154956
0.932203  0.62  154523
0.949153  0.62  154109
0.966102  0.62  153714
0.983051  0.62  153337
1  0.62  152980

0.0169492  0.67  110684
0.0338983  0.67  109184
0.0508475  0.67  108117
0.0677966  0.67  106815
0.0847458  0.67  105546
0.101695  0.67  104309
0.118644  0.67  103103
0.135593  0.67  101927
0.152542  0.67  100781
0.169492  0.67  99664
0.186441  0.67  98575.1
0.20339  0.67  97513.7
0.220339  0.67  96479.3
0.237288  0.67  95471.2
0.254237  0.67  94488.8
0.271186  0.67  93531.6
0.288136  0.67  92598.9
0.305085  0.67  91690.3
0.322034  0.67  90805.2
0.338983  0.67  89943.1
0.355932  0.67  89103.5
0.372881  0.67  88285.9
0.389831  0.67  87489.9
0.40678  0.67  86715
0.423729  0.67  85960.8
0.440678  0.67  85226.8
0.457627  0.67  84512.7
0.474576  0.67  83818
0.491525  0.67  83142.4
0.508475  0.67  175240
0.525424  0.67  173943
0.542373  0.67  173000
0.559322  0.67  172083
0.576271  0.67  171189
0.59322  0.67  170320
0.610169  0.67  169476
0.627119  0.67  168654
0.644068  0.67  167857
0.661017  0.67  167082
0.677966  0.67  166330
0.694915  0.67  165601
0.711864  0.67  164893
0.728814  0.67  164208
0.745763  0.67  163545
0.762712  0.67  162903
0.779661  0.67  162283
0.79661  0.67  161683
0.813559  0.67  161104
0.830508  0.67  160546
0.847458  0.67  160009
0.864407  0.67  159491
0.881356  0.67  158994
0.898305  0.67  158517
0.915254  0.67  158059
0.932203  0.67  157621
0.949153  0.67  157202
0.966102  0.67  156802
0.983051  0.67  156422
1  0.67  156060

0.0169492  0.72  127944
0.0338983  0.72  126329
0.0508475  0.72  125180
0.0677966  0.72  123776
0.0847458  0.72  122407
0.101695  0.72  121072
0.118644  0.72  119768
0.135593  0.72  118497
0.152542  0.72  117257
0.169492  0.72  116047
0.186441  0.72  114867
0.20339  0.72  113715
0.220339  0.72  112592
0.237288  0.72  111497
0.254237  0.72  110429
0.271186  0.72  109388
0.288136  0.72  108372
0.305085  0.72  107382
0.322034  0.72  106417
0.338983  0.72  105477
0.355932  0.72  104560
0.372881  0.72  103667
0.389831  0.72  102797
0.40678  0.72  101950
0.423729  0.72  101124
0.440678  0.72  100321
0.457627  0.72  99538.2
0.474576  0.72  98776.6
0.491525  0.72  98035.6
0.508475  0.72  178777
0.525424  0.72  177467
0.542373  0.72  176514
0.559322  0.72  175587
0.576271  0.72  174684
0.59322  0.72  173805
0.610169  0.72  172951
0.627119  0.72  172121
0.644068  0.72  171315
0.661017  0.72  170532
0.677966  0.72  169772
0.694915  0.72  169034
0.711864  0.72  168319
0.728814  0.72  167626
0.745763  0.72  166956
0.762712  0.72  166307
0.779661  0.72  165679
0.79661  0.72  165073
0.813559  0.72  164488
0.830508  0.72  163923
0.847458  0.72  163379
0.864407  0.72  162856
0.881356  0.72  162353
0.898305  0.72  161870
0.915254  0.72  161407
0.932203  0.72  160964
0.949153  0.72  160540
0.966102  0.72  160136
0.983051  0.72  159751
1  0.72  159386

0.0169492  0.77  146453
0.0338983  0.77  144724
0.0508475  0.77  143493
0.0677966  0.77  141987
0.0847458  0.77  140518
0.101695  0.77  139084
0.118644  0.77  137684
0.135593  0.77  136317
0.152542  0.77  134982
0.169492  0.77  133679
0.186441  0.77  132408
0.20339  0.77  131166
0.220339  0.77  129955
0.237288  0.77  128772
0.254237  0.77  127619
0.271186  0.77  126493
0.288136  0.77  125395
0.305085  0.77  124323
0.322034  0.77  123278
0.338983  0.77  122259
0.355932  0.77  121266
0.372881  0.77  120297
0.389831  0.77  119352
0.40678  0.77  118432
0.423729  0.77  117535
0.440678  0.77  116662
0.457627  0.77  115811
0.474576  0.77  114982
0.491525  0.77  114175
0.508475  0.77  182574
0.525424  0.77  181249
0.542373  0.77  180286
0.559322  0.77  179348
0.576271  0.77  178434
0.59322  0.77  177546
0.610169  0.77  176683
0.627119  0.77  175843
0.644068  0.77  175027
0.661017  0.77  174235
0.677966  0.77  173466
0.694915  0.77  172720
0.711864  0.77  171997
0.728814  0.77  171296
0.745763  0.77  170617
0.762712  0.77  169961
0.779661  0.77  169326
0.79661  0.77  168712
0.813559  0.77  168120
0.830508  0.77  167549
0.847458  0.77  166999
0.864407  0.77  166469
0.881356  0.77  165960
0.898305  0.77  165472
0.915254  0.77  165003
0.932203  0.77  164554
0.949153  0.77  164126
0.966102  0.77  163717
0.983051  0.77  163327
1  0.77  162957

0.0169492  0.82  166212
0.0338983  0.82  164369
0.0508475  0.82  163055
0.0677966  0.82  161449
0.0847458  0.82  159880
0.101695  0.82  158347
0.118644  0.82  156850
0.135593  0.82  155387
0.152542  0.82  153958
0.169492  0.82  152562
0.186441  0.82  151198
0.20339  0.82  149867
0.220339  0.82  148567
0.237288  0.82  147297
0.254237  0.82  146057
0.271186  0.82  144847
0.288136  0.82  143666
0.305085  0.82  142513
0.322034  0.82  141388
0.338983  0.82  140290
0.355932  0.82  139219
0.372881  0.82  138175
0.389831  0.82  137156
0.40678  0.82  136163
0.423729  0.82  135194
0.440678  0.82  134250
0.457627  0.82  133330
0.474576  0.82  132434
0.491525  0.82  131561
0.508475  0.82  186631
0.525424  0.82  185290
0.542373  0.82  184316
0.559322  0.82  183367
0.576271  0.82  182443
0.59322  0.82  181544
0.610169  0.82  180670
0.627119  0.82  179821
0.644068  0.82  178995
0.661017  0.82  178193
0.677966  0.82  177415
0.694915  0.82  176660
0.711864  0.82  175928
0.728814  0.82  175219
0.745763  0.82  174532
0.762712  0.82  173867
0.779661  0.82  173224
0.79661  0.82  172603
0.813559  0.82  172003
0.830508  0.82  171425
0.847458  0.82  170868
0.864407  0.82  170332
0.881356  0.82  169816
0.898305  0.82  169322
0.915254  0.82  168847
0.932203  0.82  168393
0.949153  0.82  167959
0.966102  0.82  167544
0.983051  0.82  167150
1  0.82  166775

0.0169492  0.87  187221
0.0338983  0.87  185264
0.0508475  0.87  183868
0.0677966  0.87  182160
0.0847458  0.87  180491
0.101695  0.87  178860
0.118644  0.87  177265
0.135593  0.87  175706
0.152542  0.87  174183
0.169492  0.87  172694
0.186441  0.87  171239
0.20339  0.87  169817
0.220339  0.87  168428
0.237288  0.87  167071
0.254237  0.87  165746
0.271186  0.87  164451
0.288136  0.87  163187
0.305085  0.87  161952
0.322034  0.87  160747
0.338983  0.87  159570
0.355932  0.87  158422
0.372881  0.87  157301
0.389831  0.87  156208
0.40678  0.87  155141
0.423729  0.87  154101
0.440678  0.87  153087
0.457627  0.87  152098
0.474576  0.87  151134
0.491525  0.87  150195
0.508475  0.87  190948
0.525424  0.87  189592
0.542373  0.87  188605
0.559322  0.87  187645
0.576271  0.87  186709
0.59322  0.87  185800
0.610169  0.87  184915
0.627119  0.87  184055
0.644068  0.87  183219
0.661017  0.87  182407
0.677966  0.87  181619
0.694915  0.87  180855
0.711864  0.87  180113
0.728814  0.87  179395
0.745763  0.87  178699
0.762712  0.87  178026
0.779661  0.87  177375
0.79661  0.87  176746
0.813559  0.87  176138
0.830508  0.87  175553
0.847458  0.87  174988
0.864407  0.87  174445
0.881356  0.87  173923
0.898305  0.87  173422
0.915254  0.87  172941
0.932203  0.87  172481
0.949153  0.87  172041
0.966102  0.87  171621
0.983051  0.87  171221
1  0.87  170841

0.0169492  0.92  209480
0.0338983  0.92  207409
0.0508475  0.92  205931
0.0677966  0.92  204121
0.0847458  0.92  202352
0.101695  0.92  200622
0.118644  0.92  198930
0.135593  0.92  197276
0.152542  0.92  195658
0.169492  0.92  194076
0.186441  0.92  192529
0.20339  0.92  191017
0.220339  0.92  189540
0.237288  0.92  188095
0.254237  0.92  186684
0.271186  0.92  185304
0.288136  0.92  183957
0.305085  0.92  182641
0.322034  0.92  181355
0.338983  0.92  180099
0.355932  0.92  178873
0.372881  0.92  177677
0.389831  0.92  176508
0.40678  0.92  175368
0.423729  0.92  174256
0.440678  0.92  173171
0.457627  0.92  172114
0.474576  0.92  171082
0.491525  0.92  170077
0.508475  0.92  195528
0.525424  0.92  194154
0.542373  0.92  193155
0.559322  0.92  192183
0.576271  0.92  191235
0.59322  0.92  190314
0.610169  0.92  189418
0.627119  0.92  188547
0.644068  0.92  187700
0.661017  0.92  186878
0.677966  0.92  186079
0.694915  0.92  185305
0.711864  0.92  184554
0.728814  0.92  183826
0.745763  0.92  183121
0.762712  0.92  182439
0.779661  0.92  181779
0.79661  0.92  181142
0.813559  0.92  180526
0.830508  0.92  179933
0.847458  0.92  179361
0.864407  0.92  178810
0.881356  0.92  178281
0.898305  0.92  177773
0.915254  0.92  177285
0.932203  0.92  176819
0.949153  0.92  176373
0.966102  0.92  175947
0.983051  0.92  175542
1  0.92  175157

0.0169492  0.97  232990
0.0338983  0.97  230804
0.0508475  0.97  229243
0.0677966  0.97  227332
0.0847458  0.97  225463
0.101695  0.97  223635
0.118644  0.97  221846
0.135593  0.97  220095
0.152542  0.97  218383
0.169492  0.97  216708
0.186441  0.97  215070
0.20339  0.97  213467
0.220339  0.97  211901
0.237288  0.97  210369
0.254237  0.97  208871
0.271186  0.97  207407
0.288136  0.97  205976
0.305085  0.97  204578
0.322034  0.97  203212
0.338983  0.97  201877
0.355932  0.97  200574
0.372881  0.97  199301
0.389831  0.97  198058
0.40678  0.97  196845
0.423729  0.97  195660
0.440678  0.97  194505
0.457627  0.97  193378
0.474576  0.97  192278
0.491525  0.97  191207
0.508475  0.97  200370
0.525424  0.97  198979
0.542373  0.97  197967
0.559322  0.97  196981
0.576271  0.97  196022
0.59322  0.97  195088
0.610169  0.97  194180
0.627119  0.97  193298
0.644068  0.97  192440
0.661017  0.97  191606
0.677966  0.97  190797
0.694915  0.97  190012
0.711864  0.97  189251
0.728814  0.97  188513
0.745763  0.97  187799
0.762712  0.97  187107
0.779661  0.97  186438
0.79661  0.97  185792
0.813559  0.97  185168
0.830508  0.97  184566
0.847458  0.97  183986
0.864407  0.97  183428
0.881356  0.97  182892
0.898305  0.97  182376
0.915254  0.97  181882
0.932203  0.97  181409
0.949153  0.97  180957
0.966102  0.97  180525
0.983051  0.97  180114
1  0.97  179724



==> fig/nonewithN/gnuplotK.txt <==
0.0169492  -0.98  -0.170658
0.0338983  -0.98  -0.158795
0.0508475  -0.98  -0.148558
0.0677966  -0.98  -0.139475
0.0847458  -0.98  -0.13138
0.101695  -0.98  -0.126858
0.118644  -0.98  -0.125096
0.135593  -0.98  -0.111562
0.152542  -0.98  -0.106111
0.169492  -0.98  -0.101115
0.186441  -0.98  -0.096521
0.20339  -0.98  -0.0922834
0.220339  -0.98  -0.0884752
0.237288  -0.98  -0.0848926
0.254237  -0.98  -0.0814548
0.271186  -0.98  -0.0784981
0.288136  -0.98  -0.0755295
0.305085  -0.98  -0.0726526
0.322034  -0.98  -0.0700595
0.338983  -0.98  -0.0676098
0.355932  -0.98  -0.0653026
0.372881  -0.98  -0.0631172
0.389831  -0.98  -0.0610647
0.40678  -0.98  -0.0591273
0.423729  -0.98  -0.0573074
0.440678  -0.98  -0.0555839
0.457627  -0.98  -0.0539662
0.474576  -0.98  -0.0524018
0.491525  -0.98  -0.0509693
0.508475  -0.98  -0.183306
0.525424  -0.98  -0.170613
0.542373  -0.98  -0.158532
0.559322  -0.98  -0.147586
0.576271  -0.98  -0.137419
0.59322  -0.98  -0.127869
0.610169  -0.98  -0.128488
0.627119  -0.98  -0.119434
0.644068  -0.98  -0.110872
0.661017  -0.98  -0.10276
0.677966  -0.98  -0.095062
0.694915  -0.98  -0.0877405
0.711864  -0.98  -0.0807703
0.728814  -0.98  -0.0741232
0.745763  -0.98  -0.0677891
0.762712  -0.98  -0.061746
0.779661  -0.98  -0.0559792
0.79661  -0.98  -0.0504764
0.813559  -0.98  -0.0452271
0.830508  -0.98  -0.0402201
0.847458  -0.98  -0.0354526
0.864407  -0.98  -0.0309162
0.881356  -0.98  -0.026606
0.898305  -0.98  -0.022518
0.915254  -0.98  -0.0186497
0.932203  -0.98  -0.0150002
0.949153  -0.98  -0.0115661
0.966102  -0.98  -0.0083466
0.983051  -0.98  -0.00534612
1  -0.98  -0.00256301

0.0169492  -0.93  -0.142937
0.0338983  -0.93  -0.133029
0.0508475  -0.93  -0.124479
0.0677966  -0.93  -0.116892
0.0847458  -0.93  -0.11013
0.101695  -0.93  -0.106385
0.118644  -0.93  -0.104927
0.135593  -0.93  -0.0935697
0.152542  -0.93  -0.0890131
0.169492  -0.93  -0.0848369
0.186441  -0.93  -0.080996
0.20339  -0.93  -0.0774523
0.220339  -0.93  -0.0742674
0.237288  -0.93  -0.0712706
0.254237  -0.93  -0.068394
0.271186  -0.93  -0.0659202
0.288136  -0.93  -0.0634352
0.305085  -0.93  -0.0610263
0.322034  -0.93  -0.0588547
0.338983  -0.93  -0.0568026
0.355932  -0.93  -0.0548693
0.372881  -0.93  -0.0530377
0.389831  -0.93  -0.0513168
0.40678  -0.93  -0.0496919
0.423729  -0.93  -0.0481651
0.440678  -0.93  -0.0467186
0.457627  -0.93  -0.0453605
0.474576  -0.93  -0.0440464
0.491525  -0.93  -0.0428427
0.508475  -0.93  -0.154852
0.525424  -0.93  -0.144154
0.542373  -0.93  -0.133968
0.559322  -0.93  -0.124739
0.576271  -0.93  -0.116164
0.59322  -0.93  -0.108107
0.610169  -0.93  -0.108659
0.627119  -0.93  -0.101017
0.644068  -0.93  -0.0937885
0.661017  -0.93  -0.0869385
0.677966  -0.93  -0.0804364
0.694915  -0.93  -0.074251
0.711864  -0.93  -0.068361
0.728814  -0.93  -0.0627426
0.745763  -0.93  -0.0573879
0.762712  -0.93  -0.052278
0.779661  -0.93  -0.0474007
0.79661  -0.93  -0.0427458
0.813559  -0.93  -0.0383044
0.830508  -0.93  -0.0340671
0.847458  -0.93  -0.0300319
0.864407  -0.93  -0.0261915
0.881356  -0.93  -0.022542
0.898305  -0.93  -0.0190801
0.915254  -0.93  -0.0158037
0.932203  -0.93  -0.0127122
0.949153  -0.93  -0.00980266
0.966102  -0.93  -0.00707449
0.983051  -0.93  -0.00453162
1  -0.93  -0.00217267

0.0169492  -0.88  -0.116896
0.0338983  -0.88  -0.108816
0.0508475  -0.88  -0.101843
0.0677966  -0.88  -0.0956545
0.0847458  -0.88  -0.0901383
0.101695  -0.88  -0.0871144
0.118644  -0.88  -0.0859362
0.135593  -0.88  -0.0766246
0.152542  -0.88  -0.0729051
0.169492  -0.88  -0.0694955
0.186441  -0.88  -0.066359
0.20339  -0.88  -0.0634646
0.220339  -0.88  -0.0608627
0.237288  -0.88  -0.058414
0.254237  -0.88  -0.0560626
0.271186  -0.88  -0.0540405
0.288136  -0.88  -0.0520083
0.305085  -0.88  -0.0500375
0.322034  -0.88  -0.0482604
0.338983  -0.88  -0.0465806
0.355932  -0.88  -0.0449974
0.372881  -0.88  -0.0434969
0.389831  -0.88  -0.0420865
0.40678  -0.88  -0.0407542
0.423729  -0.88  -0.0395016
0.440678  -0.88  -0.0383143
0.457627  -0.88  -0.0371991
0.474576  -0.88  -0.0361194
0.491525  -0.88  -0.0351295
0.508475  -0.88  -0.127994
0.525424  -0.88  -0.119174
0.542373  -0.88  -0.110773
0.559322  -0.88  -0.10316
0.576271  -0.88  -0.0960856
0.59322  -0.88  -0.089437
0.610169  -0.88  -0.0899191
0.627119  -0.88  -0.0836089
0.644068  -0.88  -0.0776383
0.661017  -0.88  -0.0719789
0.677966  -0.88  -0.0666056
0.694915  -0.88  -0.0614926
0.711864  -0.88  -0.0566226
0.728814  -0.88  -0.0519759
0.745763  -0.88  -0.0475463
0.762712  -0.88  -0.0433182
0.779661  -0.88  -0.0392818
0.79661  -0.88  -0.0354284
0.813559  -0.88  -0.031751
0.830508  -0.88  -0.0282417
0.847458  -0.88  -0.0248991
0.864407  -0.88  -0.0217174
0.881356  -0.88  -0.0186931
0.898305  -0.88  -0.0158239
0.915254  -0.88  -0.0131078
0.932203  -0.88  -0.0105447
0.949153  -0.88  -0.00813193
0.966102  -0.88  -0.00586916
0.983051  -0.88  -0.00375983
1  -0.88  -0.00180277

0.0169492  -0.83  -0.092503
0.0338983  -0.83  -0.0861246
0.0508475  -0.83  -0.0806193
0.0677966  -0.83  -0.0757324
0.0847458  -0.83  -0.0713759
0.101695  -0.83  -0.0690182
0.118644  -0.83  -0.0680939
0.135593  -0.83  -0.0606987
0.152542  -0.83  -0.0577587
0.169492  -0.83  -0.055063
0.186441  -0.83  -0.0525826
0.20339  -0.83  -0.050293
0.220339  -0.83  -0.048234
0.237288  -0.83  -0.0462957
0.254237  -0.83  -0.0444337
0.271186  -0.83  -0.042832
0.288136  -0.83  -0.0412216
0.305085  -0.83  -0.0396591
0.322034  -0.83  -0.0382496
0.338983  -0.83  -0.0369165
0.355932  -0.83  -0.0356595
0.372881  -0.83  -0.0344673
0.389831  -0.83  -0.033346
0.40678  -0.83  -0.0322861
0.423729  -0.83  -0.0312888
0.440678  -0.83  -0.0303427
0.457627  -0.83  -0.0294533
0.474576  -0.83  -0.0285915
0.491525  -0.83  -0.0278001
0.508475  -0.83  -0.102739
0.525424  -0.83  -0.0956786
0.542373  -0.83  -0.0889525
0.559322  -0.83  -0.0828558
0.576271  -0.83  -0.0771888
0.59322  -0.83  -0.0718614
0.610169  -0.83  -0.0722723
0.627119  -0.83  -0.0672127
0.644068  -0.83  -0.0624239
0.661017  -0.83  -0.0578834
0.677966  -0.83  -0.0535713
0.694915  -0.83  -0.0494669
0.711864  -0.83  -0.0455565
0.728814  -0.83  -0.0418241
0.745763  -0.83  -0.0382653
0.762712  -0.83  -0.0348676
0.779661  -0.83  -0.0316229
0.79661  -0.83  -0.0285247
0.813559  -0.83  -0.0255672
0.830508  -0.83  -0.0227441
0.847458  -0.83  -0.0200547
0.864407  -0.83  -0.017494
0.881356  -0.83  -0.0150595
0.898305  -0.83  -0.0127494
0.915254  -0.83  -0.0105621
0.932203  -0.83  -0.00849766
0.949153  -0.83  -0.00655393
0.966102  -0.83  -0.00473064
0.983051  -0.83  -0.00303075
1  -0.83  -0.00145331

0.0169492  -0.78  -0.069614
0.0338983  -0.78  -0.0648167
0.0508475  -0.78  -0.0606751
0.0677966  -0.78  -0.0569979
0.0847458  -0.78  -0.0537189
0.101695  -0.78  -0.0519752
0.118644  -0.78  -0.0512776
0.135593  -0.78  -0.0456768
0.152542  -0.78  -0.0434611
0.169492  -0.78  -0.0414286
0.186441  -0.78  -0.0395577
0.20339  -0.78  -0.0378299
0.220339  -0.78  -0.0362748
0.237288  -0.78  -0.0348104
0.254237  -0.78  -0.033403
0.271186  -0.78  -0.0321909
0.288136  -0.78  -0.0309719
0.305085  -0.78  -0.0297887
0.322034  -0.78  -0.02872
0.338983  -0.78  -0.0277084
0.355932  -0.78  -0.0267536
0.372881  -0.78  -0.0258471
0.389831  -0.78  -0.0249934
0.40678  -0.78  -0.0241853
0.423729  -0.78  -0.0234238
0.440678  -0.78  -0.0227001
0.457627  -0.78  -0.0220185
0.474576  -0.78  -0.0213571
0.491525  -0.78  -0.0207477
0.508475  -0.78  -0.0790934
0.525424  -0.78  -0.0736755
0.542373  -0.78  -0.068512
0.559322  -0.78  -0.0638307
0.576271  -0.78  -0.059478
0.59322  -0.78  -0.055385
0.610169  -0.78  -0.055722
0.627119  -0.78  -0.0518317
0.644068  -0.78  -0.0481482
0.661017  -0.78  -0.0446547
0.677966  -0.78  -0.0413359
0.694915  -0.78  -0.0381759
0.711864  -0.78  -0.0351643
0.728814  -0.78  -0.0322887
0.745763  -0.78  -0.0295462
0.762712  -0.78  -0.026927
0.779661  -0.78  -0.0244251
0.79661  -0.78  -0.0220354
0.813559  -0.78  -0.0197536
0.830508  -0.78  -0.0175748
0.847458  -0.78  -0.0154987
0.864407  -0.78  -0.0135216
0.881356  -0.78  -0.0116414
0.898305  -0.78  -0.00985675
0.915254  -0.78  -0.00816666
0.932203  -0.78  -0.00657122
0.949153  -0.78  -0.00506869
0.966102  -0.78  -0.00365893
0.983051  -0.78  -0.00234437
1  -0.78  -0.00112428

0.0169492  -0.73  -0.0468481
0.0338983  -0.73  -0.0435753
0.0508475  -0.73  -0.0407472
0.0677966  -0.73  -0.0382344
0.0847458  -0.73  -0.0359919
0.101695  -0.73  -0.0348448
0.118644  -0.73  -0.0343334
0.135593  -0.73  -0.0304788
0.152542  -0.73  -0.0289573
0.169492  -0.73  -0.0275598
0.186441  -0.73  -0.0262715
0.20339  -0.73  -0.02508
0.220339  -0.73  -0.0240042
0.237288  -0.73  -0.0229899
0.254237  -0.73  -0.0220145
0.271186  -0.73  -0.0211689
0.288136  -0.73  -0.0203196
0.305085  -0.73  -0.0194948
0.322034  -0.73  -0.0187458
0.338983  -0.73  -0.0180348
0.355932  -0.73  -0.0173612
0.372881  -0.73  -0.0167194
0.389831  -0.73  -0.016112
0.40678  -0.73  -0.0155342
0.423729  -0.73  -0.0149862
0.440678  -0.73  -0.0144622
0.457627  -0.73  -0.013965
0.474576  -0.73  -0.0134802
0.491525  -0.73  -0.0130271
0.508475  -0.73  -0.0570681
0.525424  -0.73  -0.0531731
0.542373  -0.73  -0.0494594
0.559322  -0.73  -0.0460917
0.576271  -0.73  -0.0429594
0.59322  -0.73  -0.0400129
0.610169  -0.73  -0.0402731
0.627119  -0.73  -0.0374702
0.644068  -0.73  -0.0348151
0.661017  -0.73  -0.0322961
0.677966  -0.73  -0.0299022
0.694915  -0.73  -0.027622
0.711864  -0.73  -0.025448
0.728814  -0.73  -0.0233714
0.745763  -0.73  -0.0213904
0.762712  -0.73  -0.0194978
0.779661  -0.73  -0.0176893
0.79661  -0.73  -0.0159613
0.813559  -0.73  -0.0143109
0.830508  -0.73  -0.0127344
0.847458  -0.73  -0.0112319
0.864407  -0.73  -0.00980046
0.881356  -0.73  -0.0084389
0.898305  -0.73  -0.00714619
0.915254  -0.73  -0.00592165
0.932203  -0.73  -0.00476543
0.949153  -0.73  -0.00367626
0.966102  -0.73  -0.00265405
0.983051  -0.73  -0.00170071
1  -0.73  -0.000815688

0.0169492  -0.68  -0.0339249
0.0338983  -0.68  -0.0316643
0.0508475  -0.68  -0.0297149
0.0677966  -0.68  -0.0279848
0.0847458  -0.68  -0.0264431
0.101695  -0.68  -0.0256247
0.118644  -0.68  -0.0253471
0.135593  -0.68  -0.0226685
0.152542  -0.68  -0.0216296
0.169492  -0.68  -0.0206776
0.186441  -0.68  -0.0198022
0.20339  -0.68  -0.0189948
0.220339  -0.68  -0.0182707
0.237288  -0.68  -0.0175893
0.254237  -0.68  -0.0169339
0.271186  -0.68  -0.016375
0.288136  -0.68  -0.0158103
0.305085  -0.68  -0.0152616
0.322034  -0.68  -0.0147694
0.338983  -0.68  -0.0143048
0.355932  -0.68  -0.0138678
0.372881  -0.68  -0.0134544
0.389831  -0.68  -0.0130672
0.40678  -0.68  -0.0127028
0.423729  -0.68  -0.0123618
0.440678  -0.68  -0.0120402
0.457627  -0.68  -0.0117402
0.474576  -0.68  -0.0114507
0.491525  -0.68  -0.011189
0.508475  -0.68  -0.0366753
0.525424  -0.68  -0.0341826
0.542373  -0.68  -0.0318047
0.559322  -0.68  -0.0296478
0.576271  -0.68  -0.027641
0.59322  -0.68  -0.0257523
0.610169  -0.68  -0.0259322
0.627119  -0.68  -0.0241338
0.644068  -0.68  -0.0224295
0.661017  -0.68  -0.0208118
0.677966  -0.68  -0.0192739
0.694915  -0.68  -0.0178083
0.711864  -0.68  -0.0164105
0.728814  -0.68  -0.0150747
0.745763  -0.68  -0.0137999
0.762712  -0.68  -0.0125815
0.779661  -0.68  -0.0114169
0.79661  -0.68  -0.0103037
0.813559  -0.68  -0.00923999
0.830508  -0.68  -0.00822359
0.847458  -0.68  -0.00725455
0.864407  -0.68  -0.0063311
0.881356  -0.68  -0.00545242
0.898305  -0.68  -0.00461792
0.915254  -0.68  -0.00382719
0.932203  -0.68  -0.0030804
0.949153  -0.68  -0.00237669
0.966102  -0.68  -0.00171604
0.983051  -0.68  -0.00109978
1  -0.68  -0.000527533

0.0169492  -0.63  -0.0164234
0.0338983  -0.63  -0.0153384
0.0508475  -0.63  -0.014403
0.0677966  -0.63  -0.0135727
0.0847458  -0.63  -0.0128328
0.101695  -0.63  -0.0124471
0.118644  -0.63  -0.0123196
0.135593  -0.63  -0.011021
0.152542  -0.63  -0.0105222
0.169492  -0.63  -0.0100651
0.186441  -0.63  -0.00964474
0.20339  -0.63  -0.00925697
0.220339  -0.63  -0.00890933
0.237288  -0.63  -0.00858217
0.254237  -0.63  -0.00826722
0.271186  -0.63  -0.00799908
0.288136  -0.63  -0.00772779
0.305085  -0.63  -0.00746397
0.322034  -0.63  -0.00722753
0.338983  -0.63  -0.00700429
0.355932  -0.63  -0.00679434
0.372881  -0.63  -0.0065957
0.389831  -0.63  -0.00640968
0.40678  -0.63  -0.00623461
0.423729  -0.63  -0.00607091
0.440678  -0.63  -0.00591651
0.457627  -0.63  -0.00577265
0.474576  -0.63  -0.00563376
0.491525  -0.63  -0.00550842
0.508475  -0.63  -0.0179313
0.525424  -0.63  -0.0167185
0.542373  -0.63  -0.0155609
0.559322  -0.63  -0.0145105
0.576271  -0.63  -0.0135328
0.59322  -0.63  -0.0126122
0.610169  -0.63  -0.0127073
0.627119  -0.63  -0.0118297
0.644068  -0.63  -0.0109975
0.661017  -0.63  -0.0102073
0.677966  -0.63  -0.00945571
0.694915  -0.63  -0.00873911
0.711864  -0.63  -0.00805532
0.728814  -0.63  -0.00740145
0.745763  -0.63  -0.00677725
0.762712  -0.63  -0.0061804
0.779661  -0.63  -0.00560961
0.79661  -0.63  -0.00506379
0.813559  -0.63  -0.00454204
0.830508  -0.63  -0.00404325
0.847458  -0.63  -0.00356754
0.864407  -0.63  -0.00311403
0.881356  -0.63  -0.00268235
0.898305  -0.63  -0.00227222
0.915254  -0.63  -0.00188348
0.932203  -0.63  -0.00151623
0.949153  -0.63  -0.00117005
0.966102  -0.63  -0.000844926
0.983051  -0.63  -0.000541577
1  -0.63  -0.000259816

0.0169492  -0.58  -0.000776547
0.0338983  -0.58  -0.00072577
0.0508475  -0.58  -0.000681994
0.0677966  -0.58  -0.000643138
0.0847458  -0.58  -0.00060851
0.101695  -0.58  -0.000590859
0.118644  -0.58  -0.000585209
0.135593  -0.58  -0.0005237
0.152542  -0.58  -0.000500351
0.169492  -0.58  -0.000478949
0.186441  -0.58  -0.000459266
0.20339  -0.58  -0.000441107
0.220339  -0.58  -0.000424833
0.237288  -0.58  -0.000409515
0.254237  -0.58  -0.000394759
0.271186  -0.58  -0.000382218
0.288136  -0.58  -0.00036951
0.305085  -0.58  -0.000357141
0.322034  -0.58  -0.000346066
0.338983  -0.58  -0.000335609
0.355932  -0.58  -0.000325774
0.372881  -0.58  -0.000316469
0.389831  -0.58  -0.000307757
0.40678  -0.58  -0.00029956
0.423729  -0.58  -0.000291899
0.440678  -0.58  -0.000284676
0.457627  -0.58  -0.000277954
0.474576  -0.58  -0.000271463
0.491525  -0.58  -0.000265617
0.508475  -0.58  -0.000857694
0.525424  -0.58  -0.000800012
0.542373  -0.58  -0.000744918
0.559322  -0.58  -0.00069491
0.576271  -0.58  -0.000648337
0.59322  -0.58  -0.000604462
0.610169  -0.58  -0.000609414
0.627119  -0.58  -0.000567531
0.644068  -0.58  -0.000527792
0.661017  -0.58  -0.000490033
0.677966  -0.58  -0.000454101
0.694915  -0.58  -0.000419822
0.711864  -0.58  -0.000387093
0.728814  -0.58  -0.000355776
0.745763  -0.58  -0.000325868
0.762712  -0.58  -0.000297254
0.779661  -0.58  -0.000269876
0.79661  -0.58  -0.000243682
0.813559  -0.58  -0.00021863
0.830508  -0.58  -0.000194668
0.847458  -0.58  -0.000171805
0.864407  -0.58  -0.000149999
0.881356  -0.58  -0.000129235
0.898305  -0.58  -0.000109498
0.915254  -0.58  -9.07834e-05
0.932203  -0.58  -7.30972e-05
0.949153  -0.58  -5.64187e-05
0.966102  -0.58  -4.07483e-05
0.983051  -0.58  -2.61232e-05
1  -0.58  -1.25344e-05

0.0169492  -0.53  0.0129649
0.0338983  -0.53  0.0121274
0.0508475  -0.53  0.0114055
0.0677966  -0.53  0.0107647
0.0847458  -0.53  0.0101937
0.101695  -0.53  0.0099107
0.118644  -0.53  0.00982395
0.135593  -0.53  0.00879486
0.152542  -0.53  0.0084097
0.169492  -0.53  0.00805663
0.186441  -0.53  0.00773188
0.20339  -0.53  0.00743228
0.220339  -0.53  0.00716387
0.237288  -0.53  0.00691124
0.254237  -0.53  0.00666763
0.271186  -0.53  0.00646109
0.288136  -0.53  0.00625137
0.305085  -0.53  0.00604705
0.322034  -0.53  0.00586433
0.338983  -0.53  0.00569177
0.355932  -0.53  0.00552951
0.372881  -0.53  0.00537599
0.389831  -0.53  0.00523231
0.40678  -0.53  0.00509718
0.423729  -0.53  0.00497097
0.440678  -0.53  0.00485203
0.457627  -0.53  0.00474149
0.474576  -0.53  0.00463475
0.491525  -0.53  0.00453889
0.508475  -0.53  0.0145166
0.525424  -0.53  0.0135469
0.542373  -0.53  0.01262
0.559322  -0.53  0.0117783
0.576271  -0.53  0.010994
0.59322  -0.53  0.0102546
0.610169  -0.53  0.0103466
0.627119  -0.53  0.00963959
0.644068  -0.53  0.00896829
0.661017  -0.53  0.00833002
0.677966  -0.53  0.00772226
0.694915  -0.53  0.00714203
0.711864  -0.53  0.00658768
0.728814  -0.53  0.00605683
0.745763  -0.53  0.00554959
0.762712  -0.53  0.00506401
0.779661  -0.53  0.00459909
0.79661  -0.53  0.00415402
0.813559  -0.53  0.00372811
0.830508  -0.53  0.00332045
0.847458  -0.53  0.00293131
0.864407  -0.53  0.00255997
0.881356  -0.53  0.00220617
0.898305  -0.53  0.00186972
0.915254  -0.53  0.00155053
0.932203  -0.53  0.00124877
0.949153  -0.53  0.000964065
0.966102  -0.53  0.000696429
0.983051  -0.53  0.000446564
1  -0.53  0.00021431

0.0169492  -0.48  0.0247336
0.0338983  -0.48  0.0231591
0.0508475  -0.48  0.0218025
0.0677966  -0.48  0.0205982
0.0847458  -0.48  0.019525
0.101695  -0.48  0.0190125
0.118644  -0.48  0.0188645
0.135593  -0.48  0.0168961
0.152542  -0.48  0.0161722
0.169492  -0.48  0.0155086
0.186441  -0.48  0.0148982
0.20339  -0.48  0.014335
0.220339  -0.48  0.0138308
0.237288  -0.48  0.0133562
0.254237  -0.48  0.012898
0.271186  -0.48  0.0125108
0.288136  -0.48  0.0121166
0.305085  -0.48  0.0117321
0.322034  -0.48  0.0113888
0.338983  -0.48  0.0110646
0.355932  -0.48  0.0107598
0.372881  -0.48  0.0104715
0.389831  -0.48  0.0102018
0.40678  -0.48  0.00994826
0.423729  -0.48  0.0097117
0.440678  -0.48  0.00948895
0.457627  -0.48  0.00928234
0.474576  -0.48  0.00908282
0.491525  -0.48  0.0089043
0.508475  -0.48  0.0281515
0.525424  -0.48  0.0262864
0.542373  -0.48  0.024502
0.559322  -0.48  0.0228807
0.576271  -0.48  0.0213688
0.59322  -0.48  0.0199424
0.610169  -0.48  0.02014
0.627119  -0.48  0.0187735
0.644068  -0.48  0.0174747
0.661017  -0.48  0.0162389
0.677966  -0.48  0.0150612
0.694915  -0.48  0.0139359
0.711864  -0.48  0.01286
0.728814  -0.48  0.0118287
0.745763  -0.48  0.0108426
0.762712  -0.48  0.00989789
0.779661  -0.48  0.00899273
0.79661  -0.48  0.00812557
0.813559  -0.48  0.00729515
0.830508  -0.48  0.00649969
0.847458  -0.48  0.00573993
0.864407  -0.48  0.00501444
0.881356  -0.48  0.00432279
0.898305  -0.48  0.00366467
0.915254  -0.48  0.00303996
0.932203  -0.48  0.00244906
0.949153  -0.48  0.00189123
0.966102  -0.48  0.00136652
0.983051  -0.48  0.000876456
1  -0.48  0.000420719

0.0169492  -0.43  0.0344374
0.0338983  -0.43  0.0322846
0.0508475  -0.43  0.0304305
0.0677966  -0.43  0.0287847
0.0847458  -0.43  0.0273182
0.101695  -0.43  0.0266521
0.118644  -0.43  0.0264761
0.135593  -0.43  0.0237263
0.152542  -0.43  0.0227372
0.169492  -0.43  0.0218306
0.186441  -0.43  0.0209967
0.20339  -0.43  0.0202274
0.220339  -0.43  0.0195392
0.237288  -0.43  0.0188915
0.254237  -0.43  0.0182654
0.271186  -0.43  0.0177384
0.288136  -0.43  0.0172003
0.305085  -0.43  0.0166746
0.322034  -0.43  0.0162063
0.338983  -0.43  0.0157641
0.355932  -0.43  0.0153485
0.372881  -0.43  0.0149554
0.389831  -0.43  0.0145881
0.40678  -0.43  0.0142431
0.423729  -0.43  0.0139216
0.440678  -0.43  0.0136193
0.457627  -0.43  0.0133397
0.474576  -0.43  0.0130697
0.491525  -0.43  0.0128294
0.508475  -0.43  0.03999
0.525424  -0.43  0.0373675
0.542373  -0.43  0.0348553
0.559322  -0.43  0.0325714
0.576271  -0.43  0.0304396
0.59322  -0.43  0.0284265
0.610169  -0.43  0.0287412
0.627119  -0.43  0.026808
0.644068  -0.43  0.0249685
0.661017  -0.43  0.0232164
0.677966  -0.43  0.0215453
0.694915  -0.43  0.0199467
0.711864  -0.43  0.0184167
0.728814  -0.43  0.0169485
0.745763  -0.43  0.0155436
0.762712  -0.43  0.0141965
0.779661  -0.43  0.0129044
0.79661  -0.43  0.0116655
0.813559  -0.43  0.0104781
0.830508  -0.43  0.00933953
0.847458  -0.43  0.00825129
0.864407  -0.43  0.00721132
0.881356  -0.43  0.00621907
0.898305  -0.43  0.00527425
0.915254  -0.43  0.00437673
0.932203  -0.43  0.00352731
0.949153  -0.43  0.0027248
0.966102  -0.43  0.00196939
0.983051  -0.43  0.00126351
1  -0.43  0.000606691

0.0169492  -0.38  0.0419479
0.0338983  -0.38  0.0393852
0.0508475  -0.38  0.0371795
0.0677966  -0.38  0.035222
0.0847458  -0.38  0.033478
0.101695  -0.38  0.0327408
0.118644  -0.38  0.0325727
0.135593  -0.38  0.0292083
0.152542  -0.38  0.028033
0.169492  -0.38  0.0269558
0.186441  -0.38  0.0259654
0.20339  -0.38  0.0250518
0.220339  -0.38  0.0242356
0.237288  -0.38  0.0234677
0.254237  -0.38  0.0227241
0.271186  -0.38  0.0221019
0.288136  -0.38  0.0214639
0.305085  -0.38  0.0208396
0.322034  -0.38  0.0202852
0.338983  -0.38  0.0197618
0.355932  -0.38  0.0192703
0.372881  -0.38  0.0188057
0.389831  -0.38  0.0183722
0.40678  -0.38  0.0179656
0.423729  -0.38  0.0175877
0.440678  -0.38  0.0172329
0.457627  -0.38  0.0169062
0.474576  -0.38  0.0165909
0.491525  -0.38  0.0163124
0.508475  -0.38  0.0499483
0.525424  -0.38  0.0467146
0.542373  -0.38  0.0436125
0.559322  -0.38  0.04079
0.576271  -0.38  0.0381527
0.59322  -0.38  0.035659
0.610169  -0.38  0.0361061
0.627119  -0.38  0.0337042
0.644068  -0.38  0.0314154
0.661017  -0.38  0.0292326
0.677966  -0.38  0.0271482
0.694915  -0.38  0.0251517
0.711864  -0.38  0.0232384
0.728814  -0.38  0.0213996
0.745763  -0.38  0.0196385
0.762712  -0.38  0.0179477
0.779661  -0.38  0.0163243
0.79661  -0.38  0.0147658
0.813559  -0.38  0.0132703
0.830508  -0.38  0.0118347
0.847458  -0.38  0.0104613
0.864407  -0.38  0.00914743
0.881356  -0.38  0.00789267
0.898305  -0.38  0.00669676
0.915254  -0.38  0.00555972
0.932203  -0.38  0.00448279
0.949153  -0.38  0.0034644
0.966102  -0.38  0.00250485
0.983051  -0.38  0.00160768
1  -0.38  0.000772226

0.0169492  -0.33  0.0470816
0.0338983  -0.33  0.0442902
0.0508475  -0.33  0.0418903
0.0677966  -0.33  0.0397611
0.0847458  -0.33  0.0378653
0.101695  -0.33  0.0371483
0.118644  -0.33  0.0370274
0.135593  -0.33  0.033228
0.152542  -0.33  0.0319527
0.169492  -0.33  0.0307846
0.186441  -0.33  0.029711
0.20339  -0.33  0.0287214
0.220339  -0.33  0.0278391
0.237288  -0.33  0.0270096
0.254237  -0.33  0.0262046
0.271186  -0.33  0.0255371
0.288136  -0.33  0.0248487
0.305085  -0.33  0.0241734
0.322034  -0.33  0.0235768
0.338983  -0.33  0.0230141
0.355932  -0.33  0.0224864
0.372881  -0.33  0.0219881
0.389831  -0.33  0.0215245
0.40678  -0.33  0.0210907
0.423729  -0.33  0.0206891
0.440678  -0.33  0.0203134
0.457627  -0.33  0.01997
0.474576  -0.33  0.0196389
0.491525  -0.33  0.0193504
0.508475  -0.33  0.0578979
0.525424  -0.33  0.0542123
0.542373  -0.33  0.0506699
0.559322  -0.33  0.0474435
0.576271  -0.33  0.0444245
0.59322  -0.33  0.0415654
0.610169  -0.33  0.0421662
0.627119  -0.33  0.0394014
0.644068  -0.33  0.0367619
0.661017  -0.33  0.0342404
0.677966  -0.33  0.0318291
0.694915  -0.33  0.0295152
0.711864  -0.33  0.0272943
0.728814  -0.33  0.0251556
0.745763  -0.33  0.0231049
0.762712  -0.33  0.0211328
0.779661  -0.33  0.0192365
0.79661  -0.33  0.0174133
0.813559  -0.33  0.0156613
0.830508  -0.33  0.0139767
0.847458  -0.33  0.0123632
0.864407  -0.33  0.0108177
0.881356  -0.33  0.00933983
0.898305  -0.33  0.00792953
0.915254  -0.33  0.00658708
0.932203  -0.33  0.00531437
0.949153  -0.33  0.00410937
0.966102  -0.33  0.00297259
0.983051  -0.33  0.00190885
1  -0.33  0.000917325

0.0169492  -0.28  0.0495688
0.0338983  -0.28  0.0467471
0.0508475  -0.28  0.0443254
0.0677966  -0.28  0.0421789
0.0847458  -0.28  0.0402697
0.101695  -0.28  0.0396765
0.118644  -0.28  0.0396457
0.135593  -0.28  0.0356094
0.152542  -0.28  0.0343308
0.169492  -0.28  0.033161
0.186441  -0.28  0.0320873
0.20339  -0.28  0.0310991
0.220339  -0.28  0.0302211
0.237288  -0.28  0.0293972
0.254237  -0.28  0.0285955
0.271186  -0.28  0.0279404
0.288136  -0.28  0.0272589
0.305085  -0.28  0.0265885
0.322034  -0.28  0.0260013
0.338983  -0.28  0.0254486
0.355932  -0.28  0.024932
0.372881  -0.28  0.0244455
0.389831  -0.28  0.0239953
0.40678  -0.28  0.0235762
0.423729  -0.28  0.0231912
0.440678  -0.28  0.0228335
0.457627  -0.28  0.0225111
0.474576  -0.28  0.0222014
0.491525  -0.28  0.0219385
0.508475  -0.28  0.0636315
0.525424  -0.28  0.0596733
0.542373  -0.28  0.0558589
0.559322  -0.28  0.0523803
0.576271  -0.28  0.049119
0.59322  -0.28  0.0460238
0.610169  -0.28  0.046809
0.627119  -0.28  0.0438
0.644068  -0.28  0.0409197
0.661017  -0.28  0.0381622
0.677966  -0.28  0.0355199
0.694915  -0.28  0.0329782
0.711864  -0.28  0.0305331
0.728814  -0.28  0.0281725
0.745763  -0.28  0.025905
0.762712  -0.28  0.0237201
0.779661  -0.28  0.0216146
0.79661  -0.28  0.0195863
0.813559  -0.28  0.0176333
0.830508  -0.28  0.0157513
0.847458  -0.28  0.013946
0.864407  -0.28  0.0122136
0.881356  -0.28  0.0105542
0.898305  -0.28  0.00896799
0.915254  -0.28  0.00745572
0.932203  -0.28  0.00602011
0.949153  -0.28  0.00465864
0.966102  -0.28  0.00337208
0.983051  -0.28  0.00216686
1  -0.28  0.00104199

0.0169492  -0.23  0.0490035
0.0338983  -0.23  0.0463713
0.0508475  -0.23  0.0441199
0.0677966  -0.23  0.0421283
0.0847458  -0.23  0.0403613
0.101695  -0.23  0.0400114
0.118644  -0.23  0.0401169
0.135593  -0.23  0.0360689
0.152542  -0.23  0.0348978
0.169492  -0.23  0.0338296
0.186441  -0.23  0.0328524
0.20339  -0.23  0.0319562
0.220339  -0.23  0.0311657
0.237288  -0.23  0.0304273
0.254237  -0.23  0.0297063
0.271186  -0.23  0.0291336
0.288136  -0.23  0.0285293
0.305085  -0.23  0.0279322
0.322034  -0.23  0.0274188
0.338983  -0.23  0.0269381
0.355932  -0.23  0.0264925
0.372881  -0.23  0.0260759
0.389831  -0.23  0.0256952
0.40678  -0.23  0.0253455
0.423729  -0.23  0.0250303
0.440678  -0.23  0.0247427
0.457627  -0.23  0.0244926
0.474576  -0.23  0.0242551
0.491525  -0.23  0.0240674
0.508475  -0.23  0.0667926
0.525424  -0.23  0.0627741
0.542373  -0.23  0.0588873
0.559322  -0.23  0.0553362
0.576271  -0.23  0.0519982
0.59322  -0.23  0.0488204
0.610169  -0.23  0.0498366
0.627119  -0.23  0.0467234
0.644068  -0.23  0.0437323
0.661017  -0.23  0.0408597
0.677966  -0.23  0.0380991
0.694915  -0.23  0.0354344
0.711864  -0.23  0.0328629
0.728814  -0.23  0.0303706
0.745763  -0.23  0.0279712
0.762712  -0.23  0.0256521
0.779661  -0.23  0.0234106
0.79661  -0.23  0.0212449
0.813559  -0.23  0.0191539
0.830508  -0.23  0.0171324
0.847458  -0.23  0.015189
0.864407  -0.23  0.0133193
0.881356  -0.23  0.0115239
0.898305  -0.23  0.00980369
0.915254  -0.23  0.00815988
0.932203  -0.23  0.00659641
0.949153  -0.23  0.00511018
0.966102  -0.23  0.00370232
0.983051  -0.23  0.0023814
1  -0.23  0.00114621

0.0169492  -0.18  0.0447701
0.0338983  -0.18  0.0425693
0.0508475  -0.18  0.0407003
0.0677966  -0.18  0.0390553
0.0847458  -0.18  0.0376048
0.101695  -0.18  0.0376361
0.118644  -0.18  0.0379219
0.135593  -0.18  0.0341259
0.152542  -0.18  0.0331913
0.169492  -0.18  0.0323462
0.186441  -0.18  0.0315803
0.20339  -0.18  0.0308853
0.220339  -0.18  0.0302833
0.237288  -0.18  0.0297294
0.254237  -0.18  0.029186
0.271186  -0.18  0.0287847
0.288136  -0.18  0.028348
0.305085  -0.18  0.0279142
0.322034  -0.18  0.0275599
0.338983  -0.18  0.0272352
0.355932  -0.18  0.0269429
0.372881  -0.18  0.0266773
0.389831  -0.18  0.0264461
0.40678  -0.18  0.0262448
0.423729  -0.18  0.0260777
0.440678  -0.18  0.0259382
0.457627  -0.18  0.0258385
0.474576  -0.18  0.0257518
0.491525  -0.18  0.0257178
0.508475  -0.18  0.0667147
0.525424  -0.18  0.0629062
0.542373  -0.18  0.0592016
0.559322  -0.18  0.0558085
0.576271  -0.18  0.0526059
0.59322  -0.18  0.0495428
0.610169  -0.18  0.0508651
0.627119  -0.18  0.0478283
0.644068  -0.18  0.0448932
0.661017  -0.18  0.0420607
0.677966  -0.18  0.0393267
0.694915  -0.18  0.0366733
0.711864  -0.18  0.0341001
0.728814  -0.18  0.031591
0.745763  -0.18  0.0291669
0.762712  -0.18  0.0268128
0.779661  -0.18  0.0245269
0.79661  -0.18  0.0223084
0.813559  -0.18  0.0201569
0.830508  -0.18  0.0180666
0.847458  -0.18  0.0160502
0.864407  -0.18  0.0141024
0.881356  -0.18  0.0122248
0.898305  -0.18  0.0104191
0.915254  -0.18  0.00868757
0.932203  -0.18  0.00703576
0.949153  -0.18  0.00545976
0.966102  -0.18  0.00396123
0.983051  -0.18  0.00255182
1  -0.18  0.00123

0.0169492  -0.13  0.0359961
0.0338983  -0.13  0.0344678
0.0508475  -0.13  0.0331933
0.0677966  -0.13  0.0320887
0.0847458  -0.13  0.0311326
0.101695  -0.13  0.031689
0.118644  -0.13  0.0321719
0.135593  -0.13  0.0289362
0.152542  -0.13  0.0283791
0.169492  -0.13  0.0278927
0.186441  -0.13  0.0274695
0.20339  -0.13  0.0271035
0.220339  -0.13  0.0268102
0.237288  -0.13  0.0265623
0.254237  -0.13  0.0263192
0.271186  -0.13  0.0262047
0.288136  -0.13  0.026057
0.305085  -0.13  0.0259105
0.322034  -0.13  0.0258369
0.338983  -0.13  0.0257911
0.355932  -0.13  0.0257762
0.372881  -0.13  0.0257878
0.389831  -0.13  0.0258341
0.40678  -0.13  0.0259116
0.423729  -0.13  0.0260254
0.440678  -0.13  0.0261702
0.457627  -0.13  0.0263619
0.474576  -0.13  0.0265717
0.491525  -0.13  0.0268409
0.508475  -0.13  0.0620055
0.525424  -0.13  0.0587853
0.542373  -0.13  0.0556225
0.559322  -0.13  0.0527145
0.576271  -0.13  0.0499514
0.59322  -0.13  0.0472874
0.610169  -0.13  0.0490457
0.627119  -0.13  0.0463484
0.644068  -0.13  0.0437132
0.661017  -0.13  0.0411485
0.677966  -0.13  0.0386545
0.694915  -0.13  0.0362101
0.711864  -0.13  0.0338192
0.728814  -0.13  0.0314621
0.745763  -0.13  0.0291712
0.762712  -0.13  0.0269279
0.779661  -0.13  0.0247317
0.79661  -0.13  0.022583
0.813559  -0.13  0.0204828
0.830508  -0.13  0.0184244
0.847458  -0.13  0.0164266
0.864407  -0.13  0.0144832
0.881356  -0.13  0.0125969
0.898305  -0.13  0.010771
0.915254  -0.13  0.00900905
0.932203  -0.13  0.00731941
0.949153  -0.13  0.00569676
0.966102  -0.13  0.00414357
0.983051  -0.13  0.00267647
1  -0.13  0.00129336

0.0169492  -0.08  0.0220196
0.0338983  -0.08  0.0212782
0.0508475  -0.08  0.0206935
0.0677966  -0.08  0.0202161
0.0847458  -0.08  0.0198349
0.101695  -0.08  0.0209709
0.118644  -0.08  0.0215345
0.135593  -0.08  0.0191476
0.152542  -0.08  0.0190451
0.169492  -0.08  0.0189975
0.186441  -0.08  0.0190015
0.20339  -0.08  0.0190546
0.220339  -0.08  0.0191581
0.237288  -0.08  0.0193184
0.254237  -0.08  0.0194904
0.271186  -0.08  0.0197771
0.288136  -0.08  0.0200549
0.305085  -0.08  0.0203495
0.322034  -0.08  0.0207186
0.338983  -0.08  0.0211291
0.355932  -0.08  0.0215856
0.372881  -0.08  0.0220864
0.389831  -0.08  0.0226406
0.40678  -0.08  0.0232479
0.423729  -0.08  0.0239156
0.440678  -0.08  0.024642
0.457627  -0.08  0.0254501
0.474576  -0.08  0.0263116
0.491525  -0.08  0.0272686
0.508475  -0.08  0.0493223
0.525424  -0.08  0.0472642
0.542373  -0.08  0.0452014
0.559322  -0.08  0.0432964
0.576271  -0.08  0.0414636
0.59322  -0.08  0.0396672
0.610169  -0.08  0.0420979
0.627119  -0.08  0.0401911
0.644068  -0.08  0.0382796
0.661017  -0.08  0.036385
0.677966  -0.08  0.0345144
0.694915  -0.08  0.0326388
0.711864  -0.08  0.0307687
0.728814  -0.08  0.0288761
0.745763  -0.08  0.0270153
0.762712  -0.08  0.0251585
0.779661  -0.08  0.0233068
0.79661  -0.08  0.0214621
0.813559  -0.08  0.0196269
0.830508  -0.08  0.0177912
0.847458  -0.08  0.0159862
0.864407  -0.08  0.0142019
0.881356  -0.08  0.0124432
0.898305  -0.08  0.0107155
0.915254  -0.08  0.00902457
0.932203  -0.08  0.00738391
0.949153  -0.08  0.00578496
0.966102  -0.08  0.00423138
0.983051  -0.08  0.00274963
1  -0.08  0.00133627

0.0169492  -0.03  0.00625988
0.0338983  -0.03  0.00601373
0.0508475  -0.03  0.00581703
0.0677966  -0.03  0.0056562
0.0847458  -0.03  0.00552873
0.101695  -0.03  0.00689084
0.118644  -0.03  0.00704253
0.135593  -0.03  0.00532496
0.152542  -0.03  0.00531555
0.169492  -0.03  0.0053374
0.186441  -0.03  0.00539316
0.20339  -0.03  0.00548647
0.220339  -0.03  0.00559161
0.237288  -0.03  0.00578087
0.254237  -0.03  0.0059989
0.271186  -0.03  0.00632159
0.288136  -0.03  0.00670394
0.305085  -0.03  0.00716583
0.322034  -0.03  0.00774269
0.338983  -0.03  0.00844175
0.355932  -0.03  0.00928639
0.372881  -0.03  0.0103013
0.389831  -0.03  0.0115207
0.40678  -0.03  0.0129798
0.423729  -0.03  0.0147244
0.440678  -0.03  0.016802
0.457627  -0.03  0.0193013
0.474576  -0.03  0.0222579
0.491525  -0.03  0.0257771
0.508475  -0.03  0.0205774
0.525424  -0.03  0.0202198
0.542373  -0.03  0.0198484
0.559322  -0.03  0.0195329
0.576271  -0.03  0.0192357
0.59322  -0.03  0.0189392
0.610169  -0.03  0.0222349
0.627119  -0.03  0.0218574
0.644068  -0.03  0.0214039
0.661017  -0.03  0.0209304
0.677966  -0.03  0.0204605
0.694915  -0.03  0.0199252
0.711864  -0.03  0.0193506
0.728814  -0.03  0.0186746
0.745763  -0.03  0.0180085
0.762712  -0.03  0.0172883
0.779661  -0.03  0.0165105
0.79661  -0.03  0.0156722
0.813559  -0.03  0.0147714
0.830508  -0.03  0.0137758
0.847458  -0.03  0.0127504
0.864407  -0.03  0.0116634
0.881356  -0.03  0.0105175
0.898305  -0.03  0.009317
0.915254  -0.03  0.00806763
0.932203  -0.03  0.00679248
0.949153  -0.03  0.00546785
0.966102  -0.03  0.00409468
0.983051  -0.03  0.00272901
1  -0.03  0.00135875

0.0169492  0.02  0.00118442
0.0338983  0.02  0.00187601
0.0508475  0.02  0.00233053
0.0677966  0.02  0.00254279
0.0847458  0.02  0.00264932
0.101695  0.02  0.0026944
0.118644  0.02  0.0028151
0.135593  0.02  0.00269524
0.152542  0.02  0.0026764
0.169492  0.02  0.00391768
0.186441  0.02  0.00382636
0.20339  0.02  0.00373205
0.220339  0.02  0.00365023
0.237288  0.02  0.00358325
0.254237  0.02  0.00367797
0.271186  0.02  0.00365791
0.288136  0.02  0.00357132
0.305085  0.02  0.0035313
0.322034  0.02  0.00350903
0.338983  0.02  0.00349652
0.355932  0.02  0.00349304
0.372881  0.02  0.00349726
0.389831  0.02  0.00350984
0.40678  0.02  0.0035301
0.423729  0.02  0.00355867
0.440678  0.02  0.00359485
0.457627  0.02  0.00363977
0.474576  0.02  0.00369081
0.491525  0.02  0.00375445
0.508475  0.02  0.0846543
0.525424  0.02  0.064909
0.542373  0.02  0.0516172
0.559322  0.02  0.0418175
0.576271  0.02  0.0315558
0.59322  0.02  0.0262854
0.610169  0.02  0.0230875
0.627119  0.02  0.0199873
0.644068  0.02  0.0176327
0.661017  0.02  0.0158325
0.677966  0.02  0.0144908
0.694915  0.02  0.0134156
0.711864  0.02  0.012501
0.728814  0.02  0.011846
0.745763  0.02  0.0113289
0.762712  0.02  0.010918
0.779661  0.02  0.0106414
0.79661  0.02  0.0103736
0.813559  0.02  0.0102091
0.830508  0.02  0.0100269
0.847458  0.02  0.00987449
0.864407  0.02  0.00983459
0.881356  0.02  0.00969591
0.898305  0.02  0.00959327
0.915254  0.02  0.00952864
0.932203  0.02  0.00943887
0.949153  0.02  0.00935155
0.966102  0.02  0.00926403
0.983051  0.02  0.0091954
1  0.02  0.00909925

0.0169492  0.07  0.00162655
0.0338983  0.07  0.00289764
0.0508475  0.07  0.00394182
0.0677966  0.07  0.00474283
0.0847458  0.07  0.00538098
0.101695  0.07  0.00589187
0.118644  0.07  0.00656089
0.135593  0.07  0.00663558
0.152542  0.07  0.0069066
0.169492  0.07  0.00837634
0.186441  0.07  0.00851309
0.20339  0.07  0.00861687
0.220339  0.07  0.00870843
0.237288  0.07  0.00878298
0.254237  0.07  0.00893614
0.271186  0.07  0.00903564
0.288136  0.07  0.00907003
0.305085  0.07  0.00911248
0.322034  0.07  0.00917355
0.338983  0.07  0.00923949
0.355932  0.07  0.00931319
0.372881  0.07  0.00939464
0.389831  0.07  0.0094882
0.40678  0.07  0.00959403
0.423729  0.07  0.00971531
0.440678  0.07  0.0098513
0.457627  0.07  0.0100059
0.474576  0.07  0.0101727
0.491525  0.07  0.0103699
0.508475  0.07  0.0925431
0.525424  0.07  0.0854918
0.542373  0.07  0.0796148
0.559322  0.07  0.0745438
0.576271  0.07  0.067096
0.59322  0.07  0.0632848
0.610169  0.07  0.0619219
0.627119  0.07  0.0587533
0.644068  0.07  0.05592
0.661017  0.07  0.0533764
0.677966  0.07  0.0510985
0.694915  0.07  0.0490238
0.711864  0.07  0.0471055
0.728814  0.07  0.0453892
0.745763  0.07  0.0438178
0.762712  0.07  0.0423732
0.779661  0.07  0.0410583
0.79661  0.07  0.0398192
0.813559  0.07  0.0386891
0.830508  0.07  0.037604
0.847458  0.07  0.0365805
0.864407  0.07  0.0356497
0.881356  0.07  0.0347125
0.898305  0.07  0.0338183
0.915254  0.07  0.0329679
0.932203  0.07  0.0321213
0.949153  0.07  0.0312887
0.966102  0.07  0.0304636
0.983051  0.07  0.0296539
1  0.07  0.0288246

0.0169492  0.12  0.00166904
0.0338983  0.12  0.00304157
0.0508475  0.12  0.00421152
0.0677966  0.12  0.00517467
0.0847458  0.12  0.00598859
0.101695  0.12  0.00668139
0.118644  0.12  0.00757314
0.135593  0.12  0.00778855
0.152542  0.12  0.00823549
0.169492  0.12  0.00983914
0.186441  0.12  0.0101449
0.20339  0.12  0.0104133
0.220339  0.12  0.0106664
0.237288  0.12  0.0108938
0.254237  0.12  0.0111564
0.271186  0.12  0.0113943
0.288136  0.12  0.0115696
0.305085  0.12  0.0117371
0.322034  0.12  0.0119219
0.338983  0.12  0.0121072
0.355932  0.12  0.012297
0.372881  0.12  0.0124919
0.389831  0.12  0.012698
0.40678  0.12  0.0129161
0.423729  0.12  0.0131508
0.440678  0.12  0.0134016
0.457627  0.12  0.0136742
0.474576  0.12  0.0139599
0.491525  0.12  0.0142843
0.508475  0.12  0.0914752
0.525424  0.12  0.0871954
0.542373  0.12  0.0834413
0.559322  0.12  0.0801662
0.576271  0.12  0.0742978
0.59322  0.12  0.0717281
0.610169  0.12  0.0717177
0.627119  0.12  0.0694243
0.644068  0.12  0.0673094
0.661017  0.12  0.0653498
0.677966  0.12  0.0635345
0.694915  0.12  0.0618292
0.711864  0.12  0.0602073
0.728814  0.12  0.0586985
0.745763  0.12  0.0572693
0.762712  0.12  0.0559092
0.779661  0.12  0.0546202
0.79661  0.12  0.0533702
0.813559  0.12  0.0521792
0.830508  0.12  0.0510071
0.847458  0.12  0.0498637
0.864407  0.12  0.0487672
0.881356  0.12  0.0476559
0.898305  0.12  0.0465585
0.915254  0.12  0.0454746
0.932203  0.12  0.0443775
0.949153  0.12  0.0432721
0.966102  0.12  0.0421525
0.983051  0.12  0.0410243
1  0.12  0.0398594

0.0169492  0.17  0.00162974
0.0338983  0.17  0.00299862
0.0508475  0.17  0.00418335
0.0677966  0.17  0.00518672
0.0847458  0.17  0.00605487
0.101695  0.17  0.00681186
0.118644  0.17  0.00778299
0.135593  0.17  0.00806595
0.152542  0.17  0.00859166
0.169492  0.17  0.0102207
0.186441  0.17  0.0106115
0.20339  0.17  0.0109664
0.220339  0.17  0.0113073
0.237288  0.17  0.011621
0.254237  0.17  0.0119499
0.271186  0.17  0.01227
0.288136  0.17  0.0125315
0.305085  0.17  0.012779
0.322034  0.17  0.0130441
0.338983  0.17  0.0133082
0.355932  0.17  0.0135761
0.372881  0.17  0.0138481
0.389831  0.17  0.0141315
0.40678  0.17  0.0144269
0.423729  0.17  0.0147397
0.440678  0.17  0.0150694
0.457627  0.17  0.0154226
0.474576  0.17  0.0157897
0.491525  0.17  0.0161995
0.508475  0.17  0.088011
0.525424  0.17  0.0849827
0.542373  0.17  0.0822438
0.559322  0.17  0.0798659
0.576271  0.17  0.0749156
0.59322  0.17  0.0730319
0.610169  0.17  0.0736901
0.627119  0.17  0.0719445
0.644068  0.17  0.0703103
0.661017  0.17  0.068772
0.677966  0.17  0.0673218
0.694915  0.17  0.0659366
0.711864  0.17  0.0645978
0.728814  0.17  0.0633261
0.745763  0.17  0.0620981
0.762712  0.17  0.0609065
0.779661  0.17  0.0597524
0.79661  0.17  0.0586132
0.813559  0.17  0.0575024
0.830508  0.17  0.0563916
0.847458  0.17  0.0552869
0.864407  0.17  0.0542005
0.881356  0.17  0.0530887
0.898305  0.17  0.0519703
0.915254  0.17  0.0508444
0.932203  0.17  0.0496911
0.949153  0.17  0.0485129
0.966102  0.17  0.0473045
0.983051  0.17  0.0460702
1  0.17  0.0447862

0.0169492  0.22  0.00154435
0.0338983  0.22  0.00285663
0.0508475  0.22  0.00400184
0.0677966  0.22  0.0049867
0.0847458  0.22  0.00584973
0.101695  0.22  0.00661205
0.118644  0.22  0.00758903
0.135593  0.22  0.00789942
0.152542  0.22  0.00844986
0.169492  0.22  0.0100334
0.186441  0.22  0.0104591
0.20339  0.22  0.0108518
0.220339  0.22  0.0112325
0.237288  0.22  0.0115873
0.254237  0.22  0.0119463
0.271186  0.22  0.012306
0.288136  0.22  0.012612
0.305085  0.22  0.0129019
0.322034  0.22  0.0132092
0.338983  0.22  0.0135154
0.355932  0.22  0.0138252
0.372881  0.22  0.014139
0.389831  0.22  0.0144641
0.40678  0.22  0.0148013
0.423729  0.22  0.0151561
0.440678  0.22  0.0155281
0.457627  0.22  0.0159241
0.474576  0.22  0.0163341
0.491525  0.22  0.0167883
0.508475  0.22  0.0827837
0.525424  0.22  0.0804984
0.542373  0.22  0.0783829
0.559322  0.22  0.0765628
0.576271  0.22  0.07229
0.59322  0.22  0.0708488
0.610169  0.22  0.0718463
0.627119  0.22  0.0704749
0.644068  0.22  0.0691785
0.661017  0.22  0.0679451
0.677966  0.22  0.0667686
0.694915  0.22  0.0656316
0.711864  0.22  0.06452
0.728814  0.22  0.0634487
0.745763  0.22  0.0624002
0.762712  0.22  0.0613687
0.779661  0.22  0.0603546
0.79661  0.22  0.0593409
0.813559  0.22  0.0583371
0.830508  0.22  0.0573217
0.847458  0.22  0.0562987
0.864407  0.22  0.0552764
0.881356  0.22  0.0542221
0.898305  0.22  0.0531488
0.915254  0.22  0.0520553
0.932203  0.22  0.050926
0.949153  0.22  0.0497619
0.966102  0.22  0.0485582
0.983051  0.22  0.0473185
1  0.22  0.0460219

0.0169492  0.27  0.00142261
0.0338983  0.27  0.00264031
0.0508475  0.27  0.00370854
0.0677966  0.27  0.00463605
0.0847458  0.27  0.00545532
0.101695  0.27  0.00618483
0.118644  0.27  0.00711943
0.135593  0.27  0.00743159
0.152542  0.27  0.00797121
0.169492  0.27  0.00945574
0.186441  0.27  0.0098829
0.20339  0.27  0.0102806
0.220339  0.27  0.0106683
0.237288  0.27  0.0110323
0.254237  0.27  0.0113944
0.271186  0.27  0.0117629
0.288136  0.27  0.0120831
0.305085  0.27  0.012387
0.322034  0.27  0.0127078
0.338983  0.27  0.0130276
0.355932  0.27  0.0133509
0.372881  0.27  0.0136783
0.389831  0.27  0.0140166
0.40678  0.27  0.0143666
0.423729  0.27  0.0147338
0.440678  0.27  0.0151177
0.457627  0.27  0.0155251
0.474576  0.27  0.0159463
0.491525  0.27  0.0164105
0.508475  0.27  0.0759518
0.525424  0.27  0.0741807
0.542373  0.27  0.0725093
0.559322  0.27  0.0710859
0.576271  0.27  0.0673966
0.59322  0.27  0.0662746
0.610169  0.27  0.0674199
0.627119  0.27  0.0663295
0.644068  0.27  0.0652912
0.661017  0.27  0.0642955
0.677966  0.27  0.0633369
0.694915  0.27  0.0624021
0.711864  0.27  0.06148
0.728814  0.27  0.0605814
0.745763  0.27  0.0596926
0.762712  0.27  0.058809
0.779661  0.27  0.0579303
0.79661  0.27  0.0570436
0.813559  0.27  0.0561554
0.830508  0.27  0.0552491
0.847458  0.27  0.0543274
0.864407  0.27  0.0533958
0.881356  0.27  0.0524293
0.898305  0.27  0.0514372
0.915254  0.27  0.0504178
0.932203  0.27  0.0493588
0.949153  0.27  0.0482603
0.966102  0.27  0.047118
0.983051  0.27  0.045935
1  0.27  0.0446929

0.0169492  0.32  0.00126825
0.0338983  0.32  0.00235929
0.0508475  0.32  0.00331986
0.0677966  0.32  0.00415937
0.0847458  0.32  0.00490497
0.101695  0.32  0.00557256
0.118644  0.32  0.0064277
0.135593  0.32  0.00672279
0.152542  0.32  0.00722478
0.169492  0.32  0.00856516
0.186441  0.32  0.00896869
0.20339  0.32  0.00934665
0.220339  0.32  0.0097166
0.237288  0.32  0.0100655
0.254237  0.32  0.0104093
0.271186  0.32  0.0107625
0.288136  0.32  0.0110736
0.305085  0.32  0.0113692
0.322034  0.32  0.0116806
0.338983  0.32  0.0119913
0.355932  0.32  0.0123054
0.372881  0.32  0.0126233
0.389831  0.32  0.0129514
0.40678  0.32  0.0132905
0.423729  0.32  0.0136456
0.440678  0.32  0.0140164
0.457627  0.32  0.0144089
0.474576  0.32  0.0148144
0.491525  0.32  0.0152601
0.508475  0.32  0.0675665
0.525424  0.32  0.0661894
0.542373  0.32  0.064868
0.559322  0.32  0.0637542
0.576271  0.32  0.0606173
0.59322  0.32  0.0597448
0.610169  0.32  0.0609086
0.627119  0.32  0.0600455
0.644068  0.32  0.059219
0.661017  0.32  0.058421
0.677966  0.32  0.0576471
0.694915  0.32  0.0568868
0.711864  0.32  0.0561312
0.728814  0.32  0.0553882
0.745763  0.32  0.0546471
0.762712  0.32  0.0539041
0.779661  0.32  0.0531585
0.79661  0.32  0.0524003
0.813559  0.32  0.0516341
0.830508  0.32  0.050847
0.847458  0.32  0.0500406
0.864407  0.32  0.0492187
0.881356  0.32  0.048362
0.898305  0.32  0.047477
0.915254  0.32  0.0465621
0.932203  0.32  0.0456074
0.949153  0.32  0.0446126
0.966102  0.32  0.0435738
0.983051  0.32  0.0424935
1  0.32  0.0413562

0.0169492  0.37  0.00108301
0.0338983  0.37  0.00201812
0.0508475  0.37  0.00284357
0.0677966  0.37  0.00356845
0.0847458  0.37  0.00421479
0.101695  0.37  0.00479582
0.118644  0.37  0.00554007
0.135593  0.37  0.00580287
0.152542  0.37  0.006245
0.169492  0.37  0.00740068
0.186441  0.37  0.00776
0.20339  0.37  0.008098
0.220339  0.37  0.00842977
0.237288  0.37  0.00874377
0.254237  0.37  0.00905122
0.271186  0.37  0.00936915
0.288136  0.37  0.00965173
0.305085  0.37  0.00992061
0.322034  0.37  0.0102034
0.338983  0.37  0.0104858
0.355932  0.37  0.0107713
0.372881  0.37  0.0110603
0.389831  0.37  0.0113584
0.40678  0.37  0.0116662
0.423729  0.37  0.0119882
0.440678  0.37  0.0123241
0.457627  0.37  0.0126793
0.474576  0.37  0.013046
0.491525  0.37  0.0134481
0.508475  0.37  0.0576434
0.525424  0.37  0.0565912
0.542373  0.37  0.0555667
0.559322  0.37  0.0547116
0.576271  0.37  0.0521276
0.59322  0.37  0.0514624
0.610169  0.37  0.052547
0.627119  0.37  0.0518787
0.644068  0.37  0.0512357
0.661017  0.37  0.0506115
0.677966  0.37  0.0500024
0.694915  0.37  0.0494001
0.711864  0.37  0.0487979
0.728814  0.37  0.0482012
0.745763  0.37  0.0476018
0.762712  0.37  0.0469966
0.779661  0.37  0.0463849
0.79661  0.37  0.0457589
0.813559  0.37  0.0451219
0.830508  0.37  0.0444638
0.847458  0.37  0.0437857
0.864407  0.37  0.0430901
0.881356  0.37  0.0423623
0.898305  0.37  0.0416069
0.915254  0.37  0.0408222
0.932203  0.37  0.0400005
0.949153  0.37  0.0391413
0.966102  0.37  0.0382413
0.983051  0.37  0.0373025
1  0.37  0.036312

0.0169492  0.42  0.000867813
0.0338983  0.42  0.00161922
0.0508475  0.42  0.00228383
0.0677966  0.42  0.00286959
0.0847458  0.42  0.00339346
0.101695  0.42  0.00386584
0.118644  0.42  0.00447091
0.135593  0.42  0.00468824
0.152542  0.42  0.00505095
0.169492  0.42  0.005984
0.186441  0.42  0.00628118
0.20339  0.42  0.00656163
0.220339  0.42  0.00683749
0.237288  0.42  0.00709927
0.254237  0.42  0.0073545
0.271186  0.42  0.00761965
0.288136  0.42  0.00785687
0.305085  0.42  0.00808286
0.322034  0.42  0.00832034
0.338983  0.42  0.00855758
0.355932  0.42  0.00879751
0.372881  0.42  0.0090404
0.389831  0.42  0.0092908
0.40678  0.42  0.0095493
0.423729  0.42  0.00981952
0.440678  0.42  0.0101012
0.457627  0.42  0.0103987
0.474576  0.42  0.0107059
0.491525  0.42  0.0110422
0.508475  0.42  0.0461832
0.525424  0.42  0.0454142
0.542373  0.42  0.0446557
0.559322  0.42  0.0440286
0.576271  0.42  0.0420154
0.59322  0.42  0.041531
0.610169  0.42  0.0424562
0.627119  0.42  0.0419629
0.644068  0.42  0.0414862
0.661017  0.42  0.0410213
0.677966  0.42  0.0405652
0.694915  0.42  0.0401117
0.711864  0.42  0.0396559
0.728814  0.42  0.0392013
0.745763  0.42  0.038742
0.762712  0.42  0.0382754
0.779661  0.42  0.037801
0.79661  0.42  0.037313
0.813559  0.42  0.0368135
0.830508  0.42  0.0362952
0.847458  0.42  0.0357586
0.864407  0.42  0.0352053
0.881356  0.42  0.0346246
0.898305  0.42  0.0340195
0.915254  0.42  0.0333886
0.932203  0.42  0.0327263
0.949153  0.42  0.0320318
0.966102  0.42  0.0313025
0.983051  0.42  0.03054
1  0.42  0.029734

0.0169492  0.47  0.000623196
0.0338983  0.47  0.00116399
0.0508475  0.47  0.00164307
0.0677966  0.47  0.00206652
0.0847458  0.47  0.00244612
0.101695  0.47  0.00278923
0.118644  0.47  0.00322873
0.135593  0.47  0.00338869
0.152542  0.47  0.00365402
0.169492  0.47  0.00432813
0.186441  0.47  0.0045469
0.20339  0.47  0.00475387
0.220339  0.47  0.00495779
0.237288  0.47  0.0051517
0.254237  0.47  0.00534017
0.271186  0.47  0.00553666
0.288136  0.47  0.00571333
0.305085  0.47  0.0058818
0.322034  0.47  0.00605871
0.338983  0.47  0.00623554
0.355932  0.47  0.00641441
0.372881  0.47  0.00659552
0.389831  0.47  0.00678218
0.40678  0.47  0.00697482
0.423729  0.47  0.00717608
0.440678  0.47  0.00738577
0.457627  0.47  0.00760716
0.474576  0.47  0.0078356
0.491525  0.47  0.0080855
0.508475  0.47  0.0331796
0.525424  0.47  0.0326685
0.542373  0.47  0.0321584
0.559322  0.47  0.0317403
0.576271  0.47  0.0303267
0.59322  0.47  0.0300061
0.610169  0.47  0.0307025
0.627119  0.47  0.030372
0.644068  0.47  0.0300514
0.661017  0.47  0.0297375
0.677966  0.47  0.029428
0.694915  0.47  0.029119
0.711864  0.47  0.0288068
0.728814  0.47  0.0284938
0.745763  0.47  0.0281759
0.762712  0.47  0.0278513
0.779661  0.47  0.0275197
0.79661  0.47  0.027177
0.813559  0.47  0.0268245
0.830508  0.47  0.0264575
0.847458  0.47  0.026076
0.864407  0.47  0.0256809
0.881356  0.47  0.0252653
0.898305  0.47  0.0248309
0.915254  0.47  0.0243766
0.932203  0.47  0.0238986
0.949153  0.47  0.0233963
0.966102  0.47  0.0228678
0.983051  0.47  0.0223142
1  0.47  0.0217282

0.0169492  0.52  0.000349489
0.0338983  0.52  0.000653306
0.0508475  0.52  0.000922797
0.0677966  0.52  0.00116154
0.0847458  0.52  0.00137598
0.101695  0.52  0.00157017
0.118644  0.52  0.00181893
0.135593  0.52  0.00191041
0.152542  0.52  0.00206144
0.169492  0.52  0.00244137
0.186441  0.52  0.00256653
0.20339  0.52  0.00268517
0.220339  0.52  0.00280222
0.237288  0.52  0.00291371
0.254237  0.52  0.00302182
0.271186  0.52  0.00313484
0.288136  0.52  0.00323685
0.305085  0.52  0.00333421
0.322034  0.52  0.0034364
0.338983  0.52  0.00353859
0.355932  0.52  0.00364198
0.372881  0.52  0.00374668
0.389831  0.52  0.00385457
0.40678  0.52  0.00396589
0.423729  0.52  0.00408215
0.440678  0.52  0.00420324
0.457627  0.52  0.00433103
0.474576  0.52  0.00446286
0.491525  0.52  0.00460694
0.508475  0.52  0.018623
0.525424  0.52  0.0183545
0.542373  0.52  0.0180838
0.559322  0.52  0.0178637
0.576271  0.52  0.0170852
0.59322  0.52  0.0169176
0.610169  0.52  0.0173228
0.627119  0.52  0.0171481
0.644068  0.52  0.0169781
0.661017  0.52  0.016811
0.677966  0.52  0.0166456
0.694915  0.52  0.0164797
0.711864  0.52  0.0163115
0.728814  0.52  0.016142
0.745763  0.52  0.0159691
0.762712  0.52  0.0157919
0.779661  0.52  0.0156099
0.79661  0.52  0.0154213
0.813559  0.52  0.0152264
0.830508  0.52  0.0150229
0.847458  0.52  0.0148107
0.864407  0.52  0.0145901
0.881356  0.52  0.0143576
0.898305  0.52  0.014114
0.915254  0.52  0.0138586
0.932203  0.52  0.0135894
0.949153  0.52  0.013306
0.966102  0.52  0.0130073
0.983051  0.52  0.0126939
1  0.52  0.0123619

0.0169492  0.57  4.69062e-05
0.0338983  0.57  8.77427e-05
0.0508475  0.57  0.000124003
0.0677966  0.57  0.000156188
0.0847458  0.57  0.000185141
0.101695  0.57  0.000211403
0.118644  0.57  0.000245044
0.135593  0.57  0.000257523
0.152542  0.57  0.000278043
0.169492  0.57  0.000329247
0.186441  0.57  0.000346322
0.20339  0.57  0.000362536
0.220339  0.57  0.000378548
0.237288  0.57  0.000393821
0.254237  0.57  0.000408604
0.271186  0.57  0.000424092
0.288136  0.57  0.000438117
0.305085  0.57  0.00045151
0.322034  0.57  0.000465564
0.338983  0.57  0.000479622
0.355932  0.57  0.000493849
0.372881  0.57  0.000508257
0.389831  0.57  0.000523103
0.40678  0.57  0.000538419
0.423729  0.57  0.00055441
0.440678  0.57  0.00057106
0.457627  0.57  0.000588626
0.474576  0.57  0.000606744
0.491525  0.57  0.000626534
0.508475  0.57  0.00250237
0.525424  0.57  0.00246831
0.542373  0.57  0.00243362
0.559322  0.57  0.00240564
0.576271  0.57  0.00230271
0.59322  0.57  0.00228153
0.610169  0.57  0.00233755
0.627119  0.57  0.00231525
0.644068  0.57  0.0022935
0.661017  0.57  0.00227205
0.677966  0.57  0.00225074
0.694915  0.57  0.00222929
0.711864  0.57  0.00220746
0.728814  0.57  0.00218538
0.745763  0.57  0.00216276
0.762712  0.57  0.00213949
0.779661  0.57  0.00211552
0.79661  0.57  0.00209058
0.813559  0.57  0.00206473
0.830508  0.57  0.00203766
0.847458  0.57  0.00200936
0.864407  0.57  0.00197986
0.881356  0.57  0.00194871
0.898305  0.57  0.001916
0.915254  0.57  0.00188164
0.932203  0.57  0.00184537
0.949153  0.57  0.00180712
0.966102  0.57  0.00176677
0.983051  0.57  0.00172438
1  0.57  0.00167942

0.0169492  0.62  -0.000284405
0.0338983  0.62  -0.000532314
0.0508475  0.62  -0.000752637
0.0677966  0.62  -0.000948503
0.0847458  0.62  -0.00112494
0.101695  0.62  -0.00128518
0.118644  0.62  -0.00149047
0.135593  0.62  -0.00156716
0.152542  0.62  -0.00169286
0.169492  0.62  -0.00200442
0.186441  0.62  -0.00210938
0.20339  0.62  -0.00220918
0.220339  0.62  -0.00230783
0.237288  0.62  -0.00240203
0.254237  0.62  -0.00249308
0.271186  0.62  -0.00258865
0.288136  0.62  -0.00267541
0.305085  0.62  -0.00275831
0.322034  0.62  -0.00284527
0.338983  0.62  -0.0029323
0.355932  0.62  -0.00302038
0.372881  0.62  -0.0031096
0.389831  0.62  -0.00320151
0.40678  0.62  -0.00329633
0.423729  0.62  -0.00339531
0.440678  0.62  -0.00349835
0.457627  0.62  -0.00360702
0.474576  0.62  -0.0037191
0.491525  0.62  -0.00384145
0.508475  0.62  -0.0151938
0.525424  0.62  -0.0149969
0.542373  0.62  -0.0147948
0.559322  0.62  -0.0146328
0.576271  0.62  -0.0140164
0.59322  0.62  -0.0138946
0.610169  0.62  -0.0142426
0.627119  0.62  -0.0141132
0.644068  0.62  -0.0139866
0.661017  0.62  -0.0138614
0.677966  0.62  -0.0137366
0.694915  0.62  -0.0136106
0.711864  0.62  -0.013482
0.728814  0.62  -0.0133514
0.745763  0.62  -0.0132173
0.762712  0.62  -0.0130787
0.779661  0.62  -0.0129356
0.79661  0.62  -0.0127862
0.813559  0.62  -0.012631
0.830508  0.62  -0.0124681
0.847458  0.62  -0.0122973
0.864407  0.62  -0.0121189
0.881356  0.62  -0.0119303
0.898305  0.62  -0.0117318
0.915254  0.62  -0.011523
0.932203  0.62  -0.0113023
0.949153  0.62  -0.0110693
0.966102  0.62  -0.0108231
0.983051  0.62  -0.0105643
1  0.62  -0.0102896

0.0169492  0.67  -0.000644343
0.0338983  0.67  -0.00120659
0.0508475  0.67  -0.00170665
0.0677966  0.67  -0.0021518
0.0847458  0.67  -0.00255324
0.101695  0.67  -0.00291825
0.118644  0.67  -0.00338587
0.135593  0.67  -0.00356161
0.152542  0.67  -0.0038489
0.169492  0.67  -0.00455689
0.186441  0.67  -0.00479748
0.20339  0.67  -0.00502649
0.220339  0.67  -0.00525304
0.237288  0.67  -0.00546958
0.254237  0.67  -0.00567864
0.271186  0.67  -0.00589838
0.288136  0.67  -0.00609832
0.305085  0.67  -0.00628946
0.322034  0.67  -0.00648993
0.338983  0.67  -0.0066906
0.355932  0.67  -0.00689372
0.372881  0.67  -0.0070995
0.389831  0.67  -0.0073115
0.40678  0.67  -0.00753017
0.423729  0.67  -0.00775839
0.440678  0.67  -0.00799594
0.457627  0.67  -0.0082464
0.474576  0.67  -0.00850471
0.491525  0.67  -0.00878654
0.508475  0.67  -0.0344767
0.525424  0.67  -0.034049
0.542373  0.67  -0.0336063
0.559322  0.67  -0.0332537
0.576271  0.67  -0.0318718
0.59322  0.67  -0.031608
0.610169  0.67  -0.0324127
0.627119  0.67  -0.0321302
0.644068  0.67  -0.0318534
0.661017  0.67  -0.0315789
0.677966  0.67  -0.0313046
0.694915  0.67  -0.0310268
0.711864  0.67  -0.0307426
0.728814  0.67  -0.0304529
0.745763  0.67  -0.0301544
0.762712  0.67  -0.0298454
0.779661  0.67  -0.029525
0.79661  0.67  -0.0291902
0.813559  0.67  -0.0288413
0.830508  0.67  -0.0284743
0.847458  0.67  -0.028089
0.864407  0.67  -0.0276856
0.881356  0.67  -0.0272584
0.898305  0.67  -0.0268083
0.915254  0.67  -0.0263341
0.932203  0.67  -0.0258324
0.949153  0.67  -0.0253021
0.966102  0.67  -0.0247415
0.983051  0.67  -0.0241514
1  0.67  -0.0235248

0.0169492  0.72  -0.00103283
0.0338983  0.72  -0.00193488
0.0508475  0.72  -0.00273768
0.0677966  0.72  -0.00345316
0.0847458  0.72  -0.004099
0.101695  0.72  -0.00468682
0.118644  0.72  -0.00543989
0.135593  0.72  -0.00572435
0.152542  0.72  -0.00618833
0.169492  0.72  -0.00732616
0.186441  0.72  -0.00771569
0.20339  0.72  -0.00808683
0.220339  0.72  -0.00845424
0.237288  0.72  -0.00880568
0.254237  0.72  -0.00914467
0.271186  0.72  -0.00950143
0.288136  0.72  -0.00982663
0.305085  0.72  -0.0101377
0.322034  0.72  -0.0104638
0.338983  0.72  -0.0107904
0.355932  0.72  -0.011121
0.372881  0.72  -0.011456
0.389831  0.72  -0.0118011
0.40678  0.72  -0.012157
0.423729  0.72  -0.0125284
0.440678  0.72  -0.0129149
0.457627  0.72  -0.0133224
0.474576  0.72  -0.0137426
0.491525  0.72  -0.0142009
0.508475  0.72  -0.0553572
0.525424  0.72  -0.0546959
0.542373  0.72  -0.0540066
0.559322  0.72  -0.0534607
0.576271  0.72  -0.0512651
0.59322  0.72  -0.050859
0.610169  0.72  -0.0521711
0.627119  0.72  -0.0517328
0.644068  0.72  -0.0513025
0.661017  0.72  -0.0508749
0.677966  0.72  -0.0504464
0.694915  0.72  -0.0500114
0.711864  0.72  -0.0495652
0.728814  0.72  -0.0491091
0.745763  0.72  -0.048638
0.762712  0.72  -0.0481491
0.779661  0.72  -0.047641
0.79661  0.72  -0.0471089
0.813559  0.72  -0.0465531
0.830508  0.72  -0.0459677
0.847458  0.72  -0.045352
0.864407  0.72  -0.044706
0.881356  0.72  -0.0440215
0.898305  0.72  -0.0432992
0.915254  0.72  -0.0425372
0.932203  0.72  -0.0417304
0.949153  0.72  -0.0408769
0.966102  0.72  -0.0399738
0.983051  0.72  -0.0390226
1  0.72  -0.038012

0.0169492  0.77  -0.00144982
0.0338983  0.77  -0.00271705
0.0508475  0.77  -0.00384547
0.0677966  0.77  -0.00485218
0.0847458  0.77  -0.00576168
0.101695  0.77  -0.00659016
0.118644  0.77  -0.00765158
0.135593  0.77  -0.00805429
0.152542  0.77  -0.00870987
0.169492  0.77  -0.0103107
0.186441  0.77  -0.0108623
0.20339  0.77  -0.0113883
0.220339  0.77  -0.0119093
0.237288  0.77  -0.012408
0.254237  0.77  -0.0128886
0.271186  0.77  -0.013395
0.288136  0.77  -0.0138573
0.305085  0.77  -0.0142997
0.322034  0.77  -0.0147635
0.338983  0.77  -0.015228
0.355932  0.77  -0.0156983
0.372881  0.77  -0.0161749
0.389831  0.77  -0.0166658
0.40678  0.77  -0.0171721
0.423729  0.77  -0.0177004
0.440678  0.77  -0.0182502
0.457627  0.77  -0.0188296
0.474576  0.77  -0.0194271
0.491525  0.77  -0.0200786
0.508475  0.77  -0.0778453
0.525424  0.77  -0.0769457
0.542373  0.77  -0.076002
0.559322  0.77  -0.0752586
0.576271  0.77  -0.0721997
0.59322  0.77  -0.0716491
0.610169  0.77  -0.0735185
0.627119  0.77  -0.0729204
0.644068  0.77  -0.0723322
0.661017  0.77  -0.0717466
0.677966  0.77  -0.0711583
0.694915  0.77  -0.0705599
0.711864  0.77  -0.0699446
0.728814  0.77  -0.0693142
0.745763  0.77  -0.0686615
0.762712  0.77  -0.0679827
0.779661  0.77  -0.0672758
0.79661  0.77  -0.0665341
0.813559  0.77  -0.0657579
0.830508  0.77  -0.0649392
0.847458  0.77  -0.0640769
0.864407  0.77  -0.0631708
0.881356  0.77  -0.0622096
0.898305  0.77  -0.0611945
0.915254  0.77  -0.0601223
0.932203  0.77  -0.0589862
0.949153  0.77  -0.0577835
0.966102  0.77  -0.05651
0.983051  0.77  -0.0551678
1  0.77  -0.0537411

0.0169492  0.82  -0.00189526
0.0338983  0.82  -0.00355297
0.0508475  0.82  -0.00502984
0.0677966  0.82  -0.00634858
0.0847458  0.82  -0.00754085
0.101695  0.82  -0.00862772
0.118644  0.82  -0.0100202
0.135593  0.82  -0.0105506
0.152542  0.82  -0.0114125
0.169492  0.82  -0.0135095
0.186441  0.82  -0.014236
0.20339  0.82  -0.0149294
0.220339  0.82  -0.0156165
0.237288  0.82  -0.0162746
0.254237  0.82  -0.0169085
0.271186  0.82  -0.017577
0.288136  0.82  -0.0181881
0.305085  0.82  -0.018773
0.322034  0.82  -0.0193863
0.338983  0.82  -0.0200005
0.355932  0.82  -0.0206226
0.372881  0.82  -0.0212529
0.389831  0.82  -0.0219023
0.40678  0.82  -0.022572
0.423729  0.82  -0.0232706
0.440678  0.82  -0.0239977
0.457627  0.82  -0.0247638
0.474576  0.82  -0.0255539
0.491525  0.82  -0.026415
0.508475  0.82  -0.10195
0.525424  0.82  -0.100806
0.542373  0.82  -0.0995987
0.559322  0.82  -0.0986521
0.576271  0.82  -0.0946792
0.59322  0.82  -0.0939812
0.610169  0.82  -0.0964565
0.627119  0.82  -0.0956938
0.644068  0.82  -0.0949425
0.661017  0.82  -0.094193
0.677966  0.82  -0.0934388
0.694915  0.82  -0.0926698
0.711864  0.82  -0.0918779
0.728814  0.82  -0.0910645
0.745763  0.82  -0.0902207
0.762712  0.82  -0.0893416
0.779661  0.82  -0.0884243
0.79661  0.82  -0.0874604
0.813559  0.82  -0.0864499
0.830508  0.82  -0.0853828
0.847458  0.82  -0.0842574
0.864407  0.82  -0.0830733
0.881356  0.82  -0.0818162
0.898305  0.82  -0.0804872
0.915254  0.82  -0.0790824
0.932203  0.82  -0.0775926
0.949153  0.82  -0.0760146
0.966102  0.82  -0.0743428
0.983051  0.82  -0.0725799
1  0.82  -0.0707052

0.0169492  0.87  -0.00236912
0.0338983  0.87  -0.00444257
0.0508475  0.87  -0.00629062
0.0677966  0.87  -0.0079421
0.0847458  0.87  -0.00943618
0.101695  0.87  -0.0107991
0.118644  0.87  -0.0125452
0.135593  0.87  -0.0132126
0.152542  0.87  -0.0142955
0.169492  0.87  -0.0169215
0.186441  0.87  -0.0178358
0.20339  0.87  -0.0187089
0.220339  0.87  -0.0195746
0.237288  0.87  -0.0204043
0.254237  0.87  -0.0212028
0.271186  0.87  -0.0220456
0.288136  0.87  -0.0228171
0.305085  0.87  -0.0235558
0.322034  0.87  -0.0243301
0.338983  0.87  -0.0251058
0.355932  0.87  -0.0258914
0.372881  0.87  -0.0266877
0.389831  0.87  -0.0275078
0.40678  0.87  -0.0283537
0.423729  0.87  -0.0292361
0.440678  0.87  -0.0301543
0.457627  0.87  -0.0311217
0.474576  0.87  -0.0321193
0.491525  0.87  -0.0332063
0.508475  0.87  -0.12768
0.525424  0.87  -0.126283
0.542373  0.87  -0.124802
0.559322  0.87  -0.123646
0.576271  0.87  -0.118707
0.59322  0.87  -0.117858
0.610169  0.87  -0.120987
0.627119  0.87  -0.120054
0.644068  0.87  -0.119134
0.661017  0.87  -0.118214
0.677966  0.87  -0.117287
0.694915  0.87  -0.11634
0.711864  0.87  -0.115363
0.728814  0.87  -0.114358
0.745763  0.87  -0.113313
0.762712  0.87  -0.112223
0.779661  0.87  -0.111083
0.79661  0.87  -0.109884
0.813559  0.87  -0.108625
0.830508  0.87  -0.107295
0.847458  0.87  -0.105889
0.864407  0.87  -0.104409
0.881356  0.87  -0.102837
0.898305  0.87  -0.101173
0.915254  0.87  -0.0994124
0.932203  0.87  -0.0975448
0.949153  0.87  -0.0955654
0.966102  0.87  -0.0934672
0.983051  0.87  -0.0912537
1  0.87  -0.0888991

0.0169492  0.92  -0.00287138
0.0338983  0.92  -0.00538578
0.0508475  0.92  -0.00762771
0.0677966  0.92  -0.00963257
0.0847458  0.92  -0.0114474
0.101695  0.92  -0.0131039
0.118644  0.92  -0.0152262
0.135593  0.92  -0.0160398
0.152542  0.92  -0.0173582
0.169492  0.92  -0.020546
0.186441  0.92  -0.0216609
0.20339  0.92  -0.0227261
0.220339  0.92  -0.0237827
0.237288  0.92  -0.0247957
0.254237  0.92  -0.0257703
0.271186  0.92  -0.0267997
0.288136  0.92  -0.0277429
0.305085  0.92  -0.0286463
0.322034  0.92  -0.0295932
0.338983  0.92  -0.030542
0.355932  0.92  -0.031503
0.372881  0.92  -0.0324771
0.389831  0.92  -0.0334804
0.40678  0.92  -0.0345152
0.423729  0.92  -0.0355945
0.440678  0.92  -0.0367175
0.457627  0.92  -0.0379007
0.474576  0.92  -0.0391207
0.491525  0.92  -0.0404498
0.508475  0.92  -0.155041
0.525424  0.92  -0.153385
0.542373  0.92  -0.151619
0.559322  0.92  -0.150245
0.576271  0.92  -0.144288
0.59322  0.92  -0.143283
0.610169  0.92  -0.147114
0.627119  0.92  -0.146004
0.644068  0.92  -0.144908
0.661017  0.92  -0.143811
0.677966  0.92  -0.142704
0.694915  0.92  -0.141571
0.711864  0.92  -0.140401
0.728814  0.92  -0.139194
0.745763  0.92  -0.137938
0.762712  0.92  -0.136625
0.779661  0.92  -0.135251
0.79661  0.92  -0.133803
0.813559  0.92  -0.132282
0.830508  0.92  -0.130671
0.847458  0.92  -0.12897
0.864407  0.92  -0.127175
0.881356  0.92  -0.125267
0.898305  0.92  -0.123247
0.915254  0.92  -0.121109
0.932203  0.92  -0.118839
0.949153  0.92  -0.116432
0.966102  0.92  -0.113879
0.983051  0.92  -0.111186
1  0.92  -0.108319

0.0169492  0.97  -0.00340201
0.0338983  0.97  -0.00638253
0.0508475  0.97  -0.009041
0.0677966  0.97  -0.0114198
0.0847458  0.97  -0.0135743
0.101695  0.97  -0.0155418
0.118644  0.97  -0.0180628
0.135593  0.97  -0.0190317
0.152542  0.97  -0.0206001
0.169492  0.97  -0.0243826
0.186441  0.97  -0.0257106
0.20339  0.97  -0.0269801
0.220339  0.97  -0.0282398
0.237288  0.97  -0.0294481
0.254237  0.97  -0.0306101
0.271186  0.97  -0.0318381
0.288136  0.97  -0.0329644
0.305085  0.97  -0.0340435
0.322034  0.97  -0.0351744
0.338983  0.97  -0.0363078
0.355932  0.97  -0.0374558
0.372881  0.97  -0.0386195
0.389831  0.97  -0.0398182
0.40678  0.97  -0.0410544
0.423729  0.97  -0.0423439
0.440678  0.97  -0.0436854
0.457627  0.97  -0.0450985
0.474576  0.97  -0.0465558
0.491525  0.97  -0.048143
0.508475  0.97  -0.184042
0.525424  0.97  -0.182115
0.542373  0.97  -0.180052
0.559322  0.97  -0.178453
0.576271  0.97  -0.171425
0.59322  0.97  -0.170259
0.610169  0.97  -0.174838
0.627119  0.97  -0.173545
0.644068  0.97  -0.172266
0.661017  0.97  -0.170985
0.677966  0.97  -0.16969
0.694915  0.97  -0.168363
0.711864  0.97  -0.16699
0.728814  0.97  -0.165572
0.745763  0.97  -0.164094
0.762712  0.97  -0.162547
0.779661  0.97  -0.160926
0.79661  0.97  -0.159216
0.813559  0.97  -0.157417
0.830508  0.97  -0.155512
0.847458  0.97  -0.153496
0.864407  0.97  -0.151369
0.881356  0.97  -0.149106
0.898305  0.97  -0.146709
0.915254  0.97  -0.144169
0.932203  0.97  -0.141473
0.949153  0.97  -0.138612
0.966102  0.97  -0.135577
0.983051  0.97  -0.132373
1  0.97  -0.128962



==> fig/ntest.txt <==
0.05 0.00555278 0.000680003 0.00176363 0.000587871
0.100847 0.00551766 0.000670024 0.00176081 0.000586928
0.151695 0.00548211 0.000660538 0.00175705 0.000585667
0.202542 0.00544877 0.000652144 0.00175278 0.000584236
0.25339 0.00541817 0.000644832 0.00174828 0.000582731
0.304237 0.00538935 0.00063826 0.00174358 0.000581158
0.355085 0.00536208 0.000632301 0.00173874 0.000579542
0.405932 0.00533617 0.000626859 0.00173384 0.000577901
0.45678 0.00531151 0.000621861 0.0017289 0.000576249
0.507627 0.00527179 0.000862694 0.00135794 0.000453215
0.558475 0.00524925 0.000858348 0.0013531 0.000451598
0.609322 0.00522758 0.000854173 0.00134845 0.000450043
0.660169 0.00520677 0.000850167 0.00134397 0.000448546
0.711017 0.00518681 0.000846329 0.00133967 0.00044711
0.761864 0.00516769 0.000842655 0.00133555 0.000445732
0.812712 0.0051494 0.000839144 0.0013316 0.000444412
0.863559 0.00513193 0.000835794 0.00132783 0.00044315
0.914407 0.00511527 0.000832602 0.00132423 0.000441946
0.965254 0.00509943 0.000829568 0.0013208 0.0004408


0.05 0.00555278 0.000680003 0.00176363 0.000587871
0.100847 0.00551766 0.000670024 0.00176081 0.000586928
0.151695 0.00548211 0.000660538 0.00175705 0.000585667
0.202542 0.00544877 0.000652144 0.00175278 0.000584236
0.25339 0.00541817 0.000644832 0.00174828 0.000582731
0.304237 0.00538935 0.00063826 0.00174358 0.000581158
0.355085 0.00536208 0.000632301 0.00173874 0.000579542
0.405932 0.00533617 0.000626859 0.00173384 0.000577901
0.45678 0.00531151 0.000621861 0.0017289 0.000576249
0.507627 0.00503861 0.000887335 0.00169474 0.000573324
0.558475 0.00501835 0.000867744 0.00169431 0.000573147
0.609322 0.00499925 0.000849789 0.00169338 0.000572752
0.660169 0.00498123 0.000833316 0.00169205 0.000572184
0.711017 0.00496421 0.000818189 0.00169041 0.00057148
0.761864 0.00494814 0.000804289 0.0016885 0.000570669
0.812712 0.00493295 0.000791508 0.0016864 0.00056978
0.863559 0.00491859 0.000779753 0.00168416 0.000568834
0.914407 0.00490504 0.000768938 0.00168181 0.000567851
0.965254 0.00489225 0.000758989 0.0016794 0.000566847



==> fig/ntest5.txt <==
0.05 0.00558058 0.000631707 0.00186147 0.00061972
0.100847 0.00555228 0.000628507 0.00185206 0.000616586
0.151695 0.00552178 0.000625059 0.00184191 0.000613206
0.202542 0.00549179 0.000621671 0.00183194 0.000609883
0.25339 0.00546332 0.000618454 0.00182246 0.000606726
0.304237 0.00543579 0.000615347 0.0018133 0.000603675
0.355085 0.00540921 0.000612346 0.00180445 0.000600728
0.405932 0.00538356 0.00060945 0.00179591 0.000597884
0.45678 0.00535883 0.000606659 0.00178768 0.000595141
0.507627 0.00532351 0.000615046 0.00177914 0.00059155
0.558475 0.00530076 0.000612358 0.0017715 0.000589004
0.609322 0.00527888 0.000609777 0.00176415 0.000586556
0.660169 0.00525786 0.000607303 0.00175709 0.000584204
0.711017 0.0052377 0.000604934 0.00175032 0.000581948
0.761864 0.00521839 0.000602666 0.00174383 0.000579788
0.812712 0.00519991 0.0006005 0.00173763 0.00057772
0.863559 0.00518226 0.000598434 0.0017317 0.000575746
0.914407 0.00516543 0.000596466 0.00172605 0.000573864
0.965254 0.00514941 0.000594596 0.00172067 0.000572073

==> fig/test.txt <==
0.05 0. 1.65146 2.83983
0.100847 0.296333 1.21366 2.52675
0.151695 0.168669 1.25376 2.55615
0.202542 0.313422 1.35647 2.63414
0.25339 0.268501 1.38075 2.65333
0.304237 0.257146 1.40387 2.67188
0.355085 0.263974 1.42584 2.6898
0.405932 0.28066 1.44673 2.7071
0.45678 0.302467 1.46659 2.7238
0.507627 0.326622 1.48549 2.73989
0.558475 0.351487 1.50347 2.75539
0.609322 0.376291 1.52062 2.77031
0.660169 0.400175 1.53693 2.78466
0.711017 0.422966 1.55245 2.79844
0.761864 0.444514 1.56723 2.81165
0.812712 0.464764 1.58128 2.8243
0.863559 0.483717 1.59464 2.8364
0.914407 0.501405 1.60732 2.84795
0.965254 0.51788 1.61934 2.85896


0.05 0. 0.625936 0.762439
0.100847 0.0737149 0.171246 0.440622
0.151695 0.0462377 0.188315 0.453222
0.202542 0.218838 0.268274 0.513692
0.25339 0.169775 0.272261 0.517389
0.304237 0.139482 0.276231 0.520963
0.355085 0.120574 0.280122 0.524416
0.405932 0.108884 0.283902 0.527751
0.45678 0.101897 0.287553 0.530968
0.507627 0.0980274 0.291067 0.53407
0.558475 0.096242 0.294439 0.537059
0.609322 0.0960457 0.297689 0.539935
0.660169 0.0966687 0.300788 0.5427
0.711017 0.0979202 0.303751 0.545355
0.761864 0.0995788 0.30658 0.547902
0.812712 0.10149 0.309278 0.550341
0.863559 0.103544 0.311848 0.552673
0.914407 0.105664 0.314292 0.554899
0.965254 0.107797 0.316612 0.557019


0.05 0. 0.119538 0.252709
0.100847 0.053867 0.343237 0.578625
0.151695 0.0284798 0.337293 0.574052
0.202542 0.161007 0.268362 0.521957
0.25339 0.112515 0.274223 0.525658
0.304237 0.0750044 0.279553 0.529231
0.355085 0.0450974 0.284452 0.532679
0.405932 0.0207459 0.288995 0.536005
0.45678 0.000598026 0.293233 0.539212
0.507627 0.0162911 0.297207 0.542303
0.558475 0.0306086 0.300948 0.545278
0.609322 0.0426745 0.304459 0.54814
0.660169 0.0531825 0.307789 0.550891
0.711017 0.0623059 0.310939 0.553532
0.761864 0.0702811 0.313922 0.556063
0.812712 0.0772956 0.316748 0.558487
0.863559 0.083499 0.319423 0.560804
0.914407 0.0890119 0.321954 0.563015
0.965254 0.0939317 0.324347 0.56512


==> fig/withF001/imean21Z.txt <==
25.4866 14.5034 8.89605
25.4364 14.5233 8.91162
25.3863 14.5432 8.92717
25.3361 14.5631 8.94277
25.2862 14.5829 8.95828
25.236 14.6027 8.97389
25.186 14.6225 8.98945
25.1357 14.6424 9.00511
25.0857 14.6621 9.02068
25.0357 14.6817 9.03627
24.9854 14.7015 9.05195
24.9354 14.7211 9.06755
24.8853 14.7408 9.08319
24.8353 14.7603 9.0988
24.7852 14.7799 9.11445
24.7349 14.7995 9.13016
24.6849 14.819 9.14579
24.6348 14.8385 9.16146
24.5847 14.8579 9.17713
24.5347 14.8773 9.19277
24.4846 14.8966 9.20845
24.4343 14.9161 9.22419
24.3843 14.9353 9.23984
24.3343 14.9545 9.25549
24.284 14.9738 9.27124
24.234 14.9929 9.2869
24.184 15.012 9.30255
24.1338 15.0311 9.31827
24.0836 15.0502 9.334
24.0336 15.0692 9.34965
23.9835 15.0881 9.36534
23.9334 15.107 9.38102
23.8833 15.1259 9.39671
23.8332 15.1447 9.41239
23.7831 15.1634 9.42807
23.7331 15.1821 9.44371
23.6828 15.2008 9.45944
23.6328 15.2194 9.47508
23.5827 15.2379 9.49074
23.5325 15.2564 9.50642
23.4824 15.2748 9.52207
23.4324 15.2932 9.53768
23.3823 15.3115 9.55331
23.3321 15.3297 9.56896
23.2822 15.3478 9.58452
23.232 15.366 9.60015
23.182 15.384 9.61572
23.1317 15.4021 9.63136
23.0817 15.42 9.64691
23.0316 15.4378 9.66247
22.9815 15.4556 9.67802
22.9314 15.4733 9.69355
22.8814 15.4909 9.70904
22.8312 15.5085 9.72458
22.7811 15.526 9.74007
22.7311 15.5433 9.75551
22.6809 15.5607 9.771
22.6307 15.578 9.78647
22.5807 15.5951 9.80186
22.5306 15.6122 9.81726
22.4805 15.6292 9.83264
22.4304 15.6461 9.848
22.3804 15.6629 9.86331
22.3302 15.6797 9.87866
22.2802 15.6963 9.89392
22.23 15.7129 9.90922
22.1798 15.7294 9.9245
22.1298 15.7457 9.93969
22.0798 15.762 9.95485
22.0297 15.7781 9.97001
21.9795 15.7943 9.98518
21.9293 15.8103 10.0003
21.8793 15.8261 10.0154
21.8291 15.8419 10.0304
21.7791 15.8575 10.0454
21.7291 15.873 10.0604
21.679 15.8885 10.0753
21.6288 15.9039 10.0903
21.5787 15.9191 10.1051
21.5285 15.9342 10.12
21.4784 15.9492 10.1348
21.4284 15.964 10.1495
21.3783 15.9788 10.1643
21.3282 15.9934 10.179
21.2781 16.0079 10.1936
21.228 16.0223 10.2082
21.1779 16.0365 10.2227
21.1278 16.0506 10.2372
21.0776 16.0646 10.2517
21.0275 16.0785 10.2662
20.9776 16.0921 10.2805
20.9274 16.1057 10.2948
20.8773 16.1191 10.3091
20.8273 16.1324 10.3232
20.7771 16.1456 10.3374
20.727 16.1586 10.3515
20.677 16.1714 10.3656
20.6268 16.1841 10.3796
20.5767 16.1966 10.3935
20.5266 16.209 10.4074
20.4766 16.2212 10.4211
20.4264 16.2333 10.4349
20.3763 16.2452 10.4486
20.3262 16.2569 10.4622
20.2762 16.2685 10.4757
20.226 16.2799 10.4892
20.1759 16.2911 10.5027
20.1259 16.3022 10.516
20.0758 16.3131 10.5292
20.0256 16.3238 10.5425
19.9755 16.3343 10.5556
19.9253 16.3446 10.5686
19.8753 16.3548 10.5816
19.8251 16.3647 10.5945
19.7751 16.3745 10.6073
19.725 16.384 10.62
19.6748 16.3934 10.6326
19.6248 16.4026 10.6452
19.5747 16.4115 10.6576
19.5246 16.4203 10.67
19.4744 16.4288 10.6823
19.4244 16.4372 10.6944
19.3743 16.4453 10.7065
19.3242 16.4532 10.7185
19.2741 16.4609 10.7304
19.224 16.4683 10.7422
19.1739 16.4756 10.7539
19.1237 16.4826 10.7655
19.0737 16.4894 10.7769
19.0236 16.4959 10.7883
18.9735 16.5022 10.7996
18.9234 16.5083 10.8107
18.8733 16.5141 10.8218
18.8232 16.5197 10.8327
18.7731 16.525 10.8435
18.723 16.5301 10.8541
18.6729 16.5349 10.8647
18.6228 16.5394 10.8751
18.5727 16.5437 10.8854
18.5226 16.5477 10.8956
18.4725 16.5515 10.9057
18.4224 16.555 10.9156
18.3723 16.5582 10.9253
18.3222 16.5611 10.935
18.2721 16.5637 10.9445
18.222 16.5661 10.9538
18.1719 16.5682 10.9631
18.1219 16.5699 10.9721
18.0717 16.5714 10.981
18.0216 16.5726 10.9898
17.9715 16.5734 10.9984
17.9214 16.574 11.0069
17.8713 16.5742 11.0152
17.8212 16.5742 11.0233
17.7711 16.5738 11.0313
17.721 16.5731 11.0391
17.6709 16.572 11.0467
17.6208 16.5706 11.0542
17.5707 16.5689 11.0614
17.5206 16.5669 11.0685
17.4705 16.5645 11.0755
17.4204 16.5618 11.0822
17.3703 16.5587 11.0888
17.3202 16.5552 11.0951
17.2701 16.5514 11.1013
17.22 16.5473 11.1073
17.1699 16.5427 11.1131
17.1198 16.5378 11.1187
17.0697 16.5325 11.124
17.0196 16.5269 11.1292
16.9695 16.5208 11.1342
16.9194 16.5144 11.1389
16.8693 16.5076 11.1435
16.8192 16.5004 11.1478
16.7691 16.4927 11.1519
16.719 16.4847 11.1557
16.6689 16.4763 11.1594
16.6188 16.4674 11.1628
16.5687 16.4581 11.1659
16.5186 16.4484 11.1689
16.4685 16.4383 11.1716
16.4184 16.4278 11.174
16.3683 16.4168 11.1762
16.3182 16.4053 11.1781
16.2681 16.3934 11.1798
16.218 16.3811 11.1812
16.1679 16.3683 11.1824
16.1178 16.3551 11.1833
16.0677 16.3414 11.1839
16.0176 16.3272 11.1842
15.9676 16.3125 11.1843
15.9175 16.2974 11.1841
15.8674 16.2818 11.1836
15.8173 16.2656 11.1828
15.7672 16.249 11.1817
15.7171 16.2319 11.1803
15.667 16.2143 11.1786
15.6169 16.1962 11.1767
15.5668 16.1775 11.1743
15.5167 16.1584 11.1717
15.4666 16.1387 11.1688
15.4165 16.1185 11.1655
15.3664 16.0978 11.162
15.3163 16.0765 11.158
15.2662 16.0546 11.1538
15.2161 16.0323 11.1492
15.166 16.0093 11.1443
15.1159 15.9858 11.139
15.0658 15.9618 11.1334
15.0157 15.9371 11.1274
14.9656 15.9119 11.121
14.9155 15.8862 11.1143
14.8654 15.8598 11.1072
14.8153 15.8328 11.0998
14.7652 15.8053 11.0919
14.7151 15.7771 11.0837
14.665 15.7483 11.0751
14.6149 15.719 11.0661
14.5648 15.689 11.0567
14.5147 15.6584 11.0469
14.4646 15.6271 11.0366
14.4145 15.5952 11.026
14.3644 15.5627 11.015
14.3143 15.5296 11.0035
14.2642 15.4958 10.9916
14.2141 15.4613 10.9793
14.164 15.4262 10.9665
14.1139 15.3904 10.9533
14.0638 15.354 10.9396
14.0137 15.3169 10.9255
13.9636 15.2791 10.911
13.9135 15.2406 10.896
13.8634 15.2015 10.8805
13.8133 15.1616 10.8645
13.7632 15.1211 10.8481
13.7131 15.0798 10.8311
13.663 15.0378 10.8137
13.6129 14.9952 10.7958
13.5628 14.9518 10.7774
13.5127 14.9077 10.7585
13.4626 14.8628 10.7391
13.4125 14.8173 10.7192
13.3624 14.7709 10.6988
13.3123 14.7239 10.6778
13.2622 14.6761 10.6563
13.2121 14.6276 10.6343
13.162 14.5783 10.6117
13.1119 14.5282 10.5886
13.0618 14.4774 10.5649
13.0117 14.4259 10.5407
12.9616 14.3735 10.5159
12.9115 14.3204 10.4906
12.8614 14.2665 10.4647
12.8113 14.2118 10.4382
12.7612 14.1564 10.4111
12.7111 14.1001 10.3835
12.661 14.0431 10.3553
12.6109 13.9852 10.3264
12.5608 13.9266 10.297
12.5107 13.8672 10.267
12.4606 13.807 10.2363
12.4105 13.7459 10.205
12.3604 13.6841 10.1732
12.3103 13.6214 10.1406
12.2602 13.5579 10.1075
12.2101 13.4936 10.0737
12.16 13.4285 10.0393
12.1099 13.3626 10.0043
12.0598 13.2958 9.96858
12.0097 13.2282 9.93222
11.9596 13.1598 9.89522
11.9095 13.0906 9.85755
11.8594 13.0205 9.81921
11.8093 12.9496 9.78021
11.7592 12.8779 9.74054
11.7091 12.8054 9.70018
11.659 12.732 9.65915
11.6089 12.6578 9.61743
11.5588 12.5827 9.57503
11.5087 12.5069 9.53193
11.4586 12.4302 9.48814
11.4085 12.3526 9.44366
11.3584 12.2743 9.39847
11.3083 12.1951 9.35257
11.2582 12.1151 9.30597
11.2081 12.0342 9.25867
11.158 11.9526 9.21064
11.1079 11.8701 9.16191
11.0578 11.7869 9.11246
11.0077 11.7028 9.06229
10.9576 11.6179 9.0114
10.9075 11.5321 8.95979
10.8574 11.4456 8.90745
10.8073 11.3583 8.8544
10.7572 11.2702 8.80061
10.7071 11.1814 8.7461
10.657 11.0917 8.69087
10.6069 11.0013 8.6349
10.5568 10.91 8.57821
10.5067 10.8181 8.5208
10.4566 10.7253 8.46266
10.4065 10.6319 8.40379
10.3564 10.5377 8.3442
10.3063 10.4427 8.28388
10.2562 10.347 8.22285
10.2061 10.2507 8.16109
10.156 10.1536 8.09862
10.1059 10.0558 8.03543
10.0558 9.9573 7.97153
10.0057 9.85815 7.90693
9.9556 9.75834 7.84161
9.9055 9.65788 7.7756
9.85539 9.55676 7.70888
9.8053 9.45505 7.64149
9.75521 9.35274 7.57342
9.70509 9.24976 7.50462
9.65499 9.14623 7.43518
9.60489 9.04214 7.36507
9.55481 8.93753 7.29432
9.50471 8.83235 7.2229
9.4546 8.72661 7.15081
9.40451 8.62042 7.07811
9.35439 8.51368 7.00474
9.30429 8.4065 6.93077
9.2542 8.2989 6.85621
9.20409 8.19083 6.78102
9.15399 8.08236 6.70525
9.1039 7.97352 6.62892
9.05379 7.86427 6.552
9.00371 7.75474 6.47456
8.95359 7.64479 6.39652
8.9035 7.53461 6.318
8.8534 7.42412 6.23894
8.80331 7.31339 6.1594
8.75319 7.20237 6.07933
8.70309 7.09119 5.99883
8.65299 6.97983 5.91787
8.60289 6.86831 5.83647
8.55281 6.75671 5.75469
8.5027 6.64494 5.67246
8.45261 6.53314 5.58988
8.40249 6.42124 5.50689
8.3524 6.30938 5.42361
8.30229 6.1975 5.33997
8.25221 6.08573 5.25608
8.2021 5.97398 5.17187
8.152 5.86235 5.08742
8.10189 5.75084 5.00272
8.05181 5.63957 4.91787
8.00171 5.52847 4.8328
7.95159 5.41756 4.74753
7.90149 5.30697 4.66217
7.85141 5.19673 4.57674
7.80131 5.08679 4.4912
7.7512 4.97721 4.4056
7.70109 4.86804 4.31997
7.65111 4.7596 4.23457
7.601 4.65137 4.14899
7.55089 4.54367 4.06348
7.50081 4.43658 3.97811
7.4507 4.33004 3.89283
7.4007 4.22435 3.8079
7.3506 4.11914 3.72299
7.3005 4.01463 3.63831
7.2504 3.91087 3.55389
7.20031 3.80792 3.46979
7.15019 3.70573 3.38596
7.1001 3.60447 3.30255
7.0501 3.50429 3.21969
7.00001 3.40486 3.13711
5.57172 1.11239 1.11914
5.5217 1.05525 1.06524
5.47168 0.999852 1.01274
5.42166 0.946203 0.961669
5.37164 0.894303 0.912038
5.32162 0.844152 0.863862
5.2716 0.795746 0.81715
5.22158 0.749082 0.771913
5.17156 0.704152 0.728156
5.12154 0.660947 0.685886
5.07154 0.619472 0.645121
5.02152 0.57968 0.60583
4.9715 0.541726 0.571283
4.92148 0.50528 0.534884
4.87146 0.470479 0.49996
4.82144 0.437301 0.466504
4.77142 0.40572 0.434503
4.7214 0.375709 0.403946
4.67138 0.347238 0.374817
4.62136 0.320278 0.347097
4.57134 0.294795 0.320766
4.52132 0.270753 0.295802
4.4713 0.248116 0.272179
4.42128 0.226845 0.249872
4.37126 0.2069 0.228851
4.32124 0.18824 0.209084
4.27124 0.170829 0.190547
4.22122 0.154608 0.17319
4.1712 0.13954 0.156983
4.12118 0.125577 0.14189
4.07116 0.112675 0.127869
4.02114 0.100784 0.114881
3.97112 0.0898574 0.102885
3.9211 0.0798468 0.0918357
3.87108 0.0707039 0.0816914
3.82106 0.0623807 0.0724074
3.77104 0.0548292 0.0639393
3.72102 0.048002 0.0562424
3.67102 0.0418548 0.0492744
3.621 0.0363366 0.0429853
3.57098 0.031405 0.0373339
3.52096 0.027016 0.0322765
3.47094 0.0231272 0.0277703
3.42092 0.0196974 0.0237734
3.37092 0.0166879 0.0202465
3.3209 0.0140584 0.0171471
3.27088 0.0117742 0.0144389
3.22086 0.00980066 0.0120853
3.17084 0.00810559 0.0100516
3.12082 0.00665852 0.00830493
3.0708 0.00543109 0.00681418
3.0208 0.00439736 0.00555077
2.97077 0.00353208 0.00448644
2.92076 0.00281395 0.00359732
2.87073 0.00222217 0.00285971
2.82072 0.00173895 0.00225327
2.7707 0.0013476 0.00175865
2.72067 0.00103362 0.0013589
2.67068 0.000784406 0.00103924
2.62066 0.000588389 0.000785846
2.57065 0.000436041 0.000587306
2.52063 0.000318974 0.000433454
2.4706 0.000230141 0.000315676
2.42058 0.000163653 0.000226705
2.37059 0.000114604 0.000160429
2.32056 7.89139e-05 0.000111707
2.27054 5.33899e-05 7.64803e-05
2.22053 3.54478e-05 5.14289e-05
2.1705 2.30598e-05 3.39165e-05
2.12049 1.46815e-05 2.19139e-05
2.07046 9.1303e-06 1.38465e-05
2.02046 5.53912e-06 8.54621e-06
1.97044 3.20775e-06 4.15186e-06
1.92042 1.83546e-06 2.38088e-06
1.87041 1.01746e-06 1.32256e-06
1.82038 5.44751e-07 7.09506e-07
1.77036 2.8096e-07 3.66616e-07
1.72034 1.39107e-07 1.81835e-07
1.67032 6.58703e-08 8.62439e-08
1.6203 2.97051e-08 3.8952e-08
1.57028 1.26972e-08 1.66731e-08
1.52026 5.11656e-09 6.72734e-09
1.47024 1.93187e-09 2.54303e-09
1.42022 6.78685e-10 8.94332e-10
1.3702 2.20068e-10 2.90266e-10
1.32018 6.52563e-11 8.61433e-11
1.27016 1.75066e-11 2.31268e-11
1.22014 4.19627e-12 5.54687e-12
1.17012 8.85601e-13 1.17126e-12
1.1201 1.61739e-13 2.14003e-13
1.07008 2.50417e-14 3.31456e-14
1.02006 3.20698e-15 4.24604e-15
0.970039 3.29749e-16 4.36685e-16
0.92002 2.62577e-17 3.47787e-17
0.869999 1.5483e-18 2.051e-18
0.814129 4.29194e-20 5.68598e-20
0.750662 3.75317e-22 4.97253e-22
0.673092 3.29201e-25 4.36171e-25
0.595523 4.41186e-29 5.84552e-29
0.493663 4.67009e-36 6.18769e-36
0.429804 3.78782e-42 5.01872e-42
0.37339 2.73445e-49 3.62304e-49
0.3 1.17478e-62 1.55654e-62
0.2 7.39855e-97 9.80281e-97
0.15 3.27251e-131 4.33596e-131
0.15 3.27251e-131 4.33596e-131
0.15 3.27251e-131 4.33596e-131


==> fig/withF001/temperature21.txt <==
0.0169492	-10.0471
0.0338983	-10.02
0.0508475	-9.91561
0.0677966	-10.0054
0.0847458	-10.1466
0.101695	-10.329
0.118644	-10.5464
0.135593	-10.7916
0.152542	-11.0618
0.169492	-11.3537
0.186441	-11.6651
0.20339	-11.9938
0.220339	-12.356
0.237288	-12.733
0.254237	-13.106
0.271186	-13.5258
0.288136	-13.9199
0.305085	-14.306
0.322034	-14.7243
0.338983	-15.1508
0.355932	-15.589
0.372881	-16.037
0.389831	-16.5072
0.40678	-17.0837
0.423729	-17.5788
0.440678	-18.0653
0.457627	-18.5541
0.474576	-19.041
0.491525	-19.5815
0.508475	-14.2973
0.525424	-14.4931
0.542373	-14.8351
0.559322	-15.1018
0.576271	-15.4099
0.59322	-15.7381
0.610169	-16.0811
0.627119	-16.4351
0.644068	-16.7973
0.661017	-17.1654
0.677966	-17.5377
0.694915	-17.9128
0.711864	-18.2893
0.728814	-18.6661
0.745763	-19.0424
0.762712	-19.4168
0.779661	-19.7885
0.79661	-20.1556
0.813559	-20.501
0.830508	-20.8617
0.847458	-21.2233
0.864407	-21.584
0.881356	-21.9447
0.898305	-22.3047
0.915254	-22.6642
0.932203	-23.0238
0.949153	-23.3845
0.966102	-23.7531
0.983051	-24.1261


==> fig/withF03/imean1210.txt <==
25.4866 4.20256 -2.316
25.4364 4.20624 -2.31789
25.3863 4.20989 -2.31976
25.3361 4.21353 -2.32163
25.2862 4.21712 -2.32347
25.236 4.22072 -2.32531
25.186 4.22428 -2.32712
25.1357 4.22784 -2.32894
25.0857 4.23135 -2.33073
25.0357 4.23484 -2.33251
24.9854 4.23833 -2.33429
24.9354 4.24178 -2.33604
24.8853 4.24521 -2.33778
24.8353 4.2486 -2.3395
24.7852 4.25198 -2.34122
24.7349 4.25535 -2.34292
24.6849 4.25868 -2.3446
24.6348 4.26198 -2.34627
24.5847 4.26526 -2.34792
24.5347 4.26851 -2.34956
24.4846 4.27174 -2.35118
24.4343 4.27496 -2.35279
24.3843 4.27812 -2.35438
24.3343 4.28126 -2.35595
24.284 4.2844 -2.35752
24.234 4.28748 -2.35906
24.184 4.29054 -2.36058
24.1338 4.29358 -2.36209
24.0836 4.29659 -2.36359
24.0336 4.29956 -2.36506
23.9835 4.30251 -2.36652
23.9334 4.30542 -2.36796
23.8833 4.30831 -2.36938
23.8332 4.31116 -2.37078
23.7831 4.31398 -2.37217
23.7331 4.31677 -2.37353
23.6828 4.31954 -2.37488
23.6328 4.32226 -2.37621
23.5827 4.32495 -2.37752
23.5325 4.32762 -2.37881
23.4824 4.33024 -2.38008
23.4324 4.33283 -2.38133
23.3823 4.33538 -2.38256
23.3321 4.33791 -2.38377
23.2822 4.34039 -2.38495
23.232 4.34284 -2.38612
23.182 4.34525 -2.38727
23.1317 4.34764 -2.3884
23.0817 4.34997 -2.3895
23.0316 4.35228 -2.39058
22.9815 4.35454 -2.39164
22.9314 4.35676 -2.39268
22.8814 4.35895 -2.39369
22.8312 4.3611 -2.39468
22.7811 4.3632 -2.39565
22.7311 4.36527 -2.39659
22.6809 4.3673 -2.39752
22.6307 4.36928 -2.39842
22.5807 4.37122 -2.39929
22.5306 4.37312 -2.40014
22.4805 4.37498 -2.40096
22.4304 4.37679 -2.40176
22.3804 4.37856 -2.40253
22.3302 4.38029 -2.40328
22.2802 4.38197 -2.404
22.23 4.38361 -2.4047
22.1798 4.3852 -2.40537
22.1298 4.38674 -2.40601
22.0798 4.38823 -2.40663
22.0297 4.38968 -2.40722
21.9795 4.39108 -2.40778
21.9293 4.39244 -2.40831
21.8793 4.39374 -2.40882
21.8291 4.395 -2.40929
21.7791 4.3962 -2.40974
21.7291 4.39735 -2.41016
21.679 4.39845 -2.41055
21.6288 4.3995 -2.41091
21.5787 4.4005 -2.41124
21.5285 4.40145 -2.41154
21.4784 4.40234 -2.41181
21.4284 4.40318 -2.41204
21.3783 4.40396 -2.41225
21.3282 4.40469 -2.41242
21.2781 4.40536 -2.41257
21.228 4.40597 -2.41268
21.1779 4.40653 -2.41275
21.1278 4.40703 -2.4128
21.0776 4.40748 -2.41281
21.0275 4.40786 -2.41279
20.9776 4.40818 -2.41273
20.9274 4.40845 -2.41264
20.8773 4.40865 -2.41251
20.8273 4.40879 -2.41235
20.7771 4.40887 -2.41216
20.727 4.40889 -2.41193
20.677 4.40884 -2.41166
20.6268 4.40873 -2.41135
20.5767 4.40856 -2.41101
20.5266 4.40832 -2.41064
20.4766 4.40802 -2.41022
20.4264 4.40764 -2.40977
20.3763 4.4072 -2.40928
20.3262 4.4067 -2.40874
20.2762 4.40612 -2.40818
20.226 4.40548 -2.40757
20.1759 4.40476 -2.40692
20.1259 4.40398 -2.40623
20.0758 4.40312 -2.4055
20.0256 4.40219 -2.40473
19.9755 4.40119 -2.40392
19.9253 4.40011 -2.40306
19.8753 4.39897 -2.40217
19.8251 4.39774 -2.40123
19.7751 4.39644 -2.40025
19.725 4.39507 -2.39923
19.6748 4.39361 -2.39816
19.6248 4.39208 -2.39705
19.5747 4.39047 -2.39589
19.5246 4.38878 -2.39469
19.4744 4.38701 -2.39344
19.4244 4.38516 -2.39215
19.3743 4.38323 -2.39081
19.3242 4.38122 -2.38943
19.2741 4.37912 -2.388
19.224 4.37694 -2.38652
19.1739 4.37467 -2.38499
19.1237 4.37231 -2.38341
19.0737 4.36988 -2.38179
19.0236 4.36736 -2.38012
18.9735 4.36474 -2.37839
18.9234 4.36204 -2.37662
18.8733 4.35925 -2.3748
18.8232 4.35637 -2.37292
18.7731 4.3534 -2.371
18.723 4.35033 -2.36902
18.6729 4.34718 -2.36699
18.6228 4.34393 -2.36491
18.5727 4.34058 -2.36278
18.5226 4.33714 -2.36059
18.4725 4.3336 -2.35834
18.4224 4.32997 -2.35605
18.3723 4.32624 -2.35369
18.3222 4.32241 -2.35129
18.2721 4.31848 -2.34882
18.222 4.31445 -2.3463
18.1719 4.31032 -2.34373
18.1219 4.3061 -2.3411
18.0717 4.30176 -2.3384
18.0216 4.29732 -2.33566
17.9715 4.29277 -2.33285
17.9214 4.28813 -2.32998
17.8713 4.28337 -2.32706
17.8212 4.27851 -2.32407
17.7711 4.27354 -2.32102
17.721 4.26846 -2.31792
17.6709 4.26327 -2.31475
17.6208 4.25797 -2.31152
17.5707 4.25256 -2.30822
17.5206 4.24704 -2.30487
17.4705 4.2414 -2.30145
17.4204 4.23565 -2.29797
17.3703 4.22979 -2.29442
17.3202 4.2238 -2.29081
17.2701 4.21771 -2.28713
17.22 4.21149 -2.28339
17.1699 4.20516 -2.27958
17.1198 4.1987 -2.27571
17.0697 4.19213 -2.27177
17.0196 4.18543 -2.26776
16.9695 4.17861 -2.26368
16.9194 4.17167 -2.25954
16.8693 4.16461 -2.25532
16.8192 4.15742 -2.25104
16.7691 4.1501 -2.24668
16.719 4.14266 -2.24226
16.6689 4.13509 -2.23777
16.6188 4.1274 -2.2332
16.5687 4.11957 -2.22856
16.5186 4.11161 -2.22386
16.4685 4.10352 -2.21907
16.4184 4.09531 -2.21422
16.3683 4.08695 -2.20929
16.3182 4.07847 -2.20429
16.2681 4.06985 -2.19921
16.218 4.06109 -2.19406
16.1679 4.0522 -2.18884
16.1178 4.04317 -2.18353
16.0677 4.03401 -2.17816
16.0176 4.0247 -2.1727
15.9676 4.01528 -2.16718
15.9175 4.00569 -2.16157
15.8674 3.99597 -2.15589
15.8173 3.9861 -2.15012
15.7672 3.97609 -2.14428
15.7171 3.96594 -2.13836
15.667 3.95564 -2.13236
15.6169 3.9452 -2.12628
15.5668 3.93461 -2.12011
15.5167 3.92388 -2.11387
15.4666 3.91299 -2.10755
15.4165 3.90196 -2.10114
15.3664 3.89078 -2.09466
15.3163 3.87946 -2.08809
15.2662 3.86798 -2.08144
15.2161 3.85635 -2.07471
15.166 3.84456 -2.06789
15.1159 3.83263 -2.06099
15.0658 3.82054 -2.05401
15.0157 3.8083 -2.04694
14.9656 3.79591 -2.03979
14.9155 3.78336 -2.03255
14.8654 3.77065 -2.02523
14.8153 3.75779 -2.01782
14.7652 3.74477 -2.01033
14.7151 3.73159 -2.00275
14.665 3.71826 -1.99509
14.6149 3.70477 -1.98734
14.5648 3.69112 -1.9795
14.5147 3.67731 -1.97158
14.4646 3.66333 -1.96357
14.4145 3.6492 -1.95547
14.3644 3.63491 -1.94729
14.3143 3.62046 -1.93902
14.2642 3.60584 -1.93066
14.2141 3.59107 -1.92221
14.164 3.57613 -1.91367
14.1139 3.56103 -1.90505
14.0638 3.54576 -1.89634
14.0137 3.53033 -1.88754
13.9636 3.51474 -1.87865
13.9135 3.49899 -1.86967
13.8634 3.48307 -1.86061
13.8133 3.46699 -1.85146
13.7632 3.45074 -1.84221
13.7131 3.43433 -1.83288
13.663 3.41775 -1.82346
13.6129 3.40101 -1.81396
13.5628 3.38411 -1.80436
13.5127 3.36704 -1.79468
13.4626 3.34981 -1.78491
13.4125 3.33241 -1.77505
13.3624 3.31485 -1.7651
13.3123 3.29712 -1.75506
13.2622 3.27924 -1.74494
13.2121 3.26118 -1.73473
13.162 3.24297 -1.72443
13.1119 3.22459 -1.71405
13.0618 3.20605 -1.70358
13.0117 3.18735 -1.69302
12.9616 3.16848 -1.68238
12.9115 3.14945 -1.67165
12.8614 3.13027 -1.66084
12.8113 3.11092 -1.64994
12.7612 3.09142 -1.63896
12.7111 3.07175 -1.62789
12.661 3.05193 -1.61674
12.6109 3.03195 -1.60551
12.5608 3.01181 -1.59419
12.5107 2.99152 -1.58279
12.4606 2.97107 -1.57131
12.4105 2.95047 -1.55975
12.3604 2.92972 -1.54811
12.3103 2.90882 -1.53639
12.2602 2.88776 -1.5246
12.2101 2.86656 -1.51272
12.16 2.84521 -1.50077
12.1099 2.82371 -1.48874
12.0598 2.80207 -1.47664
12.0097 2.78028 -1.46446
11.9596 2.75835 -1.4522
11.9095 2.73628 -1.43988
11.8594 2.71407 -1.42748
11.8093 2.69173 -1.41501
11.7592 2.66925 -1.40248
11.7091 2.64663 -1.38987
11.659 2.62389 -1.3772
11.6089 2.60101 -1.36446
11.5588 2.57801 -1.35166
11.5087 2.55488 -1.33879
11.4586 2.53163 -1.32586
11.4085 2.50826 -1.31287
11.3584 2.48477 -1.29982
11.3083 2.46117 -1.28671
11.2582 2.43745 -1.27354
11.2081 2.41362 -1.26032
11.158 2.38968 -1.24704
11.1079 2.36564 -1.23372
11.0578 2.34149 -1.22034
11.0077 2.31725 -1.20691
10.9576 2.2929 -1.19344
10.9075 2.26847 -1.17992
10.8574 2.24394 -1.16636
10.8073 2.21933 -1.15275
10.7572 2.19463 -1.13911
10.7071 2.16986 -1.12542
10.657 2.145 -1.11171
10.6069 2.12008 -1.09795
10.5568 2.09508 -1.08417
10.5067 2.07002 -1.07036
10.4566 2.0449 -1.05651
10.4065 2.01972 -1.04265
10.3564 1.99449 -1.02876
10.3063 1.9692 -1.01485
10.2562 1.94388 -1.00092
10.2061 1.91851 -0.986974
10.156 1.8931 -0.973016
10.1059 1.86766 -0.959046
10.0558 1.8422 -0.945068
10.0057 1.81671 -0.931084
9.9556 1.7912 -0.917097
9.9055 1.76569 -0.903109
9.85539 1.74015 -0.88912
9.8053 1.71463 -0.875142
9.75521 1.68911 -0.861171
9.70509 1.66357 -0.847202
9.65499 1.63807 -0.833252
9.60489 1.61258 -0.819318
9.55481 1.58712 -0.805409
9.50471 1.56168 -0.791516
9.4546 1.53627 -0.777645
9.40451 1.51091 -0.763808
9.35439 1.48559 -0.749994
9.30429 1.46032 -0.73622
9.2542 1.43512 -0.722486
9.20409 1.40997 -0.708787
9.15399 1.38489 -0.695134
9.1039 1.3599 -0.681532
9.05379 1.33498 -0.667974
9.00371 1.31016 -0.654478
8.95359 1.28541 -0.641028
8.9035 1.26078 -0.627647
8.8534 1.23625 -0.614326
8.80331 1.21185 -0.601075
8.75319 1.18754 -0.587886
8.70309 1.16337 -0.574776
8.65299 1.13934 -0.561743
8.60289 1.11544 -0.54879
8.55281 1.0917 -0.535927
8.5027 1.0681 -0.523142
8.45261 1.04467 -0.510454
8.40249 1.02138 -0.497852
8.3524 0.998289 -0.485354
8.30229 0.975363 -0.472952
8.25221 0.952636 -0.460662
8.2021 0.930088 -0.448471
8.152 0.907743 -0.436394
8.10189 0.885599 -0.424428
8.05181 0.863679 -0.412586
8.00171 0.841969 -0.40086
7.95159 0.820475 -0.389252
7.90149 0.79922 -0.377776
7.85141 0.778211 -0.366434
7.80131 0.757437 -0.35522
7.7512 0.736909 -0.344139
7.70109 0.716636 -0.333197
7.65111 0.696677 -0.322424
7.601 0.676933 -0.311768
7.55089 0.657463 -0.301258
7.50081 0.638283 -0.290904
7.4507 0.619376 -0.280696
7.4007 0.600799 -0.270664
7.3506 0.58248 -0.260769
7.3005 0.564462 -0.251034
7.2504 0.546749 -0.241459
7.20031 0.529349 -0.23205
7.15019 0.512253 -0.222801
7.1001 0.495487 -0.213725
7.0501 0.479073 -0.204833
7.00001 0.462956 -0.196096
5.57172 0.149811 -0.0206248
5.5217 0.143938 -0.0169295
5.47168 0.138383 -0.0133774
5.42166 0.133141 -0.00996478
5.37164 0.128207 -0.00668808
5.32162 0.123575 -0.00354342
5.2716 0.11924 -0.000526853
5.22158 0.115196 0.00236572
5.17156 0.111437 0.00513851
5.12154 0.107956 0.00779582
5.07154 0.104749 0.0103411
5.02152 0.101805 0.0127809
4.9715 0.0990643 0.0151353
4.92148 0.096634 0.0173827
4.87146 0.0944486 0.0195379
4.82144 0.0925011 0.0216057
4.77142 0.0907844 0.0235909
4.7214 0.0892915 0.0254985
4.67138 0.0880153 0.0273334
4.62136 0.0869488 0.0291006
4.57134 0.0860848 0.030805
4.52132 0.0854166 0.0324516
4.4713 0.0849371 0.0340454
4.42128 0.0846398 0.0355913
4.37126 0.084518 0.0370943
4.32124 0.0845654 0.0385592
4.27124 0.0847756 0.0399904
4.22122 0.0851427 0.0413938
4.1712 0.0856611 0.0427735
4.12118 0.0863251 0.0441343
4.07116 0.0871297 0.0454808
4.02114 0.0880698 0.0468175
3.97112 0.089141 0.048149
3.9211 0.090339 0.0494796
3.87108 0.09166 0.0508137
3.82106 0.0931004 0.0521556
3.77104 0.0946572 0.0535095
3.72102 0.0963276 0.0548795
3.67102 0.0981088 0.0562693
3.621 0.1 0.0576839
3.57098 0.102 0.0591268
3.52096 0.104106 0.060602
3.47094 0.106319 0.0621134
3.42092 0.108639 0.063665
3.37092 0.111065 0.0652602
3.3209 0.113599 0.066904
3.27088 0.116243 0.0686001
3.22086 0.118997 0.0703525
3.17084 0.121864 0.0721653
3.12082 0.124847 0.074043
3.0708 0.127948 0.0759901
3.0208 0.131171 0.0780102
2.97077 0.134521 0.0801105
2.92076 0.138001 0.082294
2.87073 0.141617 0.0845678
2.82072 0.145373 0.086936
2.7707 0.149275 0.0894062
2.72067 0.153331 0.0919852
2.67068 0.157543 0.0946774
2.62066 0.161923 0.0974946
2.57065 0.166476 0.100443
2.52063 0.171211 0.103534
2.4706 0.176136 0.106777
2.42058 0.181257 0.110182
2.37059 0.186583 0.113761
2.32056 0.192128 0.117534
2.27054 0.197897 0.121512
2.22053 0.203901 0.125714
2.1705 0.210152 0.130162
2.12049 0.216656 0.134878
2.07046 0.223427 0.13989
2.02046 0.23047 0.145225
1.97044 0.237054 0.139101
1.92042 0.244572 0.143513
1.87041 0.252373 0.14809
1.82038 0.260466 0.15284
1.77036 0.268849 0.157759
1.72034 0.277522 0.162848
1.67032 0.28648 0.168104
1.6203 0.295714 0.173523
1.57028 0.305208 0.179093
1.52026 0.314938 0.184803
1.47024 0.324872 0.190632
1.42022 0.334963 0.196553
1.3702 0.345149 0.202531
1.32018 0.355351 0.208517
1.27016 0.365461 0.21445
1.22014 0.375344 0.220249
1.17012 0.384826 0.225813
1.1201 0.393685 0.231011
1.07008 0.401642 0.235681
1.02006 0.408351 0.239617
0.970039 0.41338 0.242568
0.92002 0.416198 0.244221
0.869999 0.416165 0.244202
0.814129 0.411816 0.24165
0.750662 0.399819 0.23461
0.673092 0.372075 0.21833
0.595523 0.326521 0.1916
0.493663 0.236944 0.139037
0.429804 0.167362 0.0982067
0.37339 0.104892 0.0615499
0.3 0.0386307 0.0226682
0.2 0.00193761 0.00113697
0.15 6.82707e-05 4.00607e-05
0.15 6.82707e-05 4.00607e-05
0.15 6.82707e-05 4.00607e-05


==> fig/withF03/temperature121.txt <==
0.0169492	-36.8513
0.0338983	-35.8899
0.0508475	-35.0111
0.0677966	-34.2275
0.0847458	-33.5055
0.101695	-32.836
0.118644	-32.2126
0.135593	-31.6306
0.152542	-31.0863
0.169492	-30.5772
0.186441	-30.101
0.20339	-29.656
0.220339	-29.2574
0.237288	-28.8875
0.254237	-28.5293
0.271186	-28.2304
0.288136	-27.9252
0.305085	-27.6304
0.322034	-27.3808
0.338983	-27.1581
0.355932	-26.9647
0.372881	-26.8006
0.389831	-26.6748
0.40678	-26.6488
0.423729	-26.59
0.440678	-26.5555
0.457627	-26.5547
0.474576	-26.6033
0.491525	-26.7338
0.508475	-15.7384
0.525424	-15.0227
0.542373	-14.4123
0.559322	-13.8537
0.576271	-13.3569
0.59322	-12.8999
0.610169	-12.4776
0.627119	-12.0861
0.644068	-11.7225
0.661017	-11.3847
0.677966	-11.0708
0.694915	-10.7793
0.711864	-10.5089
0.728814	-10.2584
0.745763	-10.0268
0.762712	-9.81247
0.779661	-9.61506
0.79661	-9.43198
0.813559	-9.24267
0.830508	-9.09441
0.847458	-8.96712
0.864407	-8.85837
0.881356	-8.7683
0.898305	-8.69599
0.915254	-8.64148
0.932203	-8.60515
0.949153	-8.53561
0.966102	-8.57537
0.983051	-8.59144


==> fig/withall/gnuplotI.txt <==
0.0169492  -0.98  8.96246
0.0338983  -0.98  8.73444
0.0508475  -0.98  8.51701
0.0677966  -0.98  8.28349
0.0847458  -0.98  8.04739
0.101695  -0.98  7.9819
0.118644  -0.98  7.87197
0.135593  -0.98  7.33388
0.152542  -0.98  7.09695
0.169492  -0.98  6.8613
0.186441  -0.98  6.62732
0.20339  -0.98  6.39533
0.220339  -0.98  6.16427
0.237288  -0.98  5.93658
0.254237  -0.98  5.71247
0.271186  -0.98  5.48909
0.288136  -0.98  5.27076
0.305085  -0.98  5.05651
0.322034  -0.98  4.84447
0.338983  -0.98  4.63595
0.355932  -0.98  4.43088
0.372881  -0.98  4.22947
0.389831  -0.98  4.03144
0.40678  -0.98  3.38803
0.423729  -0.98  3.20995
0.440678  -0.98  3.03689
0.457627  -0.98  2.86883
0.474576  -0.98  2.7056
0.491525  -0.98  2.54647
0.508475  -0.98  5.98674
0.525424  -0.98  5.67505
0.542373  -0.98  5.35905
0.559322  -0.98  5.05728
0.576271  -0.98  4.75997
0.59322  -0.98  4.46912
0.610169  -0.98  4.49051
0.627119  -0.98  4.20504
0.644068  -0.98  3.92695
0.661017  -0.98  3.65679
0.677966  -0.98  3.39488
0.694915  -0.98  3.14132
0.711864  -0.98  2.89634
0.728814  -0.98  2.65992
0.745763  -0.98  2.43251
0.762712  -0.98  2.21401
0.779661  -0.98  2.0045
0.79661  -0.98  1.80397
0.813559  -0.98  1.75927
0.830508  -0.98  1.56088
0.847458  -0.98  1.37205
0.864407  -0.98  1.19275
0.881356  -0.98  1.02298
0.898305  -0.98  0.862765
0.915254  -0.98  0.712114
0.932203  -0.98  0.571071
0.949153  -0.98  0.439524
0.966102  -0.98  0.317436
0.983051  -0.98  0.204894
1  -0.98  0.101814

0.0169492  -0.93  8.88207
0.0338983  -0.93  8.65856
0.0508475  -0.93  8.44538
0.0677966  -0.93  8.21612
0.0847458  -0.93  7.98414
0.101695  -0.93  7.92261
0.118644  -0.93  7.81559
0.135593  -0.93  7.28215
0.152542  -0.93  7.04877
0.169492  -0.93  6.81653
0.186441  -0.93  6.58581
0.20339  -0.93  6.35693
0.220339  -0.93  6.12884
0.237288  -0.93  5.90398
0.254237  -0.93  5.68254
0.271186  -0.93  5.46172
0.288136  -0.93  5.2458
0.305085  -0.93  5.03383
0.322034  -0.93  4.82393
0.338983  -0.93  4.61744
0.355932  -0.93  4.41428
0.372881  -0.93  4.21466
0.389831  -0.93  4.01831
0.40678  -0.93  3.37087
0.423729  -0.93  3.19426
0.440678  -0.93  3.02256
0.457627  -0.93  2.85579
0.474576  -0.93  2.69372
0.491525  -0.93  2.53568
0.508475  -0.93  5.91053
0.525424  -0.93  5.60441
0.542373  -0.93  5.29375
0.559322  -0.93  4.99684
0.576271  -0.93  4.70409
0.59322  -0.93  4.41753
0.610169  -0.93  4.43984
0.627119  -0.93  4.15832
0.644068  -0.93  3.88394
0.661017  -0.93  3.61724
0.677966  -0.93  3.3586
0.694915  -0.93  3.1081
0.711864  -0.93  2.866
0.728814  -0.93  2.63227
0.745763  -0.93  2.40739
0.762712  -0.93  2.19126
0.779661  -0.93  1.98398
0.79661  -0.93  1.78553
0.813559  -0.93  1.75588
0.830508  -0.93  1.55789
0.847458  -0.93  1.36941
0.864407  -0.93  1.1904
0.881356  -0.93  1.0209
0.898305  -0.93  0.860907
0.915254  -0.93  0.710443
0.932203  -0.93  0.569561
0.949153  -0.93  0.438145
0.966102  -0.93  0.316162
0.983051  -0.93  0.20371
1  -0.93  0.100702

0.0169492  -0.88  8.84492
0.0338983  -0.88  8.62629
0.0508475  -0.88  8.4178
0.0677966  -0.88  8.19308
0.0847458  -0.88  7.96547
0.101695  -0.88  7.90808
0.118644  -0.88  7.80488
0.135593  -0.88  7.27541
0.152542  -0.88  7.04565
0.169492  -0.88  6.81683
0.186441  -0.88  6.58934
0.20339  -0.88  6.3635
0.220339  -0.88  6.13825
0.237288  -0.88  5.91607
0.254237  -0.88  5.69713
0.271186  -0.88  5.47862
0.288136  -0.88  5.26485
0.305085  -0.88  5.05487
0.322034  -0.88  4.8468
0.338983  -0.88  4.64197
0.355932  -0.88  4.44031
0.372881  -0.88  4.24204
0.389831  -0.88  4.04689
0.40678  -0.88  3.39019
0.423729  -0.88  3.21445
0.440678  -0.88  3.04349
0.457627  -0.88  2.87742
0.474576  -0.88  2.71579
0.491525  -0.88  2.55819
0.508475  -0.88  5.83524
0.525424  -0.88  5.53468
0.542373  -0.88  5.22935
0.559322  -0.88  4.93729
0.576271  -0.88  4.6491
0.59322  -0.88  4.3668
0.610169  -0.88  4.39015
0.627119  -0.88  4.11256
0.644068  -0.88  3.84186
0.661017  -0.88  3.57862
0.677966  -0.88  3.32321
0.694915  -0.88  3.07574
0.711864  -0.88  2.83648
0.728814  -0.88  2.6054
0.745763  -0.88  2.38301
0.762712  -0.88  2.16921
0.779661  -0.88  1.96411
0.79661  -0.88  1.76771
0.813559  -0.88  1.75232
0.830508  -0.88  1.55475
0.847458  -0.88  1.36666
0.864407  -0.88  1.18798
0.881356  -0.88  1.01876
0.898305  -0.88  0.859007
0.915254  -0.88  0.708745
0.932203  -0.88  0.568034
0.949153  -0.88  0.436758
0.966102  -0.88  0.314886
0.983051  -0.88  0.202526
1  -0.88  0.0995917

0.0169492  -0.83  8.52718
0.0338983  -0.83  8.3144
0.0508475  -0.83  8.1113
0.0677966  -0.83  7.89249
0.0847458  -0.83  7.67084
0.101695  -0.83  7.61935
0.118644  -0.83  7.51731
0.135593  -0.83  6.99854
0.152542  -0.83  6.77465
0.169492  -0.83  6.55164
0.186441  -0.83  6.32989
0.20339  -0.83  6.10974
0.220339  -0.83  5.89012
0.237288  -0.83  5.67349
0.254237  -0.83  5.45999
0.271186  -0.83  5.24696
0.288136  -0.83  5.03851
0.305085  -0.83  4.83373
0.322034  -0.83  4.63085
0.338983  -0.83  4.43114
0.355932  -0.83  4.23455
0.372881  -0.83  4.04128
0.389831  -0.83  3.8511
0.40678  -0.83  3.21599
0.423729  -0.83  3.0452
0.440678  -0.83  2.8791
0.457627  -0.83  2.71769
0.474576  -0.83  2.56088
0.491525  -0.83  2.40784
0.508475  -0.83  5.76056
0.525424  -0.83  5.46558
0.542373  -0.83  5.16559
0.559322  -0.83  4.87842
0.576271  -0.83  4.59479
0.59322  -0.83  4.31679
0.610169  -0.83  4.3413
0.627119  -0.83  4.06764
0.644068  -0.83  3.80061
0.661017  -0.83  3.54081
0.677966  -0.83  3.28863
0.694915  -0.83  3.04418
0.711864  -0.83  2.80773
0.728814  -0.83  2.57928
0.745763  -0.83  2.35935
0.762712  -0.83  2.14785
0.779661  -0.83  1.9449
0.79661  -0.83  1.75049
0.813559  -0.83  1.74857
0.830508  -0.83  1.55148
0.847458  -0.83  1.36381
0.864407  -0.83  1.18549
0.881356  -0.83  1.01657
0.898305  -0.83  0.85708
0.915254  -0.83  0.707036
0.932203  -0.83  0.566509
0.949153  -0.83  0.435381
0.966102  -0.83  0.313624
0.983051  -0.83  0.20136
1  -0.83  0.0984999

0.0169492  -0.78  8.29524
0.0338983  -0.78  8.0886
0.0508475  -0.78  7.89124
0.0677966  -0.78  7.67847
0.0847458  -0.78  7.4628
0.101695  -0.78  7.41709
0.118644  -0.78  7.31754
0.135593  -0.78  6.80781
0.152542  -0.78  6.58951
0.169492  -0.78  6.37197
0.186441  -0.78  6.15557
0.20339  -0.78  5.94064
0.220339  -0.78  5.7261
0.237288  -0.78  5.51445
0.254237  -0.78  5.30576
0.271186  -0.78  5.09748
0.288136  -0.78  4.8936
0.305085  -0.78  4.69326
0.322034  -0.78  4.49471
0.338983  -0.78  4.29922
0.355932  -0.78  4.10674
0.372881  -0.78  3.91748
0.389831  -0.78  3.7312
0.40678  -0.78  3.10874
0.423729  -0.78  2.94167
0.440678  -0.78  2.77916
0.457627  -0.78  2.62126
0.474576  -0.78  2.46786
0.491525  -0.78  2.31814
0.508475  -0.78  5.68611
0.525424  -0.78  5.39677
0.542373  -0.78  5.10218
0.559322  -0.78  4.81994
0.576271  -0.78  4.54094
0.59322  -0.78  4.26726
0.610169  -0.78  4.29309
0.627119  -0.78  4.02339
0.644068  -0.78  3.76006
0.661017  -0.78  3.50371
0.677966  -0.78  3.25477
0.694915  -0.78  3.01332
0.711864  -0.78  2.77969
0.728814  -0.78  2.55385
0.745763  -0.78  2.33637
0.762712  -0.78  2.12715
0.779661  -0.78  1.92631
0.79661  -0.78  1.73388
0.813559  -0.78  1.74464
0.830508  -0.78  1.54808
0.847458  -0.78  1.36087
0.864407  -0.78  1.18294
0.881356  -0.78  1.01436
0.898305  -0.78  0.855148
0.915254  -0.78  0.705339
0.932203  -0.78  0.565008
0.949153  -0.78  0.434037
0.966102  -0.78  0.312401
0.983051  -0.78  0.200234
1  -0.78  0.0974487

0.0169492  -0.73  7.69439
0.0338983  -0.73  7.49509
0.0508475  -0.73  7.30437
0.0677966  -0.73  7.09938
0.0847458  -0.73  6.89173
0.101695  -0.73  6.8537
0.118644  -0.73  6.75312
0.135593  -0.73  6.26122
0.152542  -0.73  6.05145
0.169492  -0.73  5.8425
0.186441  -0.73  5.63472
0.20339  -0.73  5.42844
0.220339  -0.73  5.22265
0.237288  -0.73  5.01973
0.254237  -0.73  4.81971
0.271186  -0.73  4.6203
0.288136  -0.73  4.42513
0.305085  -0.73  4.23343
0.322034  -0.73  4.04363
0.338983  -0.73  3.8569
0.355932  -0.73  3.6732
0.372881  -0.73  3.49273
0.389831  -0.73  3.3153
0.40678  -0.73  2.74769
0.423729  -0.73  2.58972
0.440678  -0.73  2.43624
0.457627  -0.73  2.28738
0.474576  -0.73  2.14298
0.491525  -0.73  2.00229
0.508475  -0.73  5.61141
0.525424  -0.73  5.32782
0.542373  -0.73  5.03874
0.559322  -0.73  4.76153
0.576271  -0.73  4.48724
0.59322  -0.73  4.21798
0.610169  -0.73  4.24529
0.627119  -0.73  3.97962
0.644068  -0.73  3.72003
0.661017  -0.73  3.46718
0.677966  -0.73  3.2215
0.694915  -0.73  2.98309
0.711864  -0.73  2.75228
0.728814  -0.73  2.52906
0.745763  -0.73  2.31402
0.762712  -0.73  2.10707
0.779661  -0.73  1.90834
0.79661  -0.73  1.71786
0.813559  -0.73  1.74053
0.830508  -0.73  1.54455
0.847458  -0.73  1.35785
0.864407  -0.73  1.18036
0.881356  -0.73  1.01214
0.898305  -0.73  0.853238
0.915254  -0.73  0.703683
0.932203  -0.73  0.563564
0.949153  -0.73  0.432759
0.966102  -0.73  0.311248
0.983051  -0.73  0.19918
1  -0.73  0.0964684

0.0169492  -0.68  8.61538
0.0338983  -0.68  8.42132
0.0508475  -0.68  8.2363
0.0677966  -0.68  8.03456
0.0847458  -0.68  7.82908
0.101695  -0.68  7.79329
0.118644  -0.68  7.70884
0.135593  -0.68  7.20041
0.152542  -0.68  6.98916
0.169492  -0.68  6.77793
0.186441  -0.68  6.56712
0.20339  -0.68  6.35705
0.220339  -0.68  6.14657
0.237288  -0.68  5.93836
0.254237  -0.68  5.73249
0.271186  -0.68  5.52621
0.288136  -0.68  5.32384
0.305085  -0.68  5.12443
0.322034  -0.68  4.92611
0.338983  -0.68  4.73025
0.355932  -0.68  4.53678
0.372881  -0.68  4.34595
0.389831  -0.68  4.15749
0.40678  -0.68  3.46884
0.423729  -0.68  3.29785
0.440678  -0.68  3.131
0.457627  -0.68  2.96831
0.474576  -0.68  2.80971
0.491525  -0.68  2.65426
0.508475  -0.68  5.5286
0.525424  -0.68  5.25114
0.542373  -0.68  4.96795
0.559322  -0.68  4.69612
0.576271  -0.68  4.42689
0.59322  -0.68  4.16237
0.610169  -0.68  4.19143
0.627119  -0.68  3.93008
0.644068  -0.68  3.67452
0.661017  -0.68  3.42542
0.677966  -0.68  3.18326
0.694915  -0.68  2.94812
0.711864  -0.68  2.72037
0.728814  -0.68  2.49997
0.745763  -0.68  2.28757
0.762712  -0.68  2.08307
0.779661  -0.68  1.88661
0.79661  -0.68  1.69823
0.813559  -0.68  1.73171
0.830508  -0.68  1.53656
0.847458  -0.68  1.35059
0.864407  -0.68  1.17375
0.881356  -0.68  1.00611
0.898305  -0.68  0.847713
0.915254  -0.68  0.698598
0.932203  -0.68  0.558867
0.949153  -0.68  0.428396
0.966102  -0.68  0.30717
0.983051  -0.68  0.195355
1  -0.68  0.0928639

0.0169492  -0.63  8.46843
0.0338983  -0.63  8.28278
0.0508475  -0.63  8.10579
0.0677966  -0.63  7.91209
0.0847458  -0.63  7.71444
0.101695  -0.63  7.68626
0.118644  -0.63  7.60749
0.135593  -0.63  7.10786
0.152542  -0.63  6.90347
0.169492  -0.63  6.69885
0.186441  -0.63  6.49436
0.20339  -0.63  6.29037
0.220339  -0.63  6.08566
0.237288  -0.63  5.883
0.254237  -0.63  5.68239
0.271186  -0.63  5.48115
0.288136  -0.63  5.28353
0.305085  -0.63  5.08863
0.322034  -0.63  4.89458
0.338983  -0.63  4.70274
0.355932  -0.63  4.51306
0.372881  -0.63  4.32578
0.389831  -0.63  4.14065
0.40678  -0.63  3.45197
0.423729  -0.63  3.28363
0.440678  -0.63  3.11922
0.457627  -0.63  2.95879
0.474576  -0.63  2.80226
0.491525  -0.63  2.6487
0.508475  -0.63  5.44996
0.525424  -0.63  5.17871
0.542373  -0.63  4.90147
0.559322  -0.63  4.63509
0.576271  -0.63  4.37097
0.59322  -0.63  4.11122
0.610169  -0.63  4.14225
0.627119  -0.63  3.88522
0.644068  -0.63  3.63367
0.661017  -0.63  3.3883
0.677966  -0.63  3.14961
0.694915  -0.63  2.91768
0.711864  -0.63  2.6929
0.728814  -0.63  2.47524
0.745763  -0.63  2.26538
0.762712  -0.63  2.06323
0.779661  -0.63  1.86893
0.79661  -0.63  1.68254
0.813559  -0.63  1.7263
0.830508  -0.63  1.53192
0.847458  -0.63  1.34662
0.864407  -0.63  1.17036
0.881356  -0.63  1.00321
0.898305  -0.63  0.845216
0.915254  -0.63  0.696438
0.932203  -0.63  0.556988
0.949153  -0.63  0.426737
0.966102  -0.63  0.305675
0.983051  -0.63  0.193992
1  -0.63  0.0915972

0.0169492  -0.58  8.29987
0.0338983  -0.58  8.12375
0.0508475  -0.58  7.95585
0.0677966  -0.58  7.77126
0.0847458  -0.58  7.58251
0.101695  -0.58  7.56298
0.118644  -0.58  7.49065
0.135593  -0.58  7.00109
0.152542  -0.58  6.80453
0.169492  -0.58  6.60745
0.186441  -0.58  6.41022
0.20339  -0.58  6.21318
0.220339  -0.58  6.0151
0.237288  -0.58  5.81882
0.254237  -0.58  5.62426
0.271186  -0.58  5.42882
0.288136  -0.58  5.2367
0.305085  -0.58  5.04701
0.322034  -0.58  4.85789
0.338983  -0.58  4.67071
0.355932  -0.58  4.48542
0.372881  -0.58  4.30226
0.389831  -0.58  4.121
0.40678  -0.58  3.4335
0.423729  -0.58  3.26821
0.440678  -0.58  3.10663
0.457627  -0.58  2.94882
0.474576  -0.58  2.79468
0.491525  -0.58  2.64329
0.508475  -0.58  5.36812
0.525424  -0.58  5.10345
0.542373  -0.58  4.83251
0.559322  -0.58  4.5719
0.576271  -0.58  4.31319
0.59322  -0.58  4.0585
0.610169  -0.58  4.09184
0.627119  -0.58  3.83936
0.644068  -0.58  3.59203
0.661017  -0.58  3.35059
0.677966  -0.58  3.11554
0.694915  -0.58  2.88697
0.711864  -0.58  2.6653
0.728814  -0.58  2.45047
0.745763  -0.58  2.24325
0.762712  -0.58  2.04352
0.779661  -0.58  1.85144
0.79661  -0.58  1.66708
0.813559  -0.58  1.72035
0.830508  -0.58  1.52685
0.847458  -0.58  1.34233
0.864407  -0.58  1.16673
0.881356  -0.58  1.00013
0.898305  -0.58  0.842604
0.915254  -0.58  0.694207
0.932203  -0.58  0.555072
0.949153  -0.58  0.425066
0.966102  -0.58  0.304185
0.983051  -0.58  0.192643
1  -0.58  0.090348

0.0169492  -0.53  8.10464
0.0338983  -0.53  7.93936
0.0508475  -0.53  7.78181
0.0677966  -0.53  7.60764
0.0847458  -0.53  7.42908
0.101695  -0.53  7.41946
0.118644  -0.53  7.35452
0.135593  -0.53  6.87655
0.152542  -0.53  6.68903
0.169492  -0.53  6.50065
0.186441  -0.53  6.3118
0.20339  -0.53  6.12281
0.220339  -0.53  5.93243
0.237288  -0.53  5.74354
0.254237  -0.53  5.55603
0.271186  -0.53  5.36734
0.288136  -0.53  5.18163
0.305085  -0.53  4.99801
0.322034  -0.53  4.81466
0.338983  -0.53  4.63293
0.355932  -0.53  4.45279
0.372881  -0.53  4.27448
0.389831  -0.53  4.09777
0.40678  -0.53  3.41287
0.423729  -0.53  3.25117
0.440678  -0.53  3.09289
0.457627  -0.53  2.93815
0.474576  -0.53  2.78683
0.491525  -0.53  2.638
0.508475  -0.53  5.28149
0.525424  -0.53  5.0239
0.542373  -0.53  4.75975
0.559322  -0.53  4.50537
0.576271  -0.53  4.2525
0.59322  -0.53  4.00327
0.610169  -0.53  4.03932
0.627119  -0.53  3.79174
0.644068  -0.53  3.54894
0.661017  -0.53  3.31169
0.677966  -0.53  3.08053
0.694915  -0.53  2.85555
0.711864  -0.53  2.63718
0.728814  -0.53  2.42536
0.745763  -0.53  2.22092
0.762712  -0.53  2.02372
0.779661  -0.53  1.83397
0.79661  -0.53  1.65172
0.813559  -0.53  1.71372
0.830508  -0.53  1.52126
0.847458  -0.53  1.33764
0.864407  -0.53  1.1628
0.881356  -0.53  0.99685
0.898305  -0.53  0.839855
0.915254  -0.53  0.691895
0.932203  -0.53  0.553119
0.949153  -0.53  0.423388
0.966102  -0.53  0.302708
0.983051  -0.53  0.191318
1  -0.53  0.0891283

0.0169492  -0.48  7.87592
0.0338983  -0.48  7.72309
0.0508475  -0.48  7.57744
0.0677966  -0.48  7.41527
0.0847458  -0.48  7.24847
0.101695  -0.48  7.25034
0.118644  -0.48  7.1939
0.135593  -0.48  6.72945
0.152542  -0.48  6.55243
0.169492  -0.48  6.37421
0.186441  -0.48  6.19515
0.20339  -0.48  6.01559
0.220339  -0.48  5.83422
0.237288  -0.48  5.65402
0.254237  -0.48  5.47479
0.271186  -0.48  5.29407
0.288136  -0.48  5.11592
0.305085  -0.48  4.93949
0.322034  -0.48  4.76298
0.338983  -0.48  4.58773
0.355932  -0.48  4.41371
0.372881  -0.48  4.24117
0.389831  -0.48  4.06988
0.40678  -0.48  3.38933
0.423729  -0.48  3.23188
0.440678  -0.48  3.07755
0.457627  -0.48  2.92646
0.474576  -0.48  2.7785
0.491525  -0.48  2.63273
0.508475  -0.48  5.18784
0.525424  -0.48  4.93805
0.542373  -0.48  4.68137
0.559322  -0.48  4.43385
0.576271  -0.48  4.18742
0.59322  -0.48  3.9442
0.610169  -0.48  3.98348
0.627119  -0.48  3.74129
0.644068  -0.48  3.50344
0.661017  -0.48  3.27079
0.677966  -0.48  3.04388
0.694915  -0.48  2.8228
0.711864  -0.48  2.608
0.728814  -0.48  2.39943
0.745763  -0.48  2.19799
0.762712  -0.48  2.00352
0.779661  -0.48  1.81624
0.79661  -0.48  1.63624
0.813559  -0.48  1.70623
0.830508  -0.48  1.51499
0.847458  -0.48  1.33243
0.864407  -0.48  1.1585
0.881356  -0.48  0.993302
0.898305  -0.48  0.836933
0.915254  -0.48  0.689483
0.932203  -0.48  0.551122
0.949153  -0.48  0.421707
0.966102  -0.48  0.301252
0.983051  -0.48  0.190031
1  -0.48  0.0879511

0.0169492  -0.43  7.60447
0.0338983  -0.43  7.46601
0.0508475  -0.43  7.33416
0.0677966  -0.43  7.18595
0.0847458  -0.43  7.03287
0.101695  -0.43  7.04816
0.118644  -0.43  7.00161
0.135593  -0.43  6.5531
0.152542  -0.43  6.38845
0.169492  -0.43  6.2222
0.186441  -0.43  6.05473
0.20339  -0.43  5.88633
0.220339  -0.43  5.71567
0.237288  -0.43  5.54582
0.254237  -0.43  5.37647
0.271186  -0.43  5.20527
0.288136  -0.43  5.03619
0.305085  -0.43  4.86838
0.322034  -0.43  4.7001
0.338983  -0.43  4.53266
0.355932  -0.43  4.36603
0.372881  -0.43  4.20048
0.389831  -0.43  4.03579
0.40678  -0.43  3.36176
0.423729  -0.43  3.20947
0.440678  -0.43  3.05992
0.457627  -0.43  2.91328
0.474576  -0.43  2.76942
0.491525  -0.43  2.6274
0.508475  -0.43  5.08404
0.525424  -0.43  4.84302
0.542373  -0.43  4.59474
0.559322  -0.43  4.35496
0.576271  -0.43  4.1158
0.59322  -0.43  3.87936
0.610169  -0.43  3.92257
0.627119  -0.43  3.68643
0.644068  -0.43  3.45417
0.661017  -0.43  3.22667
0.677966  -0.43  3.00452
0.694915  -0.43  2.7878
0.711864  -0.43  2.577
0.728814  -0.43  2.37204
0.745763  -0.43  2.17391
0.762712  -0.43  1.98245
0.779661  -0.43  1.79789
0.79661  -0.43  1.62033
0.813559  -0.43  1.69757
0.830508  -0.43  1.50781
0.847458  -0.43  1.32653
0.864407  -0.43  1.15368
0.881356  -0.43  0.989397
0.898305  -0.43  0.833778
0.915254  -0.43  0.686935
0.932203  -0.43  0.549066
0.949153  -0.43  0.420021
0.966102  -0.43  0.299824
0.983051  -0.43  0.188792
1  -0.43  0.0868303

0.0169492  -0.38  7.27733
0.0338983  -0.38  7.15565
0.0508475  -0.38  7.03992
0.0677966  -0.38  6.9081
0.0847458  -0.38  6.77116
0.101695  -0.38  6.80231
0.118644  -0.38  6.76738
0.135593  -0.38  6.33791
0.152542  -0.38  6.188
0.169492  -0.38  6.03608
0.186441  -0.38  5.88249
0.20339  -0.38  5.72753
0.220339  -0.38  5.56977
0.237288  -0.38  5.41243
0.254237  -0.38  5.25507
0.271186  -0.38  5.09545
0.288136  -0.38  4.93741
0.305085  -0.38  4.78016
0.322034  -0.38  4.62195
0.338983  -0.38  4.46411
0.355932  -0.38  4.3066
0.372881  -0.38  4.14968
0.389831  -0.38  3.99314
0.40678  -0.38  3.32849
0.423729  -0.38  3.18259
0.440678  -0.38  3.03899
0.457627  -0.38  2.89789
0.474576  -0.38  2.75916
0.491525  -0.38  2.62182
0.508475  -0.38  4.96542
0.525424  -0.38  4.73454
0.542373  -0.38  4.496
0.559322  -0.38  4.2652
0.576271  -0.38  4.03447
0.59322  -0.38  3.80592
0.610169  -0.38  3.85398
0.627119  -0.38  3.62486
0.644068  -0.38  3.39907
0.661017  -0.38  3.17753
0.677966  -0.38  2.96089
0.694915  -0.38  2.7492
0.711864  -0.38  2.54299
0.728814  -0.38  2.34216
0.745763  -0.38  2.14783
0.762712  -0.38  1.9598
0.779661  -0.38  1.77831
0.79661  -0.38  1.60351
0.813559  -0.38  1.68728
0.830508  -0.38  1.49935
0.847458  -0.38  1.31966
0.864407  -0.38  1.14815
0.881356  -0.38  0.984987
0.898305  -0.38  0.830289
0.915254  -0.38  0.684188
0.932203  -0.38  0.546918
0.949153  -0.38  0.418318
0.966102  -0.38  0.298427
0.983051  -0.38  0.187613
1  -0.38  0.0857806

0.0169492  -0.33  6.87597
0.0338983  -0.33  6.774
0.0508475  -0.33  6.67726
0.0677966  -0.33  6.56485
0.0847458  -0.33  6.44713
0.101695  -0.33  6.49722
0.118644  -0.33  6.47606
0.135593  -0.33  6.06968
0.152542  -0.33  5.93759
0.169492  -0.33  5.80305
0.186441  -0.33  5.66637
0.20339  -0.33  5.52783
0.220339  -0.33  5.38592
0.237288  -0.33  5.24398
0.254237  -0.33  5.10143
0.271186  -0.33  4.95616
0.288136  -0.33  4.81188
0.305085  -0.33  4.66779
0.322034  -0.33  4.52223
0.338983  -0.33  4.37645
0.355932  -0.33  4.23044
0.372881  -0.33  4.08445
0.389831  -0.33  3.93828
0.40678  -0.33  3.28687
0.423729  -0.33  3.14913
0.440678  -0.33  3.01313
0.457627  -0.33  2.87916
0.474576  -0.33  2.74702
0.491525  -0.33  2.61575
0.508475  -0.33  4.82482
0.525424  -0.33  4.60604
0.542373  -0.33  4.37914
0.559322  -0.33  4.15911
0.576271  -0.33  3.93851
0.59322  -0.33  3.71943
0.610169  -0.33  3.77361
0.627119  -0.33  3.55294
0.644068  -0.33  3.3349
0.661017  -0.33  3.12052
0.677966  -0.33  2.91048
0.694915  -0.33  2.70482
0.711864  -0.33  2.5041
0.728814  -0.33  2.30821
0.745763  -0.33  2.11838
0.762712  -0.33  1.93441
0.779661  -0.33  1.75657
0.79661  -0.33  1.58501
0.813559  -0.33  1.67464
0.830508  -0.33  1.48903
0.847458  -0.33  1.31137
0.864407  -0.33  1.14157
0.881356  -0.33  0.979827
0.898305  -0.33  0.826296
0.915254  -0.33  0.681134
0.932203  -0.33  0.544617
0.949153  -0.33  0.416573
0.966102  -0.33  0.297056
0.983051  -0.33  0.186503
1  -0.33  0.084817

0.0169492  -0.28  6.37312
0.0338983  -0.28  6.29437
0.0508475  -0.28  6.22012
0.0677966  -0.28  6.13087
0.0847458  -0.28  6.03621
0.101695  -0.28  6.10917
0.118644  -0.28  6.10442
0.135593  -0.28  5.72648
0.152542  -0.28  5.61626
0.169492  -0.28  5.50316
0.186441  -0.28  5.38744
0.20339  -0.28  5.26935
0.220339  -0.28  5.14725
0.237288  -0.28  5.02469
0.254237  -0.28  4.90085
0.271186  -0.28  4.77382
0.288136  -0.28  4.64708
0.305085  -0.28  4.51989
0.322034  -0.28  4.3906
0.338983  -0.28  4.26043
0.355932  -0.28  4.12937
0.372881  -0.28  3.99766
0.389831  -0.28  3.86509
0.40678  -0.28  3.23249
0.423729  -0.28  3.10552
0.440678  -0.28  2.97962
0.457627  -0.28  2.85514
0.474576  -0.28  2.73183
0.491525  -0.28  2.60872
0.508475  -0.28  4.65067
0.525424  -0.28  4.44688
0.542373  -0.28  4.23443
0.559322  -0.28  4.02779
0.576271  -0.28  3.81983
0.59322  -0.28  3.61259
0.610169  -0.28  3.67475
0.627119  -0.28  3.46464
0.644068  -0.28  3.25632
0.661017  -0.28  3.05092
0.677966  -0.28  2.84916
0.694915  -0.28  2.65104
0.711864  -0.28  2.4572
0.728814  -0.28  2.26748
0.745763  -0.28  2.08329
0.762712  -0.28  1.90438
0.779661  -0.28  1.73106
0.79661  -0.28  1.56352
0.813559  -0.28  1.65837
0.830508  -0.28  1.47585
0.847458  -0.28  1.30086
0.864407  -0.28  1.13333
0.881356  -0.28  0.97348
0.898305  -0.28  0.821495
0.915254  -0.28  0.677572
0.932203  -0.28  0.542045
0.949153  -0.28  0.414726
0.966102  -0.28  0.29569
0.983051  -0.28  0.185467
1  -0.28  0.0839543

0.0169492  -0.23  5.72754
0.0338983  -0.23  5.67602
0.0508475  -0.23  5.6283
0.0677966  -0.23  5.5667
0.0847458  -0.23  5.49981
0.101695  -0.23  5.60053
0.118644  -0.23  5.6153
0.135593  -0.23  5.27294
0.152542  -0.23  5.1899
0.169492  -0.23  5.10362
0.186441  -0.23  5.01434
0.20339  -0.23  4.92223
0.220339  -0.23  4.82546
0.237288  -0.23  4.72787
0.254237  -0.23  4.62828
0.271186  -0.23  4.52507
0.288136  -0.23  4.4214
0.305085  -0.23  4.31655
0.322034  -0.23  4.20894
0.338983  -0.23  4.09972
0.355932  -0.23  3.98884
0.372881  -0.23  3.87653
0.389831  -0.23  3.76256
0.40678  -0.23  3.15734
0.423729  -0.23  3.04527
0.440678  -0.23  2.93343
0.457627  -0.23  2.82226
0.474576  -0.23  2.71143
0.491525  -0.23  2.59991
0.508475  -0.23  4.42304
0.525424  -0.23  4.23862
0.542373  -0.23  4.04492
0.559322  -0.23  3.85574
0.576271  -0.23  3.6643
0.59322  -0.23  3.47258
0.610169  -0.23  3.54553
0.627119  -0.23  3.34934
0.644068  -0.23  3.15384
0.661017  -0.23  2.96029
0.677966  -0.23  2.7695
0.694915  -0.23  2.58138
0.711864  -0.23  2.39666
0.728814  -0.23  2.2151
0.745763  -0.23  2.03839
0.762712  -0.23  1.8662
0.779661  -0.23  1.69886
0.79661  -0.23  1.53661
0.813559  -0.23  1.63614
0.830508  -0.23  1.45793
0.847458  -0.23  1.2867
0.864407  -0.23  1.12234
0.881356  -0.23  0.965127
0.898305  -0.23  0.815305
0.915254  -0.23  0.673113
0.932203  -0.23  0.538967
0.949153  -0.23  0.412653
0.966102  -0.23  0.294277
0.983051  -0.23  0.184498
1  -0.23  0.0832068

0.0169492  -0.18  4.87627
0.0338983  -0.18  4.85568
0.0508475  -0.18  4.83837
0.0677966  -0.18  4.8091
0.0847458  -0.18  4.77513
0.101695  -0.18  4.90919
0.118644  -0.18  4.94647
0.135593  -0.18  4.64903
0.152542  -0.18  4.59985
0.169492  -0.18  4.5474
0.186441  -0.18  4.49182
0.20339  -0.18  4.43321
0.220339  -0.18  4.36943
0.237288  -0.18  4.30474
0.254237  -0.18  4.23745
0.271186  -0.18  4.16631
0.288136  -0.18  4.09403
0.305085  -0.18  4.0199
0.322034  -0.18  3.94241
0.338983  -0.18  3.86257
0.355932  -0.18  3.78031
0.372881  -0.18  3.69577
0.389831  -0.18  3.60872
0.40678  -0.18  3.04529
0.423729  -0.18  2.95521
0.440678  -0.18  2.86431
0.457627  -0.18  2.77316
0.474576  -0.18  2.68127
0.491525  -0.18  2.58756
0.508475  -0.18  4.1046
0.525424  -0.18  3.94653
0.542373  -0.18  3.77849
0.559322  -0.18  3.61334
0.576271  -0.18  3.44476
0.59322  -0.18  3.27464
0.610169  -0.18  3.36291
0.627119  -0.18  3.18624
0.644068  -0.18  3.0088
0.661017  -0.18  2.832
0.677966  -0.18  2.65677
0.694915  -0.18  2.48288
0.711864  -0.18  2.31118
0.728814  -0.18  2.14129
0.745763  -0.18  1.9753
0.762712  -0.18  1.81273
0.779661  -0.18  1.65399
0.79661  -0.18  1.49937
0.813559  -0.18  1.60317
0.830508  -0.18  1.43143
0.847458  -0.18  1.26584
0.864407  -0.18  1.10627
0.881356  -0.18  0.953048
0.898305  -0.18  0.806498
0.915254  -0.18  0.666927
0.932203  -0.18  0.53487
0.949153  -0.18  0.410073
0.966102  -0.18  0.292687
0.983051  -0.18  0.183565
1  -0.18  0.0825877

0.0169492  -0.13  3.72858
0.0338983  -0.13  3.739
0.0508475  -0.13  3.75267
0.0677966  -0.13  3.75771
0.0847458  -0.13  3.75964
0.101695  -0.13  3.93099
0.118644  -0.13  3.99089
0.135593  -0.13  3.74894
0.152542  -0.13  3.7403
0.169492  -0.13  3.72923
0.186441  -0.13  3.71573
0.20339  -0.13  3.69981
0.220339  -0.13  3.67883
0.237288  -0.13  3.65775
0.254237  -0.13  3.63406
0.271186  -0.13  3.6071
0.288136  -0.13  3.57883
0.305085  -0.13  3.54858
0.322034  -0.13  3.51491
0.338983  -0.13  3.47859
0.355932  -0.13  3.43946
0.372881  -0.13  3.39755
0.389831  -0.13  3.35252
0.40678  -0.13  2.85838
0.423729  -0.13  2.80385
0.440678  -0.13  2.74739
0.457627  -0.13  2.68973
0.474576  -0.13  2.63009
0.491525  -0.13  2.56724
0.508475  -0.13  3.61733
0.525424  -0.13  3.49724
0.542373  -0.13  3.36664
0.559322  -0.13  3.23683
0.576271  -0.13  3.10222
0.59322  -0.13  2.96445
0.610169  -0.13  3.07589
0.627119  -0.13  2.92898
0.644068  -0.13  2.77923
0.661017  -0.13  2.62834
0.677966  -0.13  2.47734
0.694915  -0.13  2.32574
0.711864  -0.13  2.17456
0.728814  -0.13  2.02316
0.745763  -0.13  1.87426
0.762712  -0.13  1.72713
0.779661  -0.13  1.58223
0.79661  -0.13  1.43993
0.813559  -0.13  1.54791
0.830508  -0.13  1.38699
0.847458  -0.13  1.2309
0.864407  -0.13  1.07942
0.881356  -0.13  0.932982
0.898305  -0.13  0.792012
0.915254  -0.13  0.656924
0.932203  -0.13  0.528451
0.949153  -0.13  0.406259
0.966102  -0.13  0.290569
0.983051  -0.13  0.182567
1  -0.13  0.0821083

0.0169492  -0.08  2.2076
0.0338983  -0.08  2.23409
0.0508475  -0.08  2.26436
0.0677966  -0.08  2.29136
0.0847458  -0.08  2.31837
0.101695  -0.08  2.51787
0.118644  -0.08  2.58554
0.135593  -0.08  2.40107
0.152542  -0.08  2.42948
0.169492  -0.08  2.45837
0.186441  -0.08  2.48773
0.20339  -0.08  2.51754
0.220339  -0.08  2.5444
0.237288  -0.08  2.57479
0.254237  -0.08  2.60472
0.271186  -0.08  2.6349
0.288136  -0.08  2.666
0.305085  -0.08  2.69746
0.322034  -0.08  2.72807
0.338983  -0.08  2.75827
0.355932  -0.08  2.78777
0.372881  -0.08  2.81642
0.389831  -0.08  2.84374
0.40678  -0.08  2.48161
0.423729  -0.08  2.49321
0.440678  -0.08  2.50326
0.457627  -0.08  2.51267
0.474576  -0.08  2.52004
0.491525  -0.08  2.52369
0.508475  -0.08  2.77361
0.525424  -0.08  2.71077
0.542373  -0.08  2.63789
0.559322  -0.08  2.56361
0.576271  -0.08  2.48341
0.59322  -0.08  2.39845
0.610169  -0.08  2.54735
0.627119  -0.08  2.4508
0.644068  -0.08  2.3486
0.661017  -0.08  2.2429
0.677966  -0.08  2.13489
0.694915  -0.08  2.0234
0.711864  -0.08  1.90967
0.728814  -0.08  1.79243
0.745763  -0.08  1.67558
0.762712  -0.08  1.55778
0.779661  -0.08  1.43951
0.79661  -0.08  1.32118
0.813559  -0.08  1.43371
0.830508  -0.08  1.29463
0.847458  -0.08  1.15794
0.864407  -0.08  1.02315
0.881356  -0.08  0.89085
0.898305  -0.08  0.761626
0.915254  -0.08  0.636063
0.932203  -0.08  0.515259
0.949153  -0.08  0.398691
0.966102  -0.08  0.286686
0.983051  -0.08  0.181118
1  -0.08  0.0817779

0.0169492  -0.03  0.617209
0.0338983  -0.03  0.62096
0.0508475  -0.03  0.625992
0.0677966  -0.03  0.630483
0.0847458  -0.03  0.635525
0.101695  -0.03  0.81366
0.118644  -0.03  0.831571
0.135593  -0.03  0.656691
0.152542  -0.03  0.666858
0.169492  -0.03  0.67926
0.186441  -0.03  0.694407
0.20339  -0.03  0.712894
0.220339  -0.03  0.730338
0.237288  -0.03  0.75774
0.254237  -0.03  0.788438
0.271186  -0.03  0.82829
0.288136  -0.03  0.876444
0.305085  -0.03  0.934163
0.322034  -0.03  1.00263
0.338983  -0.03  1.08379
0.355932  -0.03  1.17949
0.372881  -0.03  1.29188
0.389831  -0.03  1.4231
0.40678  -0.03  1.36245
0.423729  -0.03  1.50943
0.440678  -0.03  1.67838
0.457627  -0.03  1.87383
0.474576  -0.03  2.09623
0.491525  -0.03  2.34584
0.508475  -0.03  1.11719
0.525424  -0.03  1.12061
0.542373  -0.03  1.12028
0.559322  -0.03  1.11945
0.576271  -0.03  1.116
0.59322  -0.03  1.11007
0.610169  -0.03  1.30846
0.627119  -0.03  1.29695
0.644068  -0.03  1.27849
0.661017  -0.03  1.25672
0.677966  -0.03  1.23332
0.694915  -0.03  1.20427
0.711864  -0.03  1.17138
0.728814  -0.03  1.131
0.745763  -0.03  1.0902
0.762712  -0.03  1.04522
0.779661  -0.03  0.996034
0.79661  -0.03  0.942631
0.813559  -0.03  1.05597
0.830508  -0.03  0.98124
0.847458  -0.03  0.904252
0.864407  -0.03  0.82289
0.881356  -0.03  0.737573
0.898305  -0.03  0.648809
0.915254  -0.03  0.557212
0.932203  -0.03  0.464598
0.949153  -0.03  0.369457
0.966102  -0.03  0.272027
0.983051  -0.03  0.176313
1  -0.03  0.0816029

0.0169492  0.02  63.0471
0.0338983  0.02  40.0312
0.0508475  0.02  28.9189
0.0677966  0.02  19.3843
0.0847458  0.02  13.1031
0.101695  0.02  8.94009
0.118644  0.02  6.17202
0.135593  0.02  4.30886
0.152542  0.02  3.05811
0.169492  0.02  2.37211
0.186441  0.02  1.78906
0.20339  0.02  1.38675
0.220339  0.02  1.10745
0.237288  0.02  0.913062
0.254237  0.02  0.796704
0.271186  0.02  0.701824
0.288136  0.02  0.625788
0.305085  0.02  0.574353
0.322034  0.02  0.536586
0.338983  0.02  0.508424
0.355932  0.02  0.486964
0.372881  0.02  0.470215
0.389831  0.02  0.45674
0.40678  0.02  0.387677
0.423729  0.02  0.377461
0.440678  0.02  0.368459
0.457627  0.02  0.360298
0.474576  0.02  0.35274
0.491525  0.02  0.345478
0.508475  0.02  193512
0.525424  0.02  192061
0.542373  0.02  190888
0.559322  0.02  189824
0.576271  0.02  188769
0.59322  0.02  187745
0.610169  0.02  186749
0.627119  0.02  185781
0.644068  0.02  184841
0.661017  0.02  183929
0.677966  0.02  183044
0.694915  0.02  182185
0.711864  0.02  181354
0.728814  0.02  180548
0.745763  0.02  179768
0.762712  0.02  179013
0.779661  0.02  178284
0.79661  0.02  177580
0.813559  0.02  176900
0.830508  0.02  176245
0.847458  0.02  175613
0.864407  0.02  175006
0.881356  0.02  174422
0.898305  0.02  173862
0.915254  0.02  173325
0.932203  0.02  172811
0.949153  0.02  172320
0.966102  0.02  171851
0.983051  0.02  171405
1  0.02  170981

0.0169492  0.07  1073.33
0.0338983  0.07  942.051
0.0508475  0.07  857.682
0.0677966  0.07  763.888
0.0847458  0.07  681.464
0.101695  0.07  608.881
0.118644  0.07  544.892
0.135593  0.07  488.366
0.152542  0.07  438.399
0.169492  0.07  394.321
0.186441  0.07  355.097
0.20339  0.07  320.276
0.220339  0.07  289.322
0.237288  0.07  261.771
0.254237  0.07  237.229
0.271186  0.07  215.318
0.288136  0.07  195.734
0.305085  0.07  178.214
0.322034  0.07  162.518
0.338983  0.07  148.439
0.355932  0.07  135.793
0.372881  0.07  124.422
0.389831  0.07  114.182
0.40678  0.07  104.791
0.423729  0.07  96.4557
0.440678  0.07  88.9224
0.457627  0.07  82.1057
0.474576  0.07  75.9301
0.491525  0.07  70.3283
0.508475  0.07  193707
0.525424  0.07  192256
0.542373  0.07  191083
0.559322  0.07  190019
0.576271  0.07  188965
0.59322  0.07  187940
0.610169  0.07  186943
0.627119  0.07  185975
0.644068  0.07  185035
0.661017  0.07  184123
0.677966  0.07  183237
0.694915  0.07  182379
0.711864  0.07  181546
0.728814  0.07  180740
0.745763  0.07  179960
0.762712  0.07  179205
0.779661  0.07  178475
0.79661  0.07  177771
0.813559  0.07  177091
0.830508  0.07  176435
0.847458  0.07  175804
0.864407  0.07  175196
0.881356  0.07  174612
0.898305  0.07  174052
0.915254  0.07  173514
0.932203  0.07  173000
0.949153  0.07  172509
0.966102  0.07  172040
0.983051  0.07  171593
1  0.07  171169

0.0169492  0.12  3332.74
0.0338983  0.12  3088.38
0.0508475  0.12  2923.75
0.0677966  0.12  2732.59
0.0847458  0.12  2556.35
0.101695  0.12  2393.63
0.118644  0.12  2243.3
0.135593  0.12  2104.27
0.152542  0.12  1975.65
0.169492  0.12  1856.72
0.186441  0.12  1746.38
0.20339  0.12  1644.07
0.220339  0.12  1549.15
0.237288  0.12  1461.02
0.254237  0.12  1379.15
0.271186  0.12  1303.04
0.288136  0.12  1232.23
0.305085  0.12  1166.32
0.322034  0.12  1104.93
0.338983  0.12  1047.71
0.355932  0.12  994.345
0.372881  0.12  944.548
0.389831  0.12  898.05
0.40678  0.12  854.388
0.423729  0.12  813.773
0.440678  0.12  775.784
0.457627  0.12  740.232
0.474576  0.12  706.943
0.491525  0.12  675.755
0.508475  0.12  194117
0.525424  0.12  192666
0.542373  0.12  191492
0.559322  0.12  190427
0.576271  0.12  189372
0.59322  0.12  188347
0.610169  0.12  187350
0.627119  0.12  186382
0.644068  0.12  185441
0.661017  0.12  184528
0.677966  0.12  183642
0.694915  0.12  182782
0.711864  0.12  181949
0.728814  0.12  181143
0.745763  0.12  180362
0.762712  0.12  179606
0.779661  0.12  178876
0.79661  0.12  178171
0.813559  0.12  177491
0.830508  0.12  176835
0.847458  0.12  176203
0.864407  0.12  175595
0.881356  0.12  175010
0.898305  0.12  174449
0.915254  0.12  173912
0.932203  0.12  173397
0.949153  0.12  172905
0.966102  0.12  172436
0.983051  0.12  171989
1  0.12  171565

0.0169492  0.17  6842.04
0.0338983  0.17  6483.9
0.0508475  0.17  6237.88
0.0677966  0.17  5947.07
0.0847458  0.17  5673.59
0.101695  0.17  5416.12
0.118644  0.17  5173.63
0.135593  0.17  4945.1
0.152542  0.17  4729.67
0.169492  0.17  4526.66
0.186441  0.17  4334.96
0.20339  0.17  4154.01
0.220339  0.17  3983.14
0.237288  0.17  3821.72
0.254237  0.17  3669.17
0.271186  0.17  3524.93
0.288136  0.17  3388.51
0.305085  0.17  3259.44
0.322034  0.17  3137.27
0.338983  0.17  3021.59
0.355932  0.17  2912.02
0.372881  0.17  2808.2
0.389831  0.17  2709.8
0.40678  0.17  2616.24
0.423729  0.17  2527.75
0.440678  0.17  2443.79
0.457627  0.17  2364.12
0.474576  0.17  2288.5
0.491525  0.17  2216.69
0.508475  0.17  194744
0.525424  0.17  193291
0.542373  0.17  192117
0.559322  0.17  191050
0.576271  0.17  189995
0.59322  0.17  188968
0.610169  0.17  187970
0.627119  0.17  187001
0.644068  0.17  186059
0.661017  0.17  185145
0.677966  0.17  184258
0.694915  0.17  183398
0.711864  0.17  182564
0.728814  0.17  181756
0.745763  0.17  180975
0.762712  0.17  180218
0.779661  0.17  179487
0.79661  0.17  178781
0.813559  0.17  178101
0.830508  0.17  177444
0.847458  0.17  176811
0.864407  0.17  176202
0.881356  0.17  175617
0.898305  0.17  175055
0.915254  0.17  174517
0.932203  0.17  174002
0.949153  0.17  173509
0.966102  0.17  173039
0.983051  0.17  172592
1  0.17  172167

0.0169492  0.22  11601.3
0.0338983  0.22  11129.2
0.0508475  0.22  10801.4
0.0677966  0.22  10410.1
0.0847458  0.22  10038.1
0.101695  0.22  9684.23
0.118644  0.22  9347.39
0.135593  0.22  9026.65
0.152542  0.22  8721.2
0.169492  0.22  8430.38
0.186441  0.22  8153.09
0.20339  0.22  7888.78
0.220339  0.22  7636.78
0.237288  0.22  7396.44
0.254237  0.22  7167.18
0.271186  0.22  6948.43
0.288136  0.22  6739.65
0.305085  0.22  6540.34
0.322034  0.22  6350.03
0.338983  0.22  6168.28
0.355932  0.22  5994.66
0.372881  0.22  5828.78
0.389831  0.22  5670.26
0.40678  0.22  5518.48
0.423729  0.22  5373.64
0.440678  0.22  5235.16
0.457627  0.22  5102.75
0.474576  0.22  4976.12
0.491525  0.22  4855
0.508475  0.22  195587
0.525424  0.22  194131
0.542373  0.22  192956
0.559322  0.22  191888
0.576271  0.22  190831
0.59322  0.22  189803
0.610169  0.22  188804
0.627119  0.22  187833
0.644068  0.22  186891
0.661017  0.22  185975
0.677966  0.22  185087
0.694915  0.22  184225
0.711864  0.22  183390
0.728814  0.22  182582
0.745763  0.22  181799
0.762712  0.22  181041
0.779661  0.22  180309
0.79661  0.22  179602
0.813559  0.22  178921
0.830508  0.22  178263
0.847458  0.22  177629
0.864407  0.22  177019
0.881356  0.22  176433
0.898305  0.22  175871
0.915254  0.22  175331
0.932203  0.22  174815
0.949153  0.22  174322
0.966102  0.22  173851
0.983051  0.22  173403
1  0.22  172978

0.0169492  0.27  17610.5
0.0338983  0.27  17024.3
0.0508475  0.27  16614.6
0.0677966  0.27  16122.4
0.0847458  0.27  15651.5
0.101695  0.27  15200.3
0.118644  0.27  14768
0.135593  0.27  14353.8
0.152542  0.27  13956.7
0.169492  0.27  13576.2
0.186441  0.27  13211.2
0.20339  0.27  12861.1
0.220339  0.27  12525.3
0.237288  0.27  12203.1
0.254237  0.27  11894
0.271186  0.27  11597.3
0.288136  0.27  11312.5
0.305085  0.27  11039.2
0.322034  0.27  10776.7
0.338983  0.27  10524.6
0.355932  0.27  10282.6
0.372881  0.27  10050.1
0.389831  0.27  9826.81
0.40678  0.27  9612
0.423729  0.27  9405.92
0.440678  0.27  9207.92
0.457627  0.27  9017.68
0.474576  0.27  8834.9
0.491525  0.27  8659.27
0.508475  0.27  196647
0.525424  0.27  195188
0.542373  0.27  194012
0.559322  0.27  192942
0.576271  0.27  191883
0.59322  0.27  190853
0.610169  0.27  189853
0.627119  0.27  188880
0.644068  0.27  187936
0.661017  0.27  187018
0.677966  0.27  186129
0.694915  0.27  185266
0.711864  0.27  184429
0.728814  0.27  183619
0.745763  0.27  182835
0.762712  0.27  182076
0.779661  0.27  181342
0.79661  0.27  180634
0.813559  0.27  179951
0.830508  0.27  179292
0.847458  0.27  178657
0.864407  0.27  178046
0.881356  0.27  177459
0.898305  0.27  176895
0.915254  0.27  176355
0.932203  0.27  175837
0.949153  0.27  175343
0.966102  0.27  174871
0.983051  0.27  174423
1  0.27  173996

0.0169492  0.32  24869.8
0.0338983  0.32  24169.3
0.0508475  0.32  23677.6
0.0677966  0.32  23084.4
0.0847458  0.32  22514.1
0.101695  0.32  21965.2
0.118644  0.32  21437
0.135593  0.32  20928.4
0.152542  0.32  20438.9
0.169492  0.32  19967.6
0.186441  0.32  19513.6
0.20339  0.32  19076.4
0.220339  0.32  18655.3
0.237288  0.32  18249.5
0.254237  0.32  17858.7
0.271186  0.32  17482
0.288136  0.32  17119.1
0.305085  0.32  16769.3
0.322034  0.32  16432.3
0.338983  0.32  16107.4
0.355932  0.32  15794.2
0.372881  0.32  15492.4
0.389831  0.32  15201.4
0.40678  0.32  14920.6
0.423729  0.32  14650.2
0.440678  0.32  14389.5
0.457627  0.32  14138.3
0.474576  0.32  13896.1
0.491525  0.32  13662.6
0.508475  0.32  197924
0.525424  0.32  196462
0.542373  0.32  195283
0.559322  0.32  194211
0.576271  0.32  193150
0.59322  0.32  192119
0.610169  0.32  191116
0.627119  0.32  190141
0.644068  0.32  189194
0.661017  0.32  188275
0.677966  0.32  187384
0.694915  0.32  186519
0.711864  0.32  185681
0.728814  0.32  184868
0.745763  0.32  184082
0.762712  0.32  183322
0.779661  0.32  182587
0.79661  0.32  181877
0.813559  0.32  181192
0.830508  0.32  180531
0.847458  0.32  179895
0.864407  0.32  179283
0.881356  0.32  178694
0.898305  0.32  178129
0.915254  0.32  177587
0.932203  0.32  177069
0.949153  0.32  176573
0.966102  0.32  176101
0.983051  0.32  175650
1  0.32  175223

0.0169492  0.37  33379
0.0338983  0.37  32564.4
0.0508475  0.37  31990.5
0.0677966  0.37  31296.2
0.0847458  0.37  30626.3
0.101695  0.37  29979.5
0.118644  0.37  29354.9
0.135593  0.37  28751.6
0.152542  0.37  28168.9
0.169492  0.37  27606.3
0.186441  0.37  27062.6
0.20339  0.37  26537.4
0.220339  0.37  26029.9
0.237288  0.37  25539.5
0.254237  0.37  25065.7
0.271186  0.37  24607.8
0.288136  0.37  24165.3
0.305085  0.37  23737.7
0.322034  0.37  23324.5
0.338983  0.37  22925.1
0.355932  0.37  22539.1
0.372881  0.37  22166
0.389831  0.37  21805.5
0.40678  0.37  21456.7
0.423729  0.37  21120
0.440678  0.37  20794.6
0.457627  0.37  20480.2
0.474576  0.37  20176.4
0.491525  0.37  19882.9
0.508475  0.37  199419
0.525424  0.37  197952
0.542373  0.37  196772
0.559322  0.37  195697
0.576271  0.37  194633
0.59322  0.37  193599
0.610169  0.37  192594
0.627119  0.37  191617
0.644068  0.37  190668
0.661017  0.37  189747
0.677966  0.37  188853
0.694915  0.37  187986
0.711864  0.37  187145
0.728814  0.37  186331
0.745763  0.37  185543
0.762712  0.37  184780
0.779661  0.37  184043
0.79661  0.37  183331
0.813559  0.37  182645
0.830508  0.37  181982
0.847458  0.37  181344
0.864407  0.37  180730
0.881356  0.37  180140
0.898305  0.37  179573
0.915254  0.37  179030
0.932203  0.37  178510
0.949153  0.37  178013
0.966102  0.37  177539
0.983051  0.37  177088
1  0.37  176659

0.0169492  0.42  43138.2
0.0338983  0.42  42209.4
0.0508475  0.42  41553.4
0.0677966  0.42  40757.8
0.0847458  0.42  39988.2
0.101695  0.42  39243.2
0.118644  0.42  38522
0.135593  0.42  37823.8
0.152542  0.42  37147.7
0.169492  0.42  36493.2
0.186441  0.42  35859.3
0.20339  0.42  35245.4
0.220339  0.42  34650.9
0.237288  0.42  34075.2
0.254237  0.42  33517.6
0.271186  0.42  32977.7
0.288136  0.42  32454.7
0.305085  0.42  31948.2
0.322034  0.42  31457.7
0.338983  0.42  30982.7
0.355932  0.42  30522.6
0.372881  0.42  30077.1
0.389831  0.42  29645.7
0.40678  0.42  29227.7
0.423729  0.42  28823.2
0.440678  0.42  28431.6
0.457627  0.42  28052.6
0.474576  0.42  27685.7
0.491525  0.42  27330.5
0.508475  0.42  201131
0.525424  0.42  199660
0.542373  0.42  198477
0.559322  0.42  197399
0.576271  0.42  196333
0.59322  0.42  195296
0.610169  0.42  194288
0.627119  0.42  193308
0.644068  0.42  192356
0.661017  0.42  191432
0.677966  0.42  190536
0.694915  0.42  189666
0.711864  0.42  188823
0.728814  0.42  188007
0.745763  0.42  187216
0.762712  0.42  186451
0.779661  0.42  185712
0.79661  0.42  184998
0.813559  0.42  184309
0.830508  0.42  183645
0.847458  0.42  183004
0.864407  0.42  182388
0.881356  0.42  181796
0.898305  0.42  181228
0.915254  0.42  180683
0.932203  0.42  180161
0.949153  0.42  179663
0.966102  0.42  179187
0.983051  0.42  178734
1  0.42  178304

0.0169492  0.47  54147.5
0.0338983  0.47  53104.3
0.0508475  0.47  52366.2
0.0677966  0.47  51469.3
0.0847458  0.47  50600
0.101695  0.47  49756.7
0.118644  0.47  48938.8
0.135593  0.47  48145.2
0.152542  0.47  47375.5
0.169492  0.47  46628.8
0.186441  0.47  45904.3
0.20339  0.47  45201.4
0.220339  0.47  44519.5
0.237288  0.47  43857.9
0.254237  0.47  43216
0.271186  0.47  42593.3
0.288136  0.47  41989.2
0.305085  0.47  41403.1
0.322034  0.47  40834.6
0.338983  0.47  40283.1
0.355932  0.47  39748.1
0.372881  0.47  39229.3
0.389831  0.47  38726.1
0.40678  0.47  38237.8
0.423729  0.47  37764.5
0.440678  0.47  37305.7
0.457627  0.47  36861
0.474576  0.47  36429.8
0.491525  0.47  36012
0.508475  0.47  203063
0.525424  0.47  201586
0.542373  0.47  200401
0.559322  0.47  199319
0.576271  0.47  198250
0.59322  0.47  197209
0.610169  0.47  196198
0.627119  0.47  195215
0.644068  0.47  194261
0.661017  0.47  193334
0.677966  0.47  192434
0.694915  0.47  191562
0.711864  0.47  190716
0.728814  0.47  189896
0.745763  0.47  189103
0.762712  0.47  188336
0.779661  0.47  187594
0.79661  0.47  186877
0.813559  0.47  186186
0.830508  0.47  185519
0.847458  0.47  184877
0.864407  0.47  184259
0.881356  0.47  183664
0.898305  0.47  183094
0.915254  0.47  182547
0.932203  0.47  182023
0.949153  0.47  181523
0.966102  0.47  181046
0.983051  0.47  180591
1  0.47  180159

0.0169492  0.52  66406.7
0.0338983  0.52  65249.3
0.0508475  0.52  64429
0.0677966  0.52  63430.8
0.0847458  0.52  62461.6
0.101695  0.52  61520
0.118644  0.52  60605.1
0.135593  0.52  59716.2
0.152542  0.52  58852.6
0.169492  0.52  58013.6
0.186441  0.52  57198.2
0.20339  0.52  56406
0.220339  0.52  55636.3
0.237288  0.52  54888.4
0.254237  0.52  54161.8
0.271186  0.52  53455.9
0.288136  0.52  52770.2
0.305085  0.52  52104
0.322034  0.52  51456.8
0.338983  0.52  50828.3
0.355932  0.52  50217.8
0.372881  0.52  49624.9
0.389831  0.52  49049.2
0.40678  0.52  48489.9
0.423729  0.52  47947.2
0.440678  0.52  47420.4
0.457627  0.52  46909
0.474576  0.52  46412.8
0.491525  0.52  45931.4
0.508475  0.52  205215
0.525424  0.52  203731
0.542373  0.52  202543
0.559322  0.52  201457
0.576271  0.52  200384
0.59322  0.52  199340
0.610169  0.52  198326
0.627119  0.52  197339
0.644068  0.52  196381
0.661017  0.52  195451
0.677966  0.52  194548
0.694915  0.52  193672
0.711864  0.52  192823
0.728814  0.52  192001
0.745763  0.52  191205
0.762712  0.52  190434
0.779661  0.52  189690
0.79661  0.52  188970
0.813559  0.52  188277
0.830508  0.52  187607
0.847458  0.52  186962
0.864407  0.52  186341
0.881356  0.52  185745
0.898305  0.52  185172
0.915254  0.52  184623
0.932203  0.52  184097
0.949153  0.52  183595
0.966102  0.52  183116
0.983051  0.52  182659
1  0.52  182226

0.0169492  0.57  79915.9
0.0338983  0.57  78644.3
0.0508475  0.57  77741.7
0.0677966  0.57  76642.2
0.0847458  0.57  75573.1
0.101695  0.57  74533.1
0.118644  0.57  73521.3
0.135593  0.57  72536.9
0.152542  0.57  71579.2
0.169492  0.57  70647.6
0.186441  0.57  69741.2
0.20339  0.57  68859.5
0.220339  0.57  68001.7
0.237288  0.57  67167.3
0.254237  0.57  66355.7
0.271186  0.57  65566.3
0.288136  0.57  64798.5
0.305085  0.57  64051.8
0.322034  0.57  63325.6
0.338983  0.57  62619.5
0.355932  0.57  61933
0.372881  0.57  61265.6
0.389831  0.57  60616.9
0.40678  0.57  59986
0.423729  0.57  59373.2
0.440678  0.57  58777.8
0.457627  0.57  58199.3
0.474576  0.57  57637.4
0.491525  0.57  57091.7
0.508475  0.57  207587
0.525424  0.57  206096
0.542373  0.57  204905
0.559322  0.57  203815
0.576271  0.57  202737
0.59322  0.57  201690
0.610169  0.57  200671
0.627119  0.57  199681
0.644068  0.57  198719
0.661017  0.57  197785
0.677966  0.57  196879
0.694915  0.57  195999
0.711864  0.57  195147
0.728814  0.57  194321
0.745763  0.57  193522
0.762712  0.57  192748
0.779661  0.57  192000
0.79661  0.57  191278
0.813559  0.57  190581
0.830508  0.57  189909
0.847458  0.57  189261
0.864407  0.57  188638
0.881356  0.57  188038
0.898305  0.57  187463
0.915254  0.57  186912
0.932203  0.57  186384
0.949153  0.57  185879
0.966102  0.57  185397
0.983051  0.57  184939
1  0.57  184503

0.0169492  0.62  94675.1
0.0338983  0.62  93289.2
0.0508475  0.62  92304.5
0.0677966  0.62  91103.5
0.0847458  0.62  89934.6
0.101695  0.62  88796.1
0.118644  0.62  87687.2
0.135593  0.62  86607.2
0.152542  0.62  85555.4
0.169492  0.62  84531.2
0.186441  0.62  83533.6
0.20339  0.62  82562.1
0.220339  0.62  81616.1
0.237288  0.62  80694.9
0.254237  0.62  79798
0.271186  0.62  78924.8
0.288136  0.62  78074.7
0.305085  0.62  77247.2
0.322034  0.62  76441.7
0.338983  0.62  75657.8
0.355932  0.62  74894.9
0.372881  0.62  74152.5
0.389831  0.62  73430.3
0.40678  0.62  72727.4
0.423729  0.62  72044.1
0.440678  0.62  71379.6
0.457627  0.62  70733.5
0.474576  0.62  70105.4
0.491525  0.62  69495
0.508475  0.62  210180
0.525424  0.62  208682
0.542373  0.62  207487
0.559322  0.62  206393
0.576271  0.62  205311
0.59322  0.62  204258
0.610169  0.62  203235
0.627119  0.62  202241
0.644068  0.62  201275
0.661017  0.62  200337
0.677966  0.62  199427
0.694915  0.62  198544
0.711864  0.62  197687
0.728814  0.62  196858
0.745763  0.62  196055
0.762712  0.62  195278
0.779661  0.62  194526
0.79661  0.62  193801
0.813559  0.62  193101
0.830508  0.62  192425
0.847458  0.62  191774
0.864407  0.62  191148
0.881356  0.62  190546
0.898305  0.62  189968
0.915254  0.62  189414
0.932203  0.62  188883
0.949153  0.62  188376
0.966102  0.62  187892
0.983051  0.62  187432
1  0.62  186994

0.0169492  0.67  110684
0.0338983  0.67  109184
0.0508475  0.67  108117
0.0677966  0.67  106815
0.0847458  0.67  105546
0.101695  0.67  104309
0.118644  0.67  103103
0.135593  0.67  101927
0.152542  0.67  100781
0.169492  0.67  99664.3
0.186441  0.67  98575.4
0.20339  0.67  97514.1
0.220339  0.67  96479.7
0.237288  0.67  95471.6
0.254237  0.67  94489.2
0.271186  0.67  93532
0.288136  0.67  92599.4
0.305085  0.67  91690.8
0.322034  0.67  90805.7
0.338983  0.67  89943.6
0.355932  0.67  89104
0.372881  0.67  88286.4
0.389831  0.67  87490.4
0.40678  0.67  86715.2
0.423729  0.67  85961
0.440678  0.67  85227
0.457627  0.67  84512.9
0.474576  0.67  83818.2
0.491525  0.67  83142.6
0.508475  0.67  212997
0.525424  0.67  211490
0.542373  0.67  210292
0.559322  0.67  209191
0.576271  0.67  208105
0.59322  0.67  207048
0.610169  0.67  206020
0.627119  0.67  205021
0.644068  0.67  204051
0.661017  0.67  203108
0.677966  0.67  202193
0.694915  0.67  201306
0.711864  0.67  200446
0.728814  0.67  199612
0.745763  0.67  198805
0.762712  0.67  198024
0.779661  0.67  197269
0.79661  0.67  196540
0.813559  0.67  195837
0.830508  0.67  195158
0.847458  0.67  194503
0.864407  0.67  193874
0.881356  0.67  193269
0.898305  0.67  192688
0.915254  0.67  192130
0.932203  0.67  191597
0.949153  0.67  191087
0.966102  0.67  190601
0.983051  0.67  190138
1  0.67  189698

0.0169492  0.72  127944
0.0338983  0.72  126329
0.0508475  0.72  125180
0.0677966  0.72  123776
0.0847458  0.72  122407
0.101695  0.72  121072
0.118644  0.72  119769
0.135593  0.72  118497
0.152542  0.72  117257
0.169492  0.72  116047
0.186441  0.72  114867
0.20339  0.72  113716
0.220339  0.72  112593
0.237288  0.72  111497
0.254237  0.72  110429
0.271186  0.72  109388
0.288136  0.72  108373
0.305085  0.72  107383
0.322034  0.72  106418
0.338983  0.72  105477
0.355932  0.72  104561
0.372881  0.72  103668
0.389831  0.72  102798
0.40678  0.72  101950
0.423729  0.72  101125
0.440678  0.72  100321
0.457627  0.72  99538.4
0.474576  0.72  98776.8
0.491525  0.72  98035.8
0.508475  0.72  216037
0.525424  0.72  214521
0.542373  0.72  213319
0.559322  0.72  212213
0.576271  0.72  211121
0.59322  0.72  210059
0.610169  0.72  209026
0.627119  0.72  208022
0.644068  0.72  207047
0.661017  0.72  206100
0.677966  0.72  205180
0.694915  0.72  204288
0.711864  0.72  203423
0.728814  0.72  202586
0.745763  0.72  201774
0.762712  0.72  200989
0.779661  0.72  200230
0.79661  0.72  199497
0.813559  0.72  198790
0.830508  0.72  198107
0.847458  0.72  197449
0.864407  0.72  196816
0.881356  0.72  196208
0.898305  0.72  195623
0.915254  0.72  195063
0.932203  0.72  194527
0.949153  0.72  194014
0.966102  0.72  193525
0.983051  0.72  193059
1  0.72  192617

0.0169492  0.77  146453
0.0338983  0.77  144724
0.0508475  0.77  143493
0.0677966  0.77  141987
0.0847458  0.77  140519
0.101695  0.77  139084
0.118644  0.77  137684
0.135593  0.77  136317
0.152542  0.77  134982
0.169492  0.77  133680
0.186441  0.77  132408
0.20339  0.77  131167
0.220339  0.77  129955
0.237288  0.77  128773
0.254237  0.77  127619
0.271186  0.77  126493
0.288136  0.77  125395
0.305085  0.77  124324
0.322034  0.77  123279
0.338983  0.77  122260
0.355932  0.77  121266
0.372881  0.77  120297
0.389831  0.77  119353
0.40678  0.77  118432
0.423729  0.77  117536
0.440678  0.77  116662
0.457627  0.77  115811
0.474576  0.77  114982
0.491525  0.77  114175
0.508475  0.77  219303
0.525424  0.77  217778
0.542373  0.77  216570
0.559322  0.77  215458
0.576271  0.77  214361
0.59322  0.77  213293
0.610169  0.77  212255
0.627119  0.77  211245
0.644068  0.77  210265
0.661017  0.77  209312
0.677966  0.77  208388
0.694915  0.77  207491
0.711864  0.77  206622
0.728814  0.77  205779
0.745763  0.77  204963
0.762712  0.77  204174
0.779661  0.77  203410
0.79661  0.77  202673
0.813559  0.77  201961
0.830508  0.77  201275
0.847458  0.77  200613
0.864407  0.77  199976
0.881356  0.77  199364
0.898305  0.77  198776
0.915254  0.77  198213
0.932203  0.77  197673
0.949153  0.77  197158
0.966102  0.77  196666
0.983051  0.77  196197
1  0.77  195752

0.0169492  0.82  166212
0.0338983  0.82  164369
0.0508475  0.82  163055
0.0677966  0.82  161449
0.0847458  0.82  159880
0.101695  0.82  158347
0.118644  0.82  156850
0.135593  0.82  155387
0.152542  0.82  153958
0.169492  0.82  152562
0.186441  0.82  151199
0.20339  0.82  149867
0.220339  0.82  148567
0.237288  0.82  147297
0.254237  0.82  146058
0.271186  0.82  144848
0.288136  0.82  143666
0.305085  0.82  142514
0.322034  0.82  141389
0.338983  0.82  140291
0.355932  0.82  139220
0.372881  0.82  138175
0.389831  0.82  137156
0.40678  0.82  136163
0.423729  0.82  135194
0.440678  0.82  134250
0.457627  0.82  133331
0.474576  0.82  132434
0.491525  0.82  131562
0.508475  0.82  222795
0.525424  0.82  221260
0.542373  0.82  220048
0.559322  0.82  218929
0.576271  0.82  217825
0.59322  0.82  216752
0.610169  0.82  215708
0.627119  0.82  214693
0.644068  0.82  213706
0.661017  0.82  212748
0.677966  0.82  211819
0.694915  0.82  210916
0.711864  0.82  210042
0.728814  0.82  209194
0.745763  0.82  208373
0.762712  0.82  207579
0.779661  0.82  206811
0.79661  0.82  206069
0.813559  0.82  205353
0.830508  0.82  204662
0.847458  0.82  203997
0.864407  0.82  203356
0.881356  0.82  202740
0.898305  0.82  202148
0.915254  0.82  201581
0.932203  0.82  201038
0.949153  0.82  200519
0.966102  0.82  200024
0.983051  0.82  199552
1  0.82  199104

0.0169492  0.87  187221
0.0338983  0.87  185264
0.0508475  0.87  183868
0.0677966  0.87  182160
0.0847458  0.87  180491
0.101695  0.87  178860
0.118644  0.87  177265
0.135593  0.87  175706
0.152542  0.87  174183
0.169492  0.87  172694
0.186441  0.87  171239
0.20339  0.87  169818
0.220339  0.87  168429
0.237288  0.87  167072
0.254237  0.87  165746
0.271186  0.87  164451
0.288136  0.87  163187
0.305085  0.87  161953
0.322034  0.87  160747
0.338983  0.87  159571
0.355932  0.87  158422
0.372881  0.87  157302
0.389831  0.87  156208
0.40678  0.87  155141
0.423729  0.87  154101
0.440678  0.87  153087
0.457627  0.87  152098
0.474576  0.87  151134
0.491525  0.87  150195
0.508475  0.87  226517
0.525424  0.87  224970
0.542373  0.87  223752
0.559322  0.87  222627
0.576271  0.87  221516
0.59322  0.87  220436
0.610169  0.87  219386
0.627119  0.87  218365
0.644068  0.87  217373
0.661017  0.87  216409
0.677966  0.87  215473
0.694915  0.87  214566
0.711864  0.87  213685
0.728814  0.87  212833
0.745763  0.87  212007
0.762712  0.87  211207
0.779661  0.87  210434
0.79661  0.87  209687
0.813559  0.87  208967
0.830508  0.87  208271
0.847458  0.87  207601
0.864407  0.87  206956
0.881356  0.87  206336
0.898305  0.87  205741
0.915254  0.87  205170
0.932203  0.87  204623
0.949153  0.87  204101
0.966102  0.87  203602
0.983051  0.87  203127
1  0.87  202676

0.0169492  0.92  209481
0.0338983  0.92  207409
0.0508475  0.92  205931
0.0677966  0.92  204121
0.0847458  0.92  202352
0.101695  0.92  200622
0.118644  0.92  198931
0.135593  0.92  197276
0.152542  0.92  195658
0.169492  0.92  194076
0.186441  0.92  192530
0.20339  0.92  191018
0.220339  0.92  189540
0.237288  0.92  188096
0.254237  0.92  186684
0.271186  0.92  185305
0.288136  0.92  183957
0.305085  0.92  182641
0.322034  0.92  181355
0.338983  0.92  180100
0.355932  0.92  178874
0.372881  0.92  177677
0.389831  0.92  176509
0.40678  0.92  175369
0.423729  0.92  174257
0.440678  0.92  173172
0.457627  0.92  172114
0.474576  0.92  171082
0.491525  0.92  170077
0.508475  0.92  230468
0.525424  0.92  228910
0.542373  0.92  227686
0.559322  0.92  226553
0.576271  0.92  225436
0.59322  0.92  224349
0.610169  0.92  223292
0.627119  0.92  222265
0.644068  0.92  221266
0.661017  0.92  220296
0.677966  0.92  219354
0.694915  0.92  218441
0.711864  0.92  217554
0.728814  0.92  216696
0.745763  0.92  215864
0.762712  0.92  215059
0.779661  0.92  214281
0.79661  0.92  213529
0.813559  0.92  212804
0.830508  0.92  212103
0.847458  0.92  211429
0.864407  0.92  210779
0.881356  0.92  210155
0.898305  0.92  209555
0.915254  0.92  208980
0.932203  0.92  208429
0.949153  0.92  207903
0.966102  0.92  207401
0.983051  0.92  206923
1  0.92  206468

0.0169492  0.97  232990
0.0338983  0.97  230804
0.0508475  0.97  229244
0.0677966  0.97  227332
0.0847458  0.97  225464
0.101695  0.97  223635
0.118644  0.97  221846
0.135593  0.97  220095
0.152542  0.97  218383
0.169492  0.97  216708
0.186441  0.97  215070
0.20339  0.97  213468
0.220339  0.97  211901
0.237288  0.97  210369
0.254237  0.97  208872
0.271186  0.97  207408
0.288136  0.97  205977
0.305085  0.97  204579
0.322034  0.97  203213
0.338983  0.97  201878
0.355932  0.97  200574
0.372881  0.97  199301
0.389831  0.97  198058
0.40678  0.97  196845
0.423729  0.97  195661
0.440678  0.97  194505
0.457627  0.97  193378
0.474576  0.97  192279
0.491525  0.97  191207
0.508475  0.97  234651
0.525424  0.97  233081
0.542373  0.97  231851
0.559322  0.97  230710
0.576271  0.97  229586
0.59322  0.97  228492
0.610169  0.97  227428
0.627119  0.97  226393
0.644068  0.97  225388
0.661017  0.97  224411
0.677966  0.97  223463
0.694915  0.97  222543
0.711864  0.97  221651
0.728814  0.97  220786
0.745763  0.97  219948
0.762712  0.97  219138
0.779661  0.97  218354
0.79661  0.97  217597
0.813559  0.97  216866
0.830508  0.97  216161
0.847458  0.97  215481
0.864407  0.97  214826
0.881356  0.97  214197
0.898305  0.97  213593
0.915254  0.97  213014
0.932203  0.97  212459
0.949153  0.97  211929
0.966102  0.97  211423
0.983051  0.97  210941
1  0.97  210483



==> fig/withall/gnuplotK.txt <==
0.0169492  -0.98  -0.0881199
0.0338983  -0.98  -0.0876917
0.0508475  -0.98  -0.0873371
0.0677966  -0.98  -0.086782
0.0847458  -0.98  -0.0861583
0.101695  -0.98  -0.0854751
0.118644  -0.98  -0.0861726
0.135593  -0.98  -0.0839567
0.152542  -0.98  -0.0831311
0.169492  -0.98  -0.082266
0.186441  -0.98  -0.0813641
0.20339  -0.98  -0.0804278
0.220339  -0.98  -0.0794455
0.237288  -0.98  -0.0784387
0.254237  -0.98  -0.0774149
0.271186  -0.98  -0.0763312
0.288136  -0.98  -0.075247
0.305085  -0.98  -0.074149
0.322034  -0.98  -0.0730087
0.338983  -0.98  -0.071844
0.355932  -0.98  -0.0706528
0.372881  -0.98  -0.0694368
0.389831  -0.98  -0.0681904
0.40678  -0.98  -0.104384
0.423729  -0.98  -0.102003
0.440678  -0.98  -0.0996721
0.457627  -0.98  -0.0974511
0.474576  -0.98  -0.09516
0.491525  -0.98  -0.0930481
0.508475  -0.98  -0.462565
0.525424  -0.98  -0.43663
0.542373  -0.98  -0.411247
0.559322  -0.98  -0.388212
0.576271  -0.98  -0.366281
0.59322  -0.98  -0.345386
0.610169  -0.98  -0.346054
0.627119  -0.98  -0.326035
0.644068  -0.98  -0.306887
0.661017  -0.98  -0.288559
0.677966  -0.98  -0.271
0.694915  -0.98  -0.254159
0.711864  -0.98  -0.238
0.728814  -0.98  -0.222482
0.745763  -0.98  -0.207593
0.762712  -0.98  -0.193298
0.779661  -0.98  -0.179578
0.79661  -0.98  -0.166409
0.813559  -0.98  -0.0752254
0.830508  -0.98  -0.0723898
0.847458  -0.98  -0.0695913
0.864407  -0.98  -0.0668296
0.881356  -0.98  -0.0641044
0.898305  -0.98  -0.0614148
0.915254  -0.98  -0.0587604
0.932203  -0.98  -0.0561406
0.949153  -0.98  -0.053555
0.966102  -0.98  -0.0510027
0.983051  -0.98  -0.0484819
1  -0.98  -0.0459939

0.0169492  -0.93  -0.0930898
0.0338983  -0.93  -0.0927384
0.0508475  -0.93  -0.0924626
0.0677966  -0.93  -0.0919724
0.0847458  -0.93  -0.091407
0.101695  -0.93  -0.0907758
0.118644  -0.93  -0.0916098
0.135593  -0.93  -0.0893437
0.152542  -0.93  -0.0885528
0.169492  -0.93  -0.0877168
0.186441  -0.93  -0.0868387
0.20339  -0.93  -0.0859207
0.220339  -0.93  -0.0849507
0.237288  -0.93  -0.0839513
0.254237  -0.93  -0.0829305
0.271186  -0.93  -0.0818426
0.288136  -0.93  -0.0807509
0.305085  -0.93  -0.0796413
0.322034  -0.93  -0.0784832
0.338983  -0.93  -0.0772957
0.355932  -0.93  -0.0760765
0.372881  -0.93  -0.0748276
0.389831  -0.93  -0.0735427
0.40678  -0.93  -0.101924
0.423729  -0.93  -0.0996567
0.440678  -0.93  -0.0974271
0.457627  -0.93  -0.0953043
0.474576  -0.93  -0.0930808
0.491525  -0.93  -0.091033
0.508475  -0.93  -0.411632
0.525424  -0.93  -0.389216
0.542373  -0.93  -0.367196
0.559322  -0.93  -0.347223
0.576271  -0.93  -0.328164
0.59322  -0.93  -0.309977
0.610169  -0.93  -0.310498
0.627119  -0.93  -0.293052
0.644068  -0.93  -0.276342
0.661017  -0.93  -0.260327
0.677966  -0.93  -0.244966
0.694915  -0.93  -0.230215
0.711864  -0.93  -0.216045
0.728814  -0.93  -0.202422
0.745763  -0.93  -0.189336
0.762712  -0.93  -0.176759
0.779661  -0.93  -0.164674
0.79661  -0.93  -0.153061
0.813559  -0.93  -0.0771722
0.830508  -0.93  -0.0742571
0.847458  -0.93  -0.0713808
0.864407  -0.93  -0.0685428
0.881356  -0.93  -0.0657429
0.898305  -0.93  -0.06298
0.915254  -0.93  -0.0602538
0.932203  -0.93  -0.0575637
0.949153  -0.93  -0.0549091
0.966102  -0.93  -0.0522891
0.983051  -0.93  -0.0497018
1  -0.93  -0.0471487

0.0169492  -0.88  -0.074881
0.0338983  -0.88  -0.0747099
0.0508475  -0.88  -0.0745977
0.0677966  -0.88  -0.0743104
0.0847458  -0.88  -0.0739597
0.101695  -0.88  -0.0735533
0.118644  -0.88  -0.0743329
0.135593  -0.88  -0.0725942
0.152542  -0.88  -0.0720495
0.169492  -0.88  -0.0714651
0.186441  -0.88  -0.0708432
0.20339  -0.88  -0.0701857
0.220339  -0.88  -0.0694824
0.237288  -0.88  -0.0687518
0.254237  -0.88  -0.0680004
0.271186  -0.88  -0.0671906
0.288136  -0.88  -0.0663743
0.305085  -0.88  -0.06554
0.322034  -0.88  -0.0646624
0.338983  -0.88  -0.0637572
0.355932  -0.88  -0.0628224
0.372881  -0.88  -0.0618597
0.389831  -0.88  -0.0608638
0.40678  -0.88  -0.0846347
0.423729  -0.88  -0.0828235
0.440678  -0.88  -0.0810397
0.457627  -0.88  -0.0793502
0.474576  -0.88  -0.0775573
0.491525  -0.88  -0.0759225
0.508475  -0.88  -0.363908
0.525424  -0.88  -0.344793
0.542373  -0.88  -0.325927
0.559322  -0.88  -0.308828
0.576271  -0.88  -0.292464
0.59322  -0.88  -0.276818
0.610169  -0.88  -0.277187
0.627119  -0.88  -0.262156
0.644068  -0.88  -0.247737
0.661017  -0.88  -0.233894
0.677966  -0.88  -0.220597
0.694915  -0.88  -0.20781
0.711864  -0.88  -0.19551
0.728814  -0.88  -0.183667
0.745763  -0.88  -0.172276
0.762712  -0.88  -0.161313
0.779661  -0.88  -0.150765
0.79661  -0.88  -0.140615
0.813559  -0.88  -0.0792224
0.830508  -0.88  -0.0762234
0.847458  -0.88  -0.0732649
0.864407  -0.88  -0.0703464
0.881356  -0.88  -0.0674676
0.898305  -0.88  -0.0646275
0.915254  -0.88  -0.0618256
0.932203  -0.88  -0.0590613
0.949153  -0.88  -0.0563339
0.966102  -0.88  -0.0536426
0.983051  -0.88  -0.0509853
1  -0.88  -0.0483635

0.0169492  -0.83  -0.00496157
0.0338983  -0.83  -0.00494413
0.0508475  -0.83  -0.00493069
0.0677966  -0.83  -0.00490579
0.0847458  -0.83  -0.00487685
0.101695  -0.83  -0.00484437
0.118644  -0.83  -0.00489007
0.135593  -0.83  -0.00477025
0.152542  -0.83  -0.00472914
0.169492  -0.83  -0.00468559
0.186441  -0.83  -0.00463974
0.20339  -0.83  -0.00459174
0.220339  -0.83  -0.00454091
0.237288  -0.83  -0.00448847
0.254237  -0.83  -0.00443486
0.271186  -0.83  -0.00437761
0.288136  -0.83  -0.00432012
0.305085  -0.83  -0.00426164
0.322034  -0.83  -0.00420052
0.338983  -0.83  -0.00413779
0.355932  -0.83  -0.00407332
0.372881  -0.83  -0.00400722
0.389831  -0.83  -0.00393916
0.40678  -0.83  -0.0279322
0.423729  -0.83  -0.0272778
0.440678  -0.83  -0.0266514
0.457627  -0.83  -0.0260628
0.474576  -0.83  -0.0254845
0.491525  -0.83  -0.0249698
0.508475  -0.83  -0.319423
0.525424  -0.83  -0.30339
0.542373  -0.83  -0.287468
0.559322  -0.83  -0.273053
0.576271  -0.83  -0.259204
0.59322  -0.83  -0.245932
0.610169  -0.83  -0.246142
0.627119  -0.83  -0.233369
0.644068  -0.83  -0.221089
0.661017  -0.83  -0.209278
0.677966  -0.83  -0.197911
0.694915  -0.83  -0.18696
0.711864  -0.83  -0.176408
0.728814  -0.83  -0.16623
0.745763  -0.83  -0.156426
0.762712  -0.83  -0.146973
0.779661  -0.83  -0.137863
0.79661  -0.83  -0.129082
0.813559  -0.83  -0.0813879
0.830508  -0.83  -0.0782999
0.847458  -0.83  -0.0752544
0.864407  -0.83  -0.0722507
0.881356  -0.83  -0.0692885
0.898305  -0.83  -0.0663666
0.915254  -0.83  -0.0634846
0.932203  -0.83  -0.0606419
0.949153  -0.83  -0.0578375
0.966102  -0.83  -0.0550708
0.983051  -0.83  -0.0523395
1  -0.83  -0.0496452

0.0169492  -0.78  -0.00845088
0.0338983  -0.78  -0.00842659
0.0508475  -0.78  -0.00840903
0.0677966  -0.78  -0.00837181
0.0847458  -0.78  -0.00832757
0.101695  -0.78  -0.00827716
0.118644  -0.78  -0.00836027
0.135593  -0.78  -0.00816026
0.152542  -0.78  -0.00809467
0.169492  -0.78  -0.00802475
0.186441  -0.78  -0.00795076
0.20339  -0.78  -0.0078729
0.220339  -0.78  -0.00779005
0.237288  -0.78  -0.00770428
0.254237  -0.78  -0.00761633
0.271186  -0.78  -0.00752198
0.288136  -0.78  -0.00742704
0.305085  -0.78  -0.00733024
0.322034  -0.78  -0.00722874
0.338983  -0.78  -0.0071243
0.355932  -0.78  -0.00701671
0.372881  -0.78  -0.00690614
0.389831  -0.78  -0.00679202
0.40678  -0.78  -0.0242279
0.423729  -0.78  -0.0236572
0.440678  -0.78  -0.0231063
0.457627  -0.78  -0.0225862
0.474576  -0.78  -0.0220653
0.491525  -0.78  -0.0215959
0.508475  -0.78  -0.278216
0.525424  -0.78  -0.265043
0.542373  -0.78  -0.251852
0.559322  -0.78  -0.239928
0.576271  -0.78  -0.228414
0.59322  -0.78  -0.217346
0.610169  -0.78  -0.217391
0.627119  -0.78  -0.206715
0.644068  -0.78  -0.196424
0.661017  -0.78  -0.1865
0.677966  -0.78  -0.176927
0.694915  -0.78  -0.167684
0.711864  -0.78  -0.158757
0.728814  -0.78  -0.15013
0.745763  -0.78  -0.1418
0.762712  -0.78  -0.133753
0.779661  -0.78  -0.125981
0.79661  -0.78  -0.118474
0.813559  -0.78  -0.0836831
0.830508  -0.78  -0.0805006
0.847458  -0.78  -0.0773625
0.864407  -0.78  -0.0742683
0.881356  -0.78  -0.0712174
0.898305  -0.78  -0.0682087
0.915254  -0.78  -0.0652417
0.932203  -0.78  -0.0623156
0.949153  -0.78  -0.0594297
0.966102  -0.78  -0.0565829
0.983051  -0.78  -0.0537732
1  -0.78  -0.0510018

0.0169492  -0.73  -0.0136462
0.0338983  -0.73  -0.0136169
0.0508475  -0.73  -0.0135984
0.0677966  -0.73  -0.0135478
0.0847458  -0.73  -0.0134857
0.101695  -0.73  -0.0134134
0.118644  -0.73  -0.0135573
0.135593  -0.73  -0.0132419
0.152542  -0.73  -0.0131442
0.169492  -0.73  -0.0130393
0.186441  -0.73  -0.0129274
0.20339  -0.73  -0.012809
0.220339  -0.73  -0.0126821
0.237288  -0.73  -0.0125502
0.254237  -0.73  -0.0124145
0.271186  -0.73  -0.0122681
0.288136  -0.73  -0.0121204
0.305085  -0.73  -0.0119693
0.322034  -0.73  -0.0118103
0.338983  -0.73  -0.0116463
0.355932  -0.73  -0.0114767
0.372881  -0.73  -0.011302
0.389831  -0.73  -0.0111211
0.40678  -0.73  -0.0213702
0.423729  -0.73  -0.0208393
0.440678  -0.73  -0.0203187
0.457627  -0.73  -0.0198222
0.474576  -0.73  -0.0193093
0.491525  -0.73  -0.0188362
0.508475  -0.73  -0.240335
0.525424  -0.73  -0.229798
0.542373  -0.73  -0.219122
0.559322  -0.73  -0.209493
0.576271  -0.73  -0.200132
0.59322  -0.73  -0.191094
0.610169  -0.73  -0.190965
0.627119  -0.73  -0.182224
0.644068  -0.73  -0.173768
0.661017  -0.73  -0.165588
0.677966  -0.73  -0.157672
0.694915  -0.73  -0.150005
0.711864  -0.73  -0.14258
0.728814  -0.73  -0.135385
0.745763  -0.73  -0.128419
0.762712  -0.73  -0.121671
0.779661  -0.73  -0.115138
0.79661  -0.73  -0.108809
0.813559  -0.73  -0.0861258
0.830508  -0.73  -0.0828423
0.847458  -0.73  -0.0796055
0.864407  -0.73  -0.0764145
0.881356  -0.73  -0.073269
0.898305  -0.73  -0.0701677
0.915254  -0.73  -0.06711
0.932203  -0.73  -0.0640951
0.949153  -0.73  -0.0611221
0.966102  -0.73  -0.0581902
0.983051  -0.73  -0.0552968
1  -0.73  -0.0524435

0.0169492  -0.68  0
0.0338983  -0.68  0
0.0508475  -0.68  0
0.0677966  -0.68  0
0.0847458  -0.68  0
0.101695  -0.68  0
0.118644  -0.68  0
0.135593  -0.68  0
0.152542  -0.68  0
0.169492  -0.68  0
0.186441  -0.68  0
0.20339  -0.68  0
0.220339  -0.68  0
0.237288  -0.68  0
0.254237  -0.68  0
0.271186  -0.68  0
0.288136  -0.68  0
0.305085  -0.68  0
0.322034  -0.68  0
0.338983  -0.68  0
0.355932  -0.68  0
0.372881  -0.68  0
0.389831  -0.68  0
0.40678  -0.68  -0.00965366
0.423729  -0.68  -0.00946453
0.440678  -0.68  -0.00928656
0.457627  -0.68  -0.00912256
0.474576  -0.68  -0.00896559
0.491525  -0.68  -0.00883281
0.508475  -0.68  -0.199196
0.525424  -0.68  -0.191255
0.542373  -0.68  -0.183083
0.559322  -0.68  -0.175736
0.576271  -0.68  -0.168527
0.59322  -0.68  -0.16153
0.610169  -0.68  -0.161256
0.627119  -0.68  -0.154466
0.644068  -0.68  -0.147868
0.661017  -0.68  -0.141459
0.677966  -0.68  -0.135232
0.694915  -0.68  -0.129181
0.711864  -0.68  -0.123299
0.728814  -0.68  -0.117581
0.745763  -0.68  -0.112026
0.762712  -0.68  -0.106628
0.779661  -0.68  -0.101385
0.79661  -0.68  -0.0962904
0.813559  -0.68  -0.0846052
0.830508  -0.68  -0.0813749
0.847458  -0.68  -0.078191
0.864407  -0.68  -0.0750526
0.881356  -0.68  -0.0719594
0.898305  -0.68  -0.06891
0.915254  -0.68  -0.0659039
0.932203  -0.68  -0.0629402
0.949153  -0.68  -0.0600181
0.966102  -0.68  -0.0571366
0.983051  -0.68  -0.0542934
1  -0.68  -0.0514899

0.0169492  -0.63  0
0.0338983  -0.63  0
0.0508475  -0.63  0
0.0677966  -0.63  0
0.0847458  -0.63  0
0.101695  -0.63  0
0.118644  -0.63  0
0.135593  -0.63  0
0.152542  -0.63  0
0.169492  -0.63  0
0.186441  -0.63  0
0.20339  -0.63  0
0.220339  -0.63  0
0.237288  -0.63  0
0.254237  -0.63  0
0.271186  -0.63  0
0.288136  -0.63  0
0.305085  -0.63  0
0.322034  -0.63  0
0.338983  -0.63  0
0.355932  -0.63  0
0.372881  -0.63  0
0.389831  -0.63  0
0.40678  -0.63  -0.00473809
0.423729  -0.63  -0.00464805
0.440678  -0.63  -0.0045634
0.457627  -0.63  -0.00448555
0.474576  -0.63  -0.00441109
0.491525  -0.63  -0.00434847
0.508475  -0.63  -0.166233
0.525424  -0.63  -0.160522
0.542373  -0.63  -0.154486
0.559322  -0.63  -0.149089
0.576271  -0.63  -0.143713
0.59322  -0.63  -0.138448
0.610169  -0.63  -0.137992
0.627119  -0.63  -0.132859
0.644068  -0.63  -0.127836
0.661017  -0.63  -0.122924
0.677966  -0.63  -0.118124
0.694915  -0.63  -0.113433
0.711864  -0.63  -0.10885
0.728814  -0.63  -0.104371
0.745763  -0.63  -0.0999992
0.762712  -0.63  -0.0957305
0.779661  -0.63  -0.0915647
0.79661  -0.63  -0.087498
0.813559  -0.63  -0.0861877
0.830508  -0.63  -0.0828899
0.847458  -0.63  -0.0796401
0.864407  -0.63  -0.0764375
0.881356  -0.63  -0.0732815
0.898305  -0.63  -0.0701709
0.915254  -0.63  -0.067105
0.932203  -0.63  -0.064083
0.949153  -0.63  -0.0611038
0.966102  -0.63  -0.0581665
0.983051  -0.63  -0.0552688
1  -0.63  -0.0524119

0.0169492  -0.58  0
0.0338983  -0.58  0
0.0508475  -0.58  0
0.0677966  -0.58  0
0.0847458  -0.58  0
0.101695  -0.58  0
0.118644  -0.58  0
0.135593  -0.58  0
0.152542  -0.58  0
0.169492  -0.58  0
0.186441  -0.58  0
0.20339  -0.58  0
0.220339  -0.58  0
0.237288  -0.58  0
0.254237  -0.58  0
0.271186  -0.58  0
0.288136  -0.58  0
0.305085  -0.58  0
0.322034  -0.58  0
0.338983  -0.58  0
0.355932  -0.58  0
0.372881  -0.58  0
0.389831  -0.58  0
0.40678  -0.58  -0.000227655
0.423729  -0.58  -0.000223485
0.440678  -0.58  -0.00021957
0.457627  -0.58  -0.00021598
0.474576  -0.58  -0.000212549
0.491525  -0.58  -0.000209684
0.508475  -0.58  -0.136405
0.525424  -0.58  -0.132699
0.542373  -0.58  -0.128583
0.559322  -0.58  -0.124942
0.576271  -0.58  -0.121217
0.59322  -0.58  -0.117514
0.610169  -0.58  -0.116866
0.627119  -0.58  -0.113229
0.644068  -0.58  -0.109631
0.661017  -0.58  -0.106076
0.677966  -0.58  -0.102568
0.694915  -0.58  -0.0991108
0.711864  -0.58  -0.0957057
0.728814  -0.58  -0.0923543
0.745763  -0.58  -0.0890577
0.762712  -0.58  -0.0858164
0.779661  -0.58  -0.082632
0.79661  -0.58  -0.0795021
0.813559  -0.58  -0.0877417
0.830508  -0.58  -0.0843774
0.847458  -0.58  -0.0810626
0.864407  -0.58  -0.0777967
0.881356  -0.58  -0.074579
0.898305  -0.58  -0.0714081
0.915254  -0.58  -0.0682834
0.932203  -0.58  -0.0652038
0.949153  -0.58  -0.0621685
0.966102  -0.58  -0.0591764
0.983051  -0.58  -0.056225
1  -0.58  -0.0533157

0.0169492  -0.53  0
0.0338983  -0.53  0
0.0508475  -0.53  0
0.0677966  -0.53  0
0.0847458  -0.53  0
0.101695  -0.53  0
0.118644  -0.53  0
0.135593  -0.53  0
0.152542  -0.53  0
0.169492  -0.53  0
0.186441  -0.53  0
0.20339  -0.53  0
0.220339  -0.53  0
0.237288  -0.53  0
0.254237  -0.53  0
0.271186  -0.53  0
0.288136  -0.53  0
0.305085  -0.53  0
0.322034  -0.53  0
0.338983  -0.53  0
0.355932  -0.53  0
0.372881  -0.53  0
0.389831  -0.53  0
0.40678  -0.53  0.00387368
0.423729  -0.53  0.0038059
0.440678  -0.53  0.00374236
0.457627  -0.53  0.0036843
0.474576  -0.53  0.0036289
0.491525  -0.53  0.0035831
0.508475  -0.53  -0.109742
0.525424  -0.53  -0.107811
0.542373  -0.53  -0.105395
0.559322  -0.53  -0.103313
0.576271  -0.53  -0.101052
0.59322  -0.53  -0.0987375
0.610169  -0.53  -0.0978851
0.627119  -0.53  -0.0955834
0.644068  -0.53  -0.0932567
0.661017  -0.53  -0.090914
0.677966  -0.53  -0.088563
0.694915  -0.53  -0.0862114
0.711864  -0.53  -0.0838635
0.728814  -0.53  -0.0815247
0.745763  -0.53  -0.0791954
0.762712  -0.53  -0.0768792
0.779661  -0.53  -0.0745794
0.79661  -0.53  -0.0722949
0.813559  -0.53  -0.0892538
0.830508  -0.53  -0.0858244
0.847458  -0.53  -0.0824463
0.864407  -0.53  -0.0791185
0.881356  -0.53  -0.0758405
0.898305  -0.53  -0.0726108
0.915254  -0.53  -0.0694287
0.932203  -0.53  -0.0662931
0.949153  -0.53  -0.0632031
0.966102  -0.53  -0.0601576
0.983051  -0.53  -0.057154
1  -0.53  -0.0541936

0.0169492  -0.48  0
0.0338983  -0.48  0
0.0508475  -0.48  0
0.0677966  -0.48  0
0.0847458  -0.48  0
0.101695  -0.48  0
0.118644  -0.48  0
0.135593  -0.48  0
0.152542  -0.48  0
0.169492  -0.48  0
0.186441  -0.48  0
0.20339  -0.48  0
0.220339  -0.48  0
0.237288  -0.48  0
0.254237  -0.48  0
0.271186  -0.48  0
0.288136  -0.48  0
0.305085  -0.48  0
0.322034  -0.48  0
0.338983  -0.48  0
0.355932  -0.48  0
0.372881  -0.48  0
0.389831  -0.48  0
0.40678  -0.48  0.00756034
0.423729  -0.48  0.00743553
0.440678  -0.48  0.00731882
0.457627  -0.48  0.0072127
0.474576  -0.48  0.00711163
0.491525  -0.48  0.00702925
0.508475  -0.48  -0.0862906
0.525424  -0.48  -0.085898
0.542373  -0.48  -0.0849578
0.559322  -0.48  -0.0842289
0.576271  -0.48  -0.0832437
0.59322  -0.48  -0.0821393
0.610169  -0.48  -0.0810659
0.627119  -0.48  -0.079933
0.644068  -0.48  -0.0787223
0.661017  -0.48  -0.0774453
0.677966  -0.48  -0.0761125
0.694915  -0.48  -0.0747362
0.711864  -0.48  -0.0733223
0.728814  -0.48  -0.0718801
0.745763  -0.48  -0.0704082
0.762712  -0.48  -0.0689136
0.779661  -0.48  -0.0674004
0.79661  -0.48  -0.065869
0.813559  -0.48  -0.0907089
0.830508  -0.48  -0.0872167
0.847458  -0.48  -0.0837773
0.864407  -0.48  -0.0803899
0.881356  -0.48  -0.0770537
0.898305  -0.48  -0.0737672
0.915254  -0.48  -0.0705298
0.932203  -0.48  -0.0673402
0.949153  -0.48  -0.0641975
0.966102  -0.48  -0.0611005
0.983051  -0.48  -0.0580465
1  -0.48  -0.055037

0.0169492  -0.43  0
0.0338983  -0.43  0
0.0508475  -0.43  0
0.0677966  -0.43  0
0.0847458  -0.43  0
0.101695  -0.43  0
0.118644  -0.43  0
0.135593  -0.43  0
0.152542  -0.43  0
0.169492  -0.43  0
0.186441  -0.43  0
0.20339  -0.43  0
0.220339  -0.43  0
0.237288  -0.43  0
0.254237  -0.43  0
0.271186  -0.43  0
0.288136  -0.43  0
0.305085  -0.43  0
0.322034  -0.43  0
0.338983  -0.43  0
0.355932  -0.43  0
0.372881  -0.43  0
0.389831  -0.43  0
0.40678  -0.43  0.0108242
0.423729  -0.43  0.0106588
0.440678  -0.43  0.0105046
0.457627  -0.43  0.0103654
0.474576  -0.43  0.0102333
0.491525  -0.43  0.0101278
0.508475  -0.43  -0.0661276
0.525424  -0.43  -0.067026
0.542373  -0.43  -0.0673274
0.559322  -0.43  -0.0677407
0.576271  -0.43  -0.0678335
0.59322  -0.43  -0.0677549
0.610169  -0.43  -0.0664397
0.627119  -0.43  -0.0663041
0.644068  -0.43  -0.0660483
0.661017  -0.43  -0.0656857
0.677966  -0.43  -0.0652288
0.694915  -0.43  -0.0646937
0.711864  -0.43  -0.0640876
0.728814  -0.43  -0.0634231
0.745763  -0.43  -0.0626964
0.762712  -0.43  -0.0619175
0.779661  -0.43  -0.0610914
0.79661  -0.43  -0.0602191
0.813559  -0.43  -0.092091
0.830508  -0.43  -0.0885389
0.847458  -0.43  -0.0850411
0.864407  -0.43  -0.0815968
0.881356  -0.43  -0.0782052
0.898305  -0.43  -0.0748647
0.915254  -0.43  -0.0715746
0.932203  -0.43  -0.0683336
0.949153  -0.43  -0.0651408
0.966102  -0.43  -0.0619948
0.983051  -0.43  -0.058893
1  -0.43  -0.0558368

0.0169492  -0.38  0
0.0338983  -0.38  0
0.0508475  -0.38  0
0.0677966  -0.38  0
0.0847458  -0.38  0
0.101695  -0.38  0
0.118644  -0.38  0
0.135593  -0.38  0
0.152542  -0.38  0
0.169492  -0.38  0
0.186441  -0.38  0
0.20339  -0.38  0
0.220339  -0.38  0
0.237288  -0.38  0
0.254237  -0.38  0
0.271186  -0.38  0
0.288136  -0.38  0
0.305085  -0.38  0
0.322034  -0.38  0
0.338983  -0.38  0
0.355932  -0.38  0
0.372881  -0.38  0
0.389831  -0.38  0
0.40678  -0.38  0.0136533
0.423729  -0.38  0.0134656
0.440678  -0.38  0.0132917
0.457627  -0.38  0.0131367
0.474576  -0.38  0.0129902
0.491525  -0.38  0.0128774
0.508475  -0.38  -0.0493762
0.525424  -0.38  -0.0513047
0.542373  -0.38  -0.0526007
0.559322  -0.38  -0.0539323
0.576271  -0.38  -0.0548953
0.59322  -0.38  -0.0556481
0.610169  -0.38  -0.0540632
0.627119  -0.38  -0.0547446
0.644068  -0.38  -0.0552752
0.661017  -0.38  -0.0556687
0.677966  -0.38  -0.0559389
0.694915  -0.38  -0.0561053
0.711864  -0.38  -0.0561757
0.728814  -0.38  -0.0561656
0.745763  -0.38  -0.0560679
0.762712  -0.38  -0.0558955
0.779661  -0.38  -0.0556538
0.79661  -0.38  -0.0553443
0.813559  -0.38  -0.093383
0.830508  -0.38  -0.0897746
0.847458  -0.38  -0.0862222
0.864407  -0.38  -0.0827245
0.881356  -0.38  -0.079281
0.898305  -0.38  -0.0758898
0.915254  -0.38  -0.0725503
0.932203  -0.38  -0.0692613
0.949153  -0.38  -0.0660215
0.966102  -0.38  -0.0628297
0.983051  -0.38  -0.0596831
1  -0.38  -0.0565832

0.0169492  -0.33  0
0.0338983  -0.33  0
0.0508475  -0.33  0
0.0677966  -0.33  0
0.0847458  -0.33  0
0.101695  -0.33  0
0.118644  -0.33  0
0.135593  -0.33  0
0.152542  -0.33  0
0.169492  -0.33  0
0.186441  -0.33  0
0.20339  -0.33  0
0.220339  -0.33  0
0.237288  -0.33  0
0.254237  -0.33  0
0.271186  -0.33  0
0.288136  -0.33  0
0.305085  -0.33  0
0.322034  -0.33  0
0.338983  -0.33  0
0.355932  -0.33  0
0.372881  -0.33  0
0.389831  -0.33  0
0.40678  -0.33  0.0160282
0.423729  -0.33  0.0158401
0.440678  -0.33  0.0156677
0.457627  -0.33  0.0155173
0.474576  -0.33  0.0153768
0.491525  -0.33  0.0152757
0.508475  -0.33  -0.0362419
0.525424  -0.33  -0.0389176
0.542373  -0.33  -0.0409407
0.559322  -0.33  -0.0429487
0.576271  -0.33  -0.0445568
0.59322  -0.33  -0.0459311
0.610169  -0.33  -0.0440378
0.627119  -0.33  -0.0453425
0.644068  -0.33  -0.0464785
0.661017  -0.33  -0.0474587
0.677966  -0.33  -0.0482969
0.694915  -0.33  -0.049016
0.711864  -0.33  -0.0496231
0.728814  -0.33  -0.0501369
0.745763  -0.33  -0.0505455
0.762712  -0.33  -0.0508645
0.779661  -0.33  -0.0510994
0.79661  -0.33  -0.0512517
0.813559  -0.33  -0.0945672
0.830508  -0.33  -0.0909072
0.847458  -0.33  -0.0873044
0.864407  -0.33  -0.0837578
0.881356  -0.33  -0.0802665
0.898305  -0.33  -0.0768289
0.915254  -0.33  -0.073444
0.932203  -0.33  -0.0701108
0.949153  -0.33  -0.0668279
0.966102  -0.33  -0.0635941
0.983051  -0.33  -0.0604065
1  -0.33  -0.0572665

0.0169492  -0.28  0
0.0338983  -0.28  0
0.0508475  -0.28  0
0.0677966  -0.28  0
0.0847458  -0.28  0
0.101695  -0.28  0
0.118644  -0.28  0
0.135593  -0.28  0
0.152542  -0.28  0
0.169492  -0.28  0
0.186441  -0.28  0
0.20339  -0.28  0
0.220339  -0.28  0
0.237288  -0.28  0
0.254237  -0.28  0
0.271186  -0.28  0
0.288136  -0.28  0
0.305085  -0.28  0
0.322034  -0.28  0
0.338983  -0.28  0
0.355932  -0.28  0
0.372881  -0.28  0
0.389831  -0.28  0
0.40678  -0.28  0.0179171
0.423729  -0.28  0.0177557
0.440678  -0.28  0.0176114
0.457627  -0.28  0.0174919
0.474576  -0.28  0.0173831
0.491525  -0.28  0.0173188
0.508475  -0.28  -0.0270762
0.525424  -0.28  -0.0301811
0.542373  -0.28  -0.0326312
0.559322  -0.28  -0.0350436
0.576271  -0.28  -0.0370445
0.59322  -0.28  -0.0388051
0.610169  -0.28  -0.0365476
0.627119  -0.28  -0.0382591
0.644068  -0.28  -0.0397991
0.661017  -0.28  -0.0411776
0.677966  -0.28  -0.0424077
0.694915  -0.28  -0.0435149
0.711864  -0.28  -0.044505
0.728814  -0.28  -0.0453996
0.745763  -0.28  -0.0461802
0.762712  -0.28  -0.0468653
0.779661  -0.28  -0.04746
0.79661  -0.28  -0.0479653
0.813559  -0.28  -0.0956263
0.830508  -0.28  -0.0919199
0.847458  -0.28  -0.088272
0.864407  -0.28  -0.0846814
0.881356  -0.28  -0.0811473
0.898305  -0.28  -0.077668
0.915254  -0.28  -0.0742426
0.932203  -0.28  -0.0708698
0.949153  -0.28  -0.0675483
0.966102  -0.28  -0.0642768
0.983051  -0.28  -0.0610525
1  -0.28  -0.0578767

0.0169492  -0.23  0
0.0338983  -0.23  0
0.0508475  -0.23  0
0.0677966  -0.23  0
0.0847458  -0.23  0
0.101695  -0.23  0
0.118644  -0.23  0
0.135593  -0.23  0
0.152542  -0.23  0
0.169492  -0.23  0
0.186441  -0.23  0
0.20339  -0.23  0
0.220339  -0.23  0
0.237288  -0.23  0
0.254237  -0.23  0
0.271186  -0.23  0
0.288136  -0.23  0
0.305085  -0.23  0
0.322034  -0.23  0
0.338983  -0.23  0
0.355932  -0.23  0
0.372881  -0.23  0
0.389831  -0.23  0
0.40678  -0.23  0.0192617
0.423729  -0.23  0.0191638
0.440678  -0.23  0.019084
0.457627  -0.23  0.0190316
0.474576  -0.23  0.0189911
0.491525  -0.23  0.0189994
0.508475  -0.23  -0.0225087
0.525424  -0.23  -0.0256664
0.542373  -0.23  -0.0281881
0.559322  -0.23  -0.0306825
0.576271  -0.23  -0.032777
0.59322  -0.23  -0.034645
0.610169  -0.23  -0.0319379
0.627119  -0.23  -0.0338005
0.644068  -0.23  -0.0355068
0.661017  -0.23  -0.0370622
0.677966  -0.23  -0.038477
0.694915  -0.23  -0.0397798
0.711864  -0.23  -0.0409736
0.728814  -0.23  -0.0420831
0.745763  -0.23  -0.0430804
0.762712  -0.23  -0.0439875
0.779661  -0.23  -0.0448083
0.79661  -0.23  -0.045543
0.813559  -0.23  -0.0965432
0.830508  -0.23  -0.0927965
0.847458  -0.23  -0.0891094
0.864407  -0.23  -0.0854807
0.881356  -0.23  -0.0819096
0.898305  -0.23  -0.0783941
0.915254  -0.23  -0.0749334
0.932203  -0.23  -0.0715263
0.949153  -0.23  -0.0681714
0.966102  -0.23  -0.0648674
0.983051  -0.23  -0.0616112
1  -0.23  -0.0584043

0.0169492  -0.18  0
0.0338983  -0.18  0
0.0508475  -0.18  0
0.0677966  -0.18  0
0.0847458  -0.18  0
0.101695  -0.18  0
0.118644  -0.18  0
0.135593  -0.18  0
0.152542  -0.18  0
0.169492  -0.18  0
0.186441  -0.18  0
0.20339  -0.18  0
0.220339  -0.18  0
0.237288  -0.18  0
0.254237  -0.18  0
0.271186  -0.18  0
0.288136  -0.18  0
0.305085  -0.18  0
0.322034  -0.18  0
0.338983  -0.18  0
0.355932  -0.18  0
0.372881  -0.18  0
0.389831  -0.18  0
0.40678  -0.18  0.0199452
0.423729  -0.18  0.0199657
0.440678  -0.18  0.0200061
0.457627  -0.18  0.0200774
0.474576  -0.18  0.020163
0.491525  -0.18  0.0203022
0.508475  -0.18  -0.023748
0.525424  -0.18  -0.0264785
0.542373  -0.18  -0.0286172
0.559322  -0.18  -0.0307802
0.576271  -0.18  -0.0325834
0.59322  -0.18  -0.0341996
0.610169  -0.18  -0.0309045
0.627119  -0.18  -0.0325883
0.644068  -0.18  -0.0341551
0.661017  -0.18  -0.035602
0.677966  -0.18  -0.0369352
0.694915  -0.18  -0.0381865
0.711864  -0.18  -0.0393545
0.728814  -0.18  -0.0404677
0.745763  -0.18  -0.0414847
0.762712  -0.18  -0.0424317
0.779661  -0.18  -0.0433109
0.79661  -0.18  -0.0441207
0.813559  -0.18  -0.0973022
0.830508  -0.18  -0.0935221
0.847458  -0.18  -0.0898025
0.864407  -0.18  -0.0861422
0.881356  -0.18  -0.0825403
0.898305  -0.18  -0.0789948
0.915254  -0.18  -0.075505
0.932203  -0.18  -0.0720695
0.949153  -0.18  -0.0686869
0.966102  -0.18  -0.0653558
0.983051  -0.18  -0.0620733
1  -0.18  -0.0588407

0.0169492  -0.13  0
0.0338983  -0.13  0
0.0508475  -0.13  0
0.0677966  -0.13  0
0.0847458  -0.13  0
0.101695  -0.13  0
0.118644  -0.13  0
0.135593  -0.13  0
0.152542  -0.13  0
0.169492  -0.13  0
0.186441  -0.13  0
0.20339  -0.13  0
0.220339  -0.13  0
0.237288  -0.13  0
0.254237  -0.13  0
0.271186  -0.13  0
0.288136  -0.13  0
0.305085  -0.13  0
0.322034  -0.13  0
0.338983  -0.13  0
0.355932  -0.13  0
0.372881  -0.13  0
0.389831  -0.13  0
0.40678  -0.13  0.0196919
0.423729  -0.13  0.0199257
0.440678  -0.13  0.0201851
0.457627  -0.13  0.0204841
0.474576  -0.13  0.020805
0.491525  -0.13  0.0211888
0.508475  -0.13  -0.0333543
0.525424  -0.13  -0.034985
0.542373  -0.13  -0.0360977
0.559322  -0.13  -0.0373399
0.576271  -0.13  -0.038299
0.59322  -0.13  -0.0391432
0.610169  -0.13  -0.0350193
0.627119  -0.13  -0.0360411
0.644068  -0.13  -0.0370191
0.661017  -0.13  -0.0379374
0.677966  -0.13  -0.0387944
0.694915  -0.13  -0.0396282
0.711864  -0.13  -0.0404298
0.728814  -0.13  -0.0412345
0.745763  -0.13  -0.041979
0.762712  -0.13  -0.0426969
0.779661  -0.13  -0.0433876
0.79661  -0.13  -0.0440469
0.813559  -0.13  -0.0978897
0.830508  -0.13  -0.0940837
0.847458  -0.13  -0.0903389
0.864407  -0.13  -0.0866541
0.881356  -0.13  -0.0830283
0.898305  -0.13  -0.0794596
0.915254  -0.13  -0.0759472
0.932203  -0.13  -0.0724897
0.949153  -0.13  -0.0690856
0.966102  -0.13  -0.0657336
0.983051  -0.13  -0.0624307
1  -0.13  -0.0591782

0.0169492  -0.08  0
0.0338983  -0.08  0
0.0508475  -0.08  0
0.0677966  -0.08  0
0.0847458  -0.08  0
0.101695  -0.08  0
0.118644  -0.08  0
0.135593  -0.08  0
0.152542  -0.08  0
0.169492  -0.08  0
0.186441  -0.08  0
0.20339  -0.08  0
0.220339  -0.08  0
0.237288  -0.08  0
0.254237  -0.08  0
0.271186  -0.08  0
0.288136  -0.08  0
0.305085  -0.08  0
0.322034  -0.08  0
0.338983  -0.08  0
0.355932  -0.08  0
0.372881  -0.08  0
0.389831  -0.08  0
0.40678  -0.08  0.0176676
0.423729  -0.08  0.0183104
0.440678  -0.08  0.0190063
0.457627  -0.08  0.0197756
0.474576  -0.08  0.0206013
0.491525  -0.08  0.0215264
0.508475  -0.08  -0.0575185
0.525424  -0.08  -0.0570315
0.542373  -0.08  -0.0561187
0.559322  -0.08  -0.0555067
0.576271  -0.08  -0.0547265
0.59322  -0.08  -0.0539389
0.610169  -0.08  -0.0485455
0.627119  -0.08  -0.0480725
0.644068  -0.08  -0.0476768
0.661017  -0.08  -0.0473191
0.677966  -0.08  -0.0469859
0.694915  -0.08  -0.0467315
0.711864  -0.08  -0.0465351
0.728814  -0.08  -0.046448
0.745763  -0.08  -0.0463666
0.762712  -0.08  -0.0463414
0.779661  -0.08  -0.0463693
0.79661  -0.08  -0.0464433
0.813559  -0.08  -0.0982945
0.830508  -0.08  -0.0944707
0.847458  -0.08  -0.0907085
0.864407  -0.08  -0.0870067
0.881356  -0.08  -0.0833645
0.898305  -0.08  -0.0797798
0.915254  -0.08  -0.0762518
0.932203  -0.08  -0.0727791
0.949153  -0.08  -0.0693602
0.966102  -0.08  -0.0659938
0.983051  -0.08  -0.0626768
1  -0.08  -0.0594106

0.0169492  -0.03  0
0.0338983  -0.03  0
0.0508475  -0.03  0
0.0677966  -0.03  0
0.0847458  -0.03  0
0.101695  -0.03  0
0.118644  -0.03  0
0.135593  -0.03  0
0.152542  -0.03  0
0.169492  -0.03  0
0.186441  -0.03  0
0.20339  -0.03  0
0.220339  -0.03  0
0.237288  -0.03  0
0.254237  -0.03  0
0.271186  -0.03  0
0.288136  -0.03  0
0.305085  -0.03  0
0.322034  -0.03  0
0.338983  -0.03  0
0.355932  -0.03  0
0.372881  -0.03  0
0.389831  -0.03  0
0.40678  -0.03  0.00986421
0.423729  -0.03  0.0112733
0.440678  -0.03  0.0129593
0.457627  -0.03  0.0149978
0.474576  -0.03  0.0174274
0.491525  -0.03  0.020349
0.508475  -0.03  -0.111256
0.525424  -0.03  -0.107743
0.542373  -0.03  -0.103781
0.559322  -0.03  -0.100287
0.576271  -0.03  -0.096679
0.59322  -0.03  -0.0931078
0.610169  -0.03  -0.0860869
0.627119  -0.03  -0.0827565
0.644068  -0.03  -0.0796239
0.661017  -0.03  -0.0765888
0.677966  -0.03  -0.0736098
0.694915  -0.03  -0.070819
0.711864  -0.03  -0.068168
0.728814  -0.03  -0.0657739
0.745763  -0.03  -0.0634275
0.762712  -0.03  -0.0612481
0.779661  -0.03  -0.0592426
0.79661  -0.03  -0.057413
0.813559  -0.03  -0.0985088
0.830508  -0.03  -0.0946755
0.847458  -0.03  -0.0909041
0.864407  -0.03  -0.0871934
0.881356  -0.03  -0.0835425
0.898305  -0.03  -0.0799493
0.915254  -0.03  -0.0764131
0.932203  -0.03  -0.0729323
0.949153  -0.03  -0.0695056
0.966102  -0.03  -0.0661315
0.983051  -0.03  -0.0628071
1  -0.03  -0.0595336

0.0169492  0.02  0
0.0338983  0.02  0
0.0508475  0.02  0
0.0677966  0.02  0
0.0847458  0.02  0
0.101695  0.02  0
0.118644  0.02  0
0.135593  0.02  0
0.152542  0.02  0
0.169492  0.02  0
0.186441  0.02  0
0.20339  0.02  0
0.220339  0.02  0
0.237288  0.02  0
0.254237  0.02  0
0.271186  0.02  0
0.288136  0.02  0
0.305085  0.02  0
0.322034  0.02  0
0.338983  0.02  0
0.355932  0.02  0
0.372881  0.02  0
0.389831  0.02  0
0.40678  0.02  0.00268275
0.423729  0.02  0.00272461
0.440678  0.02  0.00277271
0.457627  0.02  0.00282823
0.474576  0.02  0.00288981
0.491525  0.02  0.00296384
0.508475  0.02  0.00780348
0.525424  0.02  -0.0244758
0.542373  0.02  -0.04445
0.559322  0.02  -0.0585838
0.576271  0.02  -0.0736016
0.59322  0.02  -0.0793426
0.610169  0.02  -0.0845101
0.627119  0.02  -0.0862917
0.644068  0.02  -0.0867315
0.661017  0.02  -0.0861891
0.677966  0.02  -0.0848459
0.694915  0.02  -0.0830638
0.711864  0.02  -0.0810428
0.728814  0.02  -0.0785986
0.745763  0.02  -0.07596
0.762712  0.02  -0.0731872
0.779661  0.02  -0.0702294
0.79661  0.02  -0.0673189
0.813559  0.02  -0.0985284
0.830508  0.02  -0.0946942
0.847458  0.02  -0.090922
0.864407  0.02  -0.0872104
0.881356  0.02  -0.0835587
0.898305  0.02  -0.0799648
0.915254  0.02  -0.0764278
0.932203  0.02  -0.0729462
0.949153  0.02  -0.0695188
0.966102  0.02  -0.0661441
0.983051  0.02  -0.062819
1  0.02  -0.0595449

0.0169492  0.07  0
0.0338983  0.07  0
0.0508475  0.07  0
0.0677966  0.07  0
0.0847458  0.07  0
0.101695  0.07  0
0.118644  0.07  0
0.135593  0.07  0
0.152542  0.07  0
0.169492  0.07  0
0.186441  0.07  0
0.20339  0.07  0
0.220339  0.07  0
0.237288  0.07  0
0.254237  0.07  0
0.271186  0.07  0
0.288136  0.07  0
0.305085  0.07  0
0.322034  0.07  0
0.338983  0.07  0
0.355932  0.07  0
0.372881  0.07  0
0.389831  0.07  0
0.40678  0.07  0.00729113
0.423729  0.07  0.00743829
0.440678  0.07  0.00759829
0.457627  0.07  0.00777495
0.474576  0.07  0.00796495
0.491525  0.07  0.0081862
0.508475  0.07  0.022723
0.525424  0.07  0.0141372
0.542373  0.07  0.00810134
0.559322  0.07  0.00292901
0.576271  0.07  -0.00673543
0.59322  0.07  -0.00967847
0.610169  0.07  -0.0114047
0.627119  0.07  -0.0132745
0.644068  0.07  -0.0145957
0.661017  0.07  -0.0154521
0.677966  0.07  -0.0158871
0.694915  0.07  -0.0160163
0.711864  0.07  -0.0159264
0.728814  0.07  -0.0155303
0.745763  0.07  -0.0149337
0.762712  0.07  -0.0141696
0.779661  0.07  -0.0132318
0.79661  0.07  -0.0122187
0.813559  0.07  -0.0983528
0.830508  0.07  -0.0945264
0.847458  0.07  -0.0907617
0.864407  0.07  -0.0870575
0.881356  0.07  -0.0834129
0.898305  0.07  -0.0798259
0.915254  0.07  -0.0762957
0.932203  0.07  -0.0728207
0.949153  0.07  -0.0693998
0.966102  0.07  -0.0660313
0.983051  0.07  -0.0627123
1  0.07  -0.0594441

0.0169492  0.12  0
0.0338983  0.12  0
0.0508475  0.12  0
0.0677966  0.12  0
0.0847458  0.12  0
0.101695  0.12  0
0.118644  0.12  0
0.135593  0.12  0
0.152542  0.12  0
0.169492  0.12  0
0.186441  0.12  0
0.20339  0.12  0
0.220339  0.12  0
0.237288  0.12  0
0.254237  0.12  0
0.271186  0.12  0
0.288136  0.12  0
0.305085  0.12  0
0.322034  0.12  0
0.338983  0.12  0
0.355932  0.12  0
0.372881  0.12  0
0.389831  0.12  0
0.40678  0.12  0.00981578
0.423729  0.12  0.0100686
0.440678  0.12  0.0103367
0.457627  0.12  0.0106253
0.474576  0.12  0.0109303
0.491525  0.12  0.0112763
0.508475  0.12  0.021276
0.525424  0.12  0.0178323
0.542373  0.12  0.01575
0.559322  0.12  0.0139392
0.576271  0.12  0.0072336
0.59322  0.12  0.00661686
0.610169  0.12  0.00742275
0.627119  0.12  0.00719236
0.644068  0.12  0.00721145
0.661017  0.12  0.00743814
0.677966  0.12  0.00785279
0.694915  0.12  0.00839285
0.711864  0.12  0.00900981
0.728814  0.12  0.00976139
0.745763  0.12  0.0105863
0.762712  0.12  0.011467
0.779661  0.12  0.0124087
0.79661  0.12  0.0133538
0.813559  0.12  -0.0979855
0.830508  0.12  -0.0941753
0.847458  0.12  -0.0904264
0.864407  0.12  -0.0867376
0.881356  0.12  -0.0831079
0.898305  0.12  -0.0795355
0.915254  0.12  -0.0760194
0.932203  0.12  -0.0725582
0.949153  0.12  -0.0691506
0.966102  0.12  -0.0657952
0.983051  0.12  -0.062489
1  0.12  -0.0592333

0.0169492  0.17  0
0.0338983  0.17  0
0.0508475  0.17  0
0.0677966  0.17  0
0.0847458  0.17  0
0.101695  0.17  0
0.118644  0.17  0
0.135593  0.17  0
0.152542  0.17  0
0.169492  0.17  0
0.186441  0.17  0
0.20339  0.17  0
0.220339  0.17  0
0.237288  0.17  0
0.254237  0.17  0
0.271186  0.17  0
0.288136  0.17  0
0.305085  0.17  0
0.322034  0.17  0
0.338983  0.17  0
0.355932  0.17  0
0.372881  0.17  0
0.389831  0.17  0
0.40678  0.17  0.0109639
0.423729  0.17  0.0112851
0.440678  0.17  0.011623
0.457627  0.17  0.0119839
0.474576  0.17  0.0123629
0.491525  0.17  0.0127883
0.508475  0.17  0.0156409
0.525424  0.17  0.0144849
0.542373  0.17  0.0142585
0.559322  0.17  0.0140973
0.576271  0.17  0.009086
0.59322  0.17  0.00973203
0.610169  0.17  0.011783
0.627119  0.17  0.0125588
0.644068  0.17  0.0134584
0.661017  0.17  0.014453
0.677966  0.17  0.0155291
0.694915  0.17  0.0166446
0.711864  0.17  0.0177659
0.728814  0.17  0.0189339
0.745763  0.17  0.0201066
0.762712  0.17  0.0212722
0.779661  0.17  0.0224343
0.79661  0.17  0.0235537
0.813559  0.17  -0.0974338
0.830508  0.17  -0.093648
0.847458  0.17  -0.0899227
0.864407  0.17  -0.0862569
0.881356  0.17  -0.0826496
0.898305  0.17  -0.079099
0.915254  0.17  -0.0756041
0.932203  0.17  -0.0721636
0.949153  0.17  -0.0687762
0.966102  0.17  -0.0654405
0.983051  0.17  -0.0621534
1  0.17  -0.0589164

0.0169492  0.22  0
0.0338983  0.22  0
0.0508475  0.22  0
0.0677966  0.22  0
0.0847458  0.22  0
0.101695  0.22  0
0.118644  0.22  0
0.135593  0.22  0
0.152542  0.22  0
0.169492  0.22  0
0.186441  0.22  0
0.20339  0.22  0
0.220339  0.22  0
0.237288  0.22  0
0.254237  0.22  0
0.271186  0.22  0
0.288136  0.22  0
0.305085  0.22  0
0.322034  0.22  0
0.338983  0.22  0
0.355932  0.22  0
0.372881  0.22  0
0.389831  0.22  0
0.40678  0.22  0.0112485
0.423729  0.22  0.0116039
0.440678  0.22  0.0119768
0.457627  0.22  0.0123735
0.474576  0.22  0.0127892
0.491525  0.22  0.013253
0.508475  0.22  0.00697413
0.525424  0.22  0.00714039
0.542373  0.22  0.00801841
0.559322  0.22  0.00885267
0.576271  0.22  0.00506872
0.59322  0.22  0.00650646
0.610169  0.22  0.00918127
0.627119  0.22  0.010625
0.644068  0.22  0.0121262
0.661017  0.22  0.0136623
0.677966  0.22  0.0152221
0.694915  0.22  0.0167741
0.711864  0.22  0.0182931
0.728814  0.22  0.0198088
0.745763  0.22  0.0212899
0.762712  0.22  0.0227277
0.779661  0.22  0.0241245
0.79661  0.22  0.0254513
0.813559  0.22  -0.0967081
0.830508  0.22  -0.0929542
0.847458  0.22  -0.08926
0.864407  0.22  -0.0856244
0.881356  0.22  -0.0820466
0.898305  0.22  -0.0785246
0.915254  0.22  -0.0750576
0.932203  0.22  -0.0716444
0.949153  0.22  -0.0682834
0.966102  0.22  -0.0649735
0.983051  0.22  -0.0617116
1  0.22  -0.0584992

0.0169492  0.27  0
0.0338983  0.27  0
0.0508475  0.27  0
0.0677966  0.27  0
0.0847458  0.27  0
0.101695  0.27  0
0.118644  0.27  0
0.135593  0.27  0
0.152542  0.27  0
0.169492  0.27  0
0.186441  0.27  0
0.20339  0.27  0
0.220339  0.27  0
0.237288  0.27  0
0.254237  0.27  0
0.271186  0.27  0
0.288136  0.27  0
0.305085  0.27  0
0.322034  0.27  0
0.338983  0.27  0
0.355932  0.27  0
0.372881  0.27  0
0.389831  0.27  0
0.40678  0.27  0.0109181
0.423729  0.27  0.0112806
0.440678  0.27  0.0116603
0.457627  0.27  0.0120635
0.474576  0.27  0.0124855
0.491525  0.27  0.0129548
0.508475  0.27  -0.00445587
0.525424  0.27  -0.00340931
0.542373  0.27  -0.00177839
0.559322  0.27  -0.000265355
0.576271  0.27  -0.00301097
0.59322  0.27  -0.00102435
0.610169  0.27  0.00191253
0.627119  0.27  0.00383911
0.644068  0.27  0.00578388
0.661017  0.27  0.00772787
0.677966  0.27  0.00966136
0.694915  0.27  0.0115595
0.711864  0.27  0.0134025
0.728814  0.27  0.015212
0.745763  0.27  0.0169642
0.762712  0.27  0.0186519
0.779661  0.27  0.0202764
0.79661  0.27  0.0218158
0.813559  0.27  -0.0958216
0.830508  0.27  -0.0921066
0.847458  0.27  -0.0884503
0.864407  0.27  -0.0848516
0.881356  0.27  -0.0813097
0.898305  0.27  -0.0778227
0.915254  0.27  -0.0743897
0.932203  0.27  -0.0710096
0.949153  0.27  -0.067681
0.966102  0.27  -0.0644026
0.983051  0.27  -0.0611716
1  0.27  -0.0579891

0.0169492  0.32  0
0.0338983  0.32  0
0.0508475  0.32  0
0.0677966  0.32  0
0.0847458  0.32  0
0.101695  0.32  0
0.118644  0.32  0
0.135593  0.32  0
0.152542  0.32  0
0.169492  0.32  0
0.186441  0.32  0
0.20339  0.32  0
0.220339  0.32  0
0.237288  0.32  0
0.254237  0.32  0
0.271186  0.32  0
0.288136  0.32  0
0.305085  0.32  0
0.322034  0.32  0
0.338983  0.32  0
0.355932  0.32  0
0.372881  0.32  0
0.389831  0.32  0
0.40678  0.32  0.0101003
0.423729  0.32  0.0104474
0.440678  0.32  0.0108108
0.457627  0.32  0.0111962
0.474576  0.32  0.0115993
0.491525  0.32  0.0120467
0.508475  0.32  -0.0185837
0.525424  0.32  -0.016895
0.542373  0.32  -0.0147016
0.559322  0.32  -0.0126858
0.576271  0.32  -0.0144622
0.59322  0.32  -0.0120669
0.610169  0.32  -0.00911304
0.627119  0.32  -0.00681286
0.644068  0.32  -0.00451899
0.661017  0.32  -0.00224774
0.677966  0.32  -7.95013e-06
0.694915  0.32  0.00218051
0.711864  0.32  0.00430183
0.728814  0.32  0.00637169
0.745763  0.32  0.00837144
0.762712  0.32  0.0102953
0.779661  0.32  0.0121436
0.79661  0.32  0.0139
0.813559  0.32  -0.0947896
0.830508  0.32  -0.0911199
0.847458  0.32  -0.0875076
0.864407  0.32  -0.0839517
0.881356  0.32  -0.0804515
0.898305  0.32  -0.0770051
0.915254  0.32  -0.0736117
0.932203  0.32  -0.0702702
0.949153  0.32  -0.0669792
0.966102  0.32  -0.0637375
0.983051  0.32  -0.0605422
1  0.32  -0.0573947

0.0169492  0.37  0
0.0338983  0.37  0
0.0508475  0.37  0
0.0677966  0.37  0
0.0847458  0.37  0
0.101695  0.37  0
0.118644  0.37  0
0.135593  0.37  0
0.152542  0.37  0
0.169492  0.37  0
0.186441  0.37  0
0.20339  0.37  0
0.220339  0.37  0
0.237288  0.37  0
0.254237  0.37  0
0.271186  0.37  0
0.288136  0.37  0
0.305085  0.37  0
0.322034  0.37  0
0.338983  0.37  0
0.355932  0.37  0
0.372881  0.37  0
0.389831  0.37  0
0.40678  0.37  0.00886591
0.423729  0.37  0.0091785
0.440678  0.37  0.00950557
0.457627  0.37  0.00985224
0.474576  0.37  0.0102147
0.491525  0.37  0.0106163
0.508475  0.37  -0.0354131
0.525424  0.37  -0.0332238
0.542373  0.37  -0.0305799
0.559322  0.37  -0.0281679
0.576271  0.37  -0.0289836
0.59322  0.37  -0.0262669
0.610169  0.37  -0.0234814
0.627119  0.37  -0.0208755
0.644068  0.37  -0.0182913
0.661017  0.37  -0.0157428
0.677966  0.37  -0.0132382
0.694915  0.37  -0.0107932
0.711864  0.37  -0.00842057
0.728814  0.37  -0.00610929
0.745763  0.37  -0.00387375
0.762712  0.37  -0.00171867
0.779661  0.37  0.000355658
0.79661  0.37  0.0023372
0.813559  0.37  -0.093629
0.830508  0.37  -0.0900099
0.847458  0.37  -0.086447
0.864407  0.37  -0.0829392
0.881356  0.37  -0.0794858
0.898305  0.37  -0.076085
0.915254  0.37  -0.0727361
0.932203  0.37  -0.0694378
0.949153  0.37  -0.0661891
0.966102  0.37  -0.0629886
0.983051  0.37  -0.0598335
1  0.37  -0.0567253

0.0169492  0.42  0
0.0338983  0.42  0
0.0508475  0.42  0
0.0677966  0.42  0
0.0847458  0.42  0
0.101695  0.42  0
0.118644  0.42  0
0.135593  0.42  0
0.152542  0.42  0
0.169492  0.42  0
0.186441  0.42  0
0.20339  0.42  0
0.220339  0.42  0
0.237288  0.42  0
0.254237  0.42  0
0.271186  0.42  0
0.288136  0.42  0
0.305085  0.42  0
0.322034  0.42  0
0.338983  0.42  0
0.355932  0.42  0
0.372881  0.42  0
0.389831  0.42  0
0.40678  0.42  0.00725714
0.423729  0.42  0.00751808
0.440678  0.42  0.00779102
0.457627  0.42  0.00808019
0.474576  0.42  0.00838242
0.491525  0.42  0.00871695
0.508475  0.42  -0.0549764
0.525424  0.42  -0.0523755
0.542373  0.42  -0.0493502
0.559322  0.42  -0.0466098
0.576271  0.42  -0.0464389
0.59322  0.42  -0.0434574
0.610169  0.42  -0.0409919
0.627119  0.42  -0.0381236
0.644068  0.42  -0.0352861
0.661017  0.42  -0.0324915
0.677966  0.42  -0.029747
0.694915  0.42  -0.027065
0.711864  0.42  -0.0244554
0.728814  0.42  -0.0219112
0.745763  0.42  -0.0194431
0.762712  0.42  -0.0170547
0.779661  0.42  -0.014747
0.79661  0.42  -0.012528
0.813559  0.42  -0.0923571
0.830508  0.42  -0.0887935
0.847458  0.42  -0.0852845
0.864407  0.42  -0.0818292
0.881356  0.42  -0.0784269
0.898305  0.42  -0.075076
0.915254  0.42  -0.0717756
0.932203  0.42  -0.0685248
0.949153  0.42  -0.0653223
0.966102  0.42  -0.0621669
0.983051  0.42  -0.0590559
1  0.42  -0.0559907

0.0169492  0.47  0
0.0338983  0.47  0
0.0508475  0.47  0
0.0677966  0.47  0
0.0847458  0.47  0
0.101695  0.47  0
0.118644  0.47  0
0.135593  0.47  0
0.152542  0.47  0
0.169492  0.47  0
0.186441  0.47  0
0.20339  0.47  0
0.220339  0.47  0
0.237288  0.47  0
0.254237  0.47  0
0.271186  0.47  0
0.288136  0.47  0
0.305085  0.47  0
0.322034  0.47  0
0.338983  0.47  0
0.355932  0.47  0
0.372881  0.47  0
0.389831  0.47  0
0.40678  0.47  0.00530062
0.423729  0.47  0.00549419
0.440678  0.47  0.00569663
0.457627  0.47  0.00591103
0.474576  0.47  0.00613508
0.491525  0.47  0.00638287
0.508475  0.47  -0.0773187
0.525424  0.47  -0.074364
0.542373  0.47  -0.0709999
0.559322  0.47  -0.0679751
0.576271  0.47  -0.0667706
0.59322  0.47  -0.0635618
0.610169  0.47  -0.0615476
0.627119  0.47  -0.0584443
0.644068  0.47  -0.0553764
0.661017  0.47  -0.052354
0.677966  0.47  -0.0493835
0.694915  0.47  -0.0464742
0.711864  0.47  -0.0436334
0.728814  0.47  -0.0408573
0.745763  0.47  -0.0381533
0.762712  0.47  -0.0355242
0.779661  0.47  -0.0329712
0.79661  0.47  -0.030499
0.813559  0.47  -0.0909917
0.830508  0.47  -0.0874872
0.847458  0.47  -0.084036
0.864407  0.47  -0.0806369
0.881356  0.47  -0.0772894
0.898305  0.47  -0.0739919
0.915254  0.47  -0.0707436
0.932203  0.47  -0.0675436
0.949153  0.47  -0.0643906
0.966102  0.47  -0.0612836
0.983051  0.47  -0.0582198
1  0.47  -0.0552008

0.0169492  0.52  0
0.0338983  0.52  0
0.0508475  0.52  0
0.0677966  0.52  0
0.0847458  0.52  0
0.101695  0.52  0
0.118644  0.52  0
0.135593  0.52  0
0.152542  0.52  0
0.169492  0.52  0
0.186441  0.52  0
0.20339  0.52  0
0.220339  0.52  0
0.237288  0.52  0
0.254237  0.52  0
0.271186  0.52  0
0.288136  0.52  0
0.305085  0.52  0
0.322034  0.52  0
0.338983  0.52  0
0.355932  0.52  0
0.372881  0.52  0
0.389831  0.52  0
0.40678  0.52  0.00301394
0.423729  0.52  0.0031254
0.440678  0.52  0.00324195
0.457627  0.52  0.00336536
0.474576  0.52  0.00349431
0.491525  0.52  0.00363682
0.508475  0.52  -0.10249
0.525424  0.52  -0.0992194
0.542373  0.52  -0.0955419
0.559322  0.52  -0.0922612
0.576271  0.52  -0.0899617
0.59322  0.52  -0.0865504
0.610169  0.52  -0.0851053
0.627119  0.52  -0.0817837
0.644068  0.52  -0.0784986
0.661017  0.52  -0.075258
0.677966  0.52  -0.0720675
0.694915  0.52  -0.0689334
0.711864  0.52  -0.0658606
0.728814  0.52  -0.062848
0.745763  0.52  -0.0599001
0.762712  0.52  -0.0570186
0.779661  0.52  -0.054205
0.79661  0.52  -0.0514608
0.813559  0.52  -0.0895498
0.830508  0.52  -0.0861077
0.847458  0.52  -0.0827171
0.864407  0.52  -0.0793772
0.881356  0.52  -0.0760874
0.898305  0.52  -0.0728462
0.915254  0.52  -0.0696528
0.932203  0.52  -0.0665063
0.949153  0.52  -0.0634056
0.966102  0.52  -0.0603496
0.983051  0.52  -0.0573357
1  0.52  -0.0543653

0.0169492  0.57  0
0.0338983  0.57  0
0.0508475  0.57  0
0.0677966  0.57  0
0.0847458  0.57  0
0.101695  0.57  0
0.118644  0.57  0
0.135593  0.57  0
0.152542  0.57  0
0.169492  0.57  0
0.186441  0.57  0
0.20339  0.57  0
0.220339  0.57  0
0.237288  0.57  0
0.254237  0.57  0
0.271186  0.57  0
0.288136  0.57  0
0.305085  0.57  0
0.322034  0.57  0
0.338983  0.57  0
0.355932  0.57  0
0.372881  0.57  0
0.389831  0.57  0
0.40678  0.57  0.00040918
0.423729  0.57  0.00042447
0.440678  0.57  0.000440458
0.457627  0.57  0.000457382
0.474576  0.57  0.000475066
0.491525  0.57  0.0004946
0.508475  0.57  -0.130542
0.525424  0.57  -0.126979
0.542373  0.57  -0.123001
0.559322  0.57  -0.119482
0.576271  0.57  -0.116017
0.59322  0.57  -0.112418
0.610169  0.57  -0.111652
0.627119  0.57  -0.10812
0.644068  0.57  -0.104624
0.661017  0.57  -0.101169
0.677966  0.57  -0.0977582
0.694915  0.57  -0.0943965
0.711864  0.57  -0.0910861
0.728814  0.57  -0.0878283
0.745763  0.57  -0.0846245
0.762712  0.57  -0.0814756
0.779661  0.57  -0.0783832
0.79661  0.57  -0.0753455
0.813559  0.57  -0.0880479
0.830508  0.57  -0.0846704
0.847458  0.57  -0.0813429
0.864407  0.57  -0.0780644
0.881356  0.57  -0.0748346
0.898305  0.57  -0.0716517
0.915254  0.57  -0.0685154
0.932203  0.57  -0.0654246
0.949153  0.57  -0.0623782
0.966102  0.57  -0.0593753
0.983051  0.57  -0.0564133
1  0.57  -0.0534936

0.0169492  0.62  0
0.0338983  0.62  0
0.0508475  0.62  0
0.0677966  0.62  0
0.0847458  0.62  0
0.101695  0.62  0
0.118644  0.62  0
0.135593  0.62  0
0.152542  0.62  0
0.169492  0.62  0
0.186441  0.62  0
0.20339  0.62  0
0.220339  0.62  0
0.237288  0.62  0
0.254237  0.62  0
0.271186  0.62  0
0.288136  0.62  0
0.305085  0.62  0
0.322034  0.62  0
0.338983  0.62  0
0.355932  0.62  0
0.372881  0.62  0
0.389831  0.62  0
0.40678  0.62  -0.0025051
0.423729  0.62  -0.00259954
0.440678  0.62  -0.00269828
0.457627  0.62  -0.00280278
0.474576  0.62  -0.00291196
0.491525  0.62  -0.00303252
0.508475  0.62  -0.161524
0.525424  0.62  -0.157681
0.542373  0.62  -0.153409
0.559322  0.62  -0.149662
0.576271  0.62  -0.144951
0.59322  0.62  -0.141175
0.610169  0.62  -0.141189
0.627119  0.62  -0.137451
0.644068  0.62  -0.133745
0.661017  0.62  -0.130072
0.677966  0.62  -0.126438
0.694915  0.62  -0.122842
0.711864  0.62  -0.119284
0.728814  0.62  -0.115769
0.745763  0.62  -0.112295
0.762712  0.62  -0.10886
0.779661  0.62  -0.105468
0.79661  0.62  -0.102114
0.813559  0.62  -0.0865012
0.830508  0.62  -0.08319
0.847458  0.62  -0.0799271
0.864407  0.62  -0.0767117
0.881356  0.62  -0.0735434
0.898305  0.62  -0.0704206
0.915254  0.62  -0.0673428
0.932203  0.62  -0.0643092
0.949153  0.62  -0.0613187
0.966102  0.62  -0.0583704
0.983051  0.62  -0.0554618
1  0.62  -0.0525943

0.0169492  0.67  0
0.0338983  0.67  0
0.0508475  0.67  0
0.0677966  0.67  0
0.0847458  0.67  0
0.101695  0.67  0
0.118644  0.67  0
0.135593  0.67  0
0.152542  0.67  0
0.169492  0.67  0
0.186441  0.67  0
0.20339  0.67  0
0.220339  0.67  0
0.237288  0.67  0
0.254237  0.67  0
0.271186  0.67  0
0.288136  0.67  0
0.305085  0.67  0
0.322034  0.67  0
0.338983  0.67  0
0.355932  0.67  0
0.372881  0.67  0
0.389831  0.67  0
0.40678  0.67  -0.00572267
0.423729  0.67  -0.00594002
0.440678  0.67  -0.00616726
0.457627  0.67  -0.00640773
0.474576  0.67  -0.00665898
0.491525  0.67  -0.00693629
0.508475  0.67  -0.195481
0.525424  0.67  -0.191366
0.542373  0.67  -0.186797
0.559322  0.67  -0.182825
0.576271  0.67  -0.176786
0.59322  0.67  -0.172835
0.610169  0.67  -0.173729
0.627119  0.67  -0.169784
0.644068  0.67  -0.165863
0.661017  0.67  -0.161968
0.677966  0.67  -0.158101
0.694915  0.67  -0.154261
0.711864  0.67  -0.150444
0.728814  0.67  -0.146657
0.745763  0.67  -0.142894
0.762712  0.67  -0.139155
0.779661  0.67  -0.13544
0.79661  0.67  -0.131743
0.813559  0.67  -0.0849234
0.830508  0.67  -0.0816795
0.847458  0.67  -0.0784824
0.864407  0.67  -0.0753311
0.881356  0.67  -0.0722253
0.898305  0.67  -0.0691636
0.915254  0.67  -0.0661455
0.932203  0.67  -0.0631701
0.949153  0.67  -0.0602365
0.966102  0.67  -0.0573438
0.983051  0.67  -0.0544896
1  0.67  -0.0516754

0.0169492  0.72  -0.0131069
0.0338983  0.72  -0.0130809
0.0508475  0.72  -0.0130651
0.0677966  0.72  -0.0130186
0.0847458  0.72  -0.0129609
0.101695  0.72  -0.0128933
0.118644  0.72  -0.0130336
0.135593  0.72  -0.0127322
0.152542  0.72  -0.0126401
0.169492  0.72  -0.0125409
0.186441  0.72  -0.0124351
0.20339  0.72  -0.0123228
0.220339  0.72  -0.0122025
0.237288  0.72  -0.0120772
0.254237  0.72  -0.0119482
0.271186  0.72  -0.0118088
0.288136  0.72  -0.0116681
0.305085  0.72  -0.0115241
0.322034  0.72  -0.0113725
0.338983  0.72  -0.0112158
0.355932  0.72  -0.0110538
0.372881  0.72  -0.0108868
0.389831  0.72  -0.0107139
0.40678  0.72  -0.0184515
0.423729  0.72  -0.0186137
0.440678  0.72  -0.0187897
0.457627  0.72  -0.0189953
0.474576  0.72  -0.0191958
0.491525  0.72  -0.019452
0.508475  0.72  -0.237807
0.525424  0.72  -0.233269
0.542373  0.72  -0.228229
0.559322  0.72  -0.223885
0.576271  0.72  -0.21628
0.59322  0.72  -0.212007
0.610169  0.72  -0.213846
0.627119  0.72  -0.209543
0.644068  0.72  -0.205258
0.661017  0.72  -0.200992
0.677966  0.72  -0.196744
0.694915  0.72  -0.19251
0.711864  0.72  -0.188286
0.728814  0.72  -0.184077
0.745763  0.72  -0.179877
0.762712  0.72  -0.175684
0.779661  0.72  -0.171499
0.79661  0.72  -0.167311
0.813559  0.72  -0.0866339
0.830508  0.72  -0.0833294
0.847458  0.72  -0.0800719
0.864407  0.72  -0.0768608
0.881356  0.72  -0.0736956
0.898305  0.72  -0.0705749
0.915254  0.72  -0.0674984
0.932203  0.72  -0.064465
0.949153  0.72  -0.0614739
0.966102  0.72  -0.0585242
0.983051  0.72  -0.0556134
1  0.72  -0.0527431

0.0169492  0.77  -0.00938593
0.0338983  0.77  -0.00936025
0.0508475  0.77  -0.00934202
0.0677966  0.77  -0.00930193
0.0847458  0.77  -0.00925401
0.101695  0.77  -0.0091992
0.118644  0.77  -0.00929277
0.135593  0.77  -0.00907162
0.152542  0.77  -0.00899984
0.169492  0.77  -0.00892321
0.186441  0.77  -0.00884202
0.20339  0.77  -0.00875649
0.220339  0.77  -0.00866537
0.237288  0.77  -0.00857097
0.254237  0.77  -0.0084741
0.271186  0.77  -0.00837007
0.288136  0.77  -0.00826536
0.305085  0.77  -0.00815853
0.322034  0.77  -0.00804643
0.338983  0.77  -0.00793102
0.355932  0.77  -0.00781206
0.372881  0.77  -0.00768975
0.389831  0.77  -0.00756345
0.40678  0.77  -0.0195608
0.423729  0.77  -0.0199244
0.440678  0.77  -0.0203095
0.457627  0.77  -0.0207305
0.474576  0.77  -0.0211616
0.491525  0.77  -0.0216613
0.508475  0.77  -0.27648
0.525424  0.77  -0.271707
0.542373  0.77  -0.266396
0.559322  0.77  -0.26186
0.576271  0.77  -0.252786
0.59322  0.77  -0.248373
0.610169  0.77  -0.251289
0.627119  0.77  -0.246802
0.644068  0.77  -0.242324
0.661017  0.77  -0.237852
0.677966  0.77  -0.233385
0.694915  0.77  -0.228914
0.711864  0.77  -0.224434
0.728814  0.77  -0.21995
0.745763  0.77  -0.215455
0.762712  0.77  -0.210944
0.779661  0.77  -0.206419
0.79661  0.77  -0.201864
0.813559  0.77  -0.0841592
0.830508  0.77  -0.080957
0.847458  0.77  -0.0777998
0.864407  0.77  -0.0746867
0.881356  0.77  -0.0716174
0.898305  0.77  -0.0685906
0.915254  0.77  -0.065606
0.932203  0.77  -0.0626626
0.949153  0.77  -0.0597597
0.966102  0.77  -0.0568964
0.983051  0.77  -0.0540703
1  0.77  -0.051283

0.0169492  0.82  -0.0055295
0.0338983  0.82  -0.00551073
0.0508475  0.82  -0.00549642
0.0677966  0.82  -0.00546932
0.0847458  0.82  -0.0054377
0.101695  0.82  -0.00540211
0.118644  0.82  -0.00545369
0.135593  0.82  -0.00532066
0.152542  0.82  -0.00527539
0.169492  0.82  -0.00522738
0.186441  0.82  -0.0051768
0.20339  0.82  -0.00512378
0.220339  0.82  -0.0050676
0.237288  0.82  -0.0050096
0.254237  0.82  -0.00495026
0.271186  0.82  -0.00488685
0.288136  0.82  -0.00482315
0.305085  0.82  -0.00475832
0.322034  0.82  -0.00469052
0.338983  0.82  -0.00462091
0.355932  0.82  -0.00454933
0.372881  0.82  -0.00447592
0.389831  0.82  -0.00440029
0.40678  0.82  -0.0209464
0.423729  0.82  -0.0215271
0.440678  0.82  -0.0221373
0.457627  0.82  -0.0227907
0.474576  0.82  -0.0234689
0.491525  0.82  -0.0242307
0.508475  0.82  -0.318481
0.525424  0.82  -0.313456
0.542373  0.82  -0.307853
0.559322  0.82  -0.303111
0.576271  0.82  -0.292465
0.59322  0.82  -0.2879
0.610169  0.82  -0.291981
0.627119  0.82  -0.287293
0.644068  0.82  -0.282604
0.661017  0.82  -0.277907
0.677966  0.82  -0.273199
0.694915  0.82  -0.268468
0.711864  0.82  -0.263707
0.728814  0.82  -0.258922
0.745763  0.82  -0.254103
0.762712  0.82  -0.249244
0.779661  0.82  -0.244345
0.79661  0.82  -0.239389
0.813559  0.82  -0.081836
0.830508  0.82  -0.0787296
0.847458  0.82  -0.0756661
0.864407  0.82  -0.0726447
0.881356  0.82  -0.0696652
0.898305  0.82  -0.0667264
0.915254  0.82  -0.0638278
0.932203  0.82  -0.0609688
0.949153  0.82  -0.0581485
0.966102  0.82  -0.0553662
0.983051  0.82  -0.0526196
1  0.82  -0.0499102

0.0169492  0.87  -0.00314078
0.0338983  0.87  -0.00312829
0.0508475  0.87  -0.00311837
0.0677966  0.87  -0.00310123
0.0847458  0.87  -0.00308156
0.101695  0.87  -0.0030597
0.118644  0.87  -0.00308723
0.135593  0.87  -0.0030103
0.152542  0.87  -0.00298311
0.169492  0.87  -0.00295441
0.186441  0.87  -0.00292432
0.20339  0.87  -0.00289289
0.220339  0.87  -0.00285974
0.237288  0.87  -0.00282562
0.254237  0.87  -0.00279079
0.271186  0.87  -0.00275373
0.288136  0.87  -0.00271655
0.305085  0.87  -0.0026788
0.322034  0.87  -0.00263943
0.338983  0.87  -0.00259909
0.355932  0.87  -0.0025577
0.372881  0.87  -0.00251534
0.389831  0.87  -0.00247178
0.40678  0.87  -0.0236812
0.423729  0.87  -0.0244704
0.440678  0.87  -0.0252973
0.457627  0.87  -0.0261765
0.474576  0.87  -0.0270928
0.491525  0.87  -0.0281109
0.508475  0.87  -0.363792
0.525424  0.87  -0.358501
0.542373  0.87  -0.352582
0.559322  0.87  -0.347619
0.576271  0.87  -0.335299
0.59322  0.87  -0.330569
0.610169  0.87  -0.335902
0.627119  0.87  -0.330997
0.644068  0.87  -0.326077
0.661017  0.87  -0.321135
0.677966  0.87  -0.316164
0.694915  0.87  -0.311151
0.711864  0.87  -0.306083
0.728814  0.87  -0.300971
0.745763  0.87  -0.295799
0.762712  0.87  -0.290561
0.779661  0.87  -0.285257
0.79661  0.87  -0.279866
0.813559  0.87  -0.0796458
0.830508  0.87  -0.0766294
0.847458  0.87  -0.073654
0.864407  0.87  -0.0707188
0.881356  0.87  -0.0678238
0.898305  0.87  -0.0649676
0.915254  0.87  -0.0621501
0.932203  0.87  -0.0593705
0.949153  0.87  -0.056628
0.966102  0.87  -0.053922
0.983051  0.87  -0.0512502
1  0.87  -0.0486143

0.0169492  0.92  -0.0934754
0.0338983  0.92  -0.0931468
0.0508475  0.92  -0.0928937
0.0677966  0.92  -0.0924246
0.0847458  0.92  -0.0918795
0.101695  0.92  -0.0912676
0.118644  0.92  -0.0921286
0.135593  0.92  -0.0898713
0.152542  0.92  -0.0890968
0.169492  0.92  -0.0882763
0.186441  0.92  -0.0874127
0.20339  0.92  -0.0865083
0.220339  0.92  -0.0855507
0.237288  0.92  -0.0845629
0.254237  0.92  -0.0835528
0.271186  0.92  -0.0824743
0.288136  0.92  -0.0813913
0.305085  0.92  -0.0802895
0.322034  0.92  -0.079138
0.338983  0.92  -0.0779563
0.355932  0.92  -0.0767417
0.372881  0.92  -0.0754965
0.389831  0.92  -0.0742142
0.40678  0.92  -0.0909887
0.423729  0.92  -0.0906301
0.440678  0.92  -0.090309
0.457627  0.92  -0.090103
0.474576  0.92  -0.0898136
0.491525  0.92  -0.0897309
0.508475  0.92  -0.412402
0.525424  0.92  -0.406829
0.542373  0.92  -0.400571
0.559322  0.92  -0.39537
0.576271  0.92  -0.381275
0.59322  0.92  -0.376365
0.610169  0.92  -0.383037
0.627119  0.92  -0.377896
0.644068  0.92  -0.372728
0.661017  0.92  -0.36752
0.677966  0.92  -0.362264
0.694915  0.92  -0.356945
0.711864  0.92  -0.351547
0.728814  0.92  -0.346081
0.745763  0.92  -0.340528
0.762712  0.92  -0.33488
0.779661  0.92  -0.329138
0.79661  0.92  -0.323276
0.813559  0.92  -0.0775736
0.830508  0.92  -0.0746421
0.847458  0.92  -0.0717497
0.864407  0.92  -0.068896
0.881356  0.92  -0.0660807
0.898305  0.92  -0.0633026
0.915254  0.92  -0.0605617
0.932203  0.92  -0.057857
0.949153  0.92  -0.0551881
0.966102  0.92  -0.0525542
0.983051  0.92  -0.0499532
1  0.92  -0.0473867

0.0169492  0.97  -0.089303
0.0338983  0.97  -0.0888863
0.0508475  0.97  -0.0885438
0.0677966  0.97  -0.0879976
0.0847458  0.97  -0.0873814
0.101695  0.97  -0.0867044
0.118644  0.97  -0.0874278
0.135593  0.97  -0.0851948
0.152542  0.97  -0.0843719
0.169492  0.97  -0.0835084
0.186441  0.97  -0.082607
0.20339  0.97  -0.0816701
0.220339  0.97  -0.080686
0.237288  0.97  -0.0796766
0.254237  0.97  -0.0786492
0.271186  0.97  -0.0775606
0.288136  0.97  -0.0764708
0.305085  0.97  -0.0753665
0.322034  0.97  -0.0742187
0.338983  0.97  -0.0730456
0.355932  0.97  -0.0718449
0.372881  0.97  -0.0706185
0.389831  0.97  -0.0693607
0.40678  0.97  -0.0916373
0.423729  0.97  -0.0915196
0.440678  0.97  -0.0914518
0.457627  0.97  -0.0915032
0.474576  0.97  -0.0915064
0.491525  0.97  -0.091724
0.508475  0.97  -0.464303
0.525424  0.97  -0.45843
0.542373  0.97  -0.451809
0.559322  0.97  -0.446355
0.576271  0.97  -0.43038
0.59322  0.97  -0.425276
0.610169  0.97  -0.433374
0.627119  0.97  -0.427979
0.644068  0.97  -0.422543
0.661017  0.97  -0.417049
0.677966  0.97  -0.411487
0.694915  0.97  -0.405839
0.711864  0.97  -0.400085
0.728814  0.97  -0.394238
0.745763  0.97  -0.388275
0.762712  0.97  -0.382187
0.779661  0.97  -0.375974
0.79661  0.97  -0.369608
0.813559  0.97  -0.075607
0.830508  0.97  -0.0727558
0.847458  0.97  -0.0699421
0.864407  0.97  -0.0671654
0.881356  0.97  -0.0644256
0.898305  0.97  -0.0617216
0.915254  0.97  -0.0590532
0.932203  0.97  -0.0564197
0.949153  0.97  -0.0538205
0.966102  0.97  -0.0512549
0.983051  0.97  -0.0487211
1  0.97  -0.0462204


